Moment Constrained Optimal Transport for Control Applications

This paper concerns the application of techniques from optimal transport (OT) to mean field control, in which the probability measures of interest in OT correspond to empirical distributions associated with a large collection of controlled agents. The control objective of interest motivates a one-sided relaxation of OT, in which the first marginal is fixed and the second marginal is constrained to a moment class: a set of probability measures defined by generalized moment constraints. This relaxation is particularly interesting for control problems as it enables the coordination of agents without the need to know the desired distribution beforehand. The inclusion of an entropic regularizer is motivated by both computational considerations, and also to impose hard constraints on agent behavior. A computational approach inspired by the Sinkhorn algorithm is proposed to solve this problem. This new approach to distributed control is illustrated with an application of charging a fleet of electric vehicles while satisfying grid constraints. An online version is proposed and applied in a case study on the ElaadNL dataset containing 10,000 EV charging transactions in the Netherlands. This empirical validation demonstrates the effectiveness of the proposed approach to optimizing flexibility while respecting grid constraints.

==> DataFigures/ConsRejectIOCS.txt <==
0.000000000000000000e+00 3.309260120986504035e+02
2.500000000000000000e-01 3.099488134015821288e+02
5.000000000000000000e-01 2.919683573755234534e+02
7.500000000000000000e-01 2.709911586784550650e+02
1.000000000000000000e+00 2.534388087482550134e+02
1.250000000000000000e+00 2.401675197766402903e+02
1.500000000000000000e+00 2.238994881340157690e+02
1.750000000000000000e+00 2.050628199162400733e+02
2.000000000000000000e+00 1.913634248487668401e+02
2.250000000000000000e+00 1.802326663564448381e+02
2.500000000000000000e+00 1.648208469055374508e+02
2.750000000000000000e+00 1.566868310842252185e+02
3.000000000000000000e+00 1.395625872498836770e+02
3.250000000000000000e+00 1.327128897161470604e+02
3.500000000000000000e+00 1.247259190321079387e+02
3.750000000000000000e+00 1.153075849232201051e+02
4.000000000000000000e+00 1.041768264308981031e+02
4.250000000000000000e+00 9.390228013029314980e+01
4.500000000000000000e+00 9.719311307584922588e+01
4.750000000000000000e+00 1.120558399255467634e+02
5.000000000000000000e+00 1.193466728711028395e+02
5.250000000000000000e+00 1.126440204746393761e+02
5.500000000000000000e+00 1.546505351326198365e+02
5.750000000000000000e+00 2.223694741740344512e+02
6.000000000000000000e+00 2.959478827361563731e+02
6.250000000000000000e+00 3.770981852024196996e+02
6.500000000000000000e+00 4.799609120521172372e+02
6.750000000000000000e+00 5.548236389018147747e+02
7.000000000000000000e+00 6.416863657515123123e+02
7.250000000000000000e+00 6.466896230805025425e+02
7.500000000000000000e+00 6.485490926012098498e+02
7.750000000000000000e+00 6.491242438343415415e+02
8.000000000000000000e+00 6.482680316426244644e+02
8.250000000000000000e+00 6.461275011633317717e+02
8.500000000000000000e+00 6.484150767798976176e+02
8.750000000000000000e+00 6.471307584923220020e+02
9.000000000000000000e+00 6.494183341088878478e+02
9.250000000000000000e+00 6.485621219171707708e+02
9.500000000000000000e+00 6.481340158213122322e+02
9.750000000000000000e+00 6.499934853420195395e+02
1.000000000000000000e+01 6.487091670544439239e+02
1.025000000000000000e+01 6.478529548627268468e+02
1.050000000000000000e+01 6.478529548627268468e+02
1.075000000000000000e+01 6.469967426710097698e+02
1.100000000000000000e+01 6.465686365751512312e+02
1.125000000000000000e+01 6.461405304792926927e+02
1.150000000000000000e+01 5.937124243834341542e+02
1.175000000000000000e+01 6.052843182875756156e+02
1.200000000000000000e+01 5.928562121917170771e+02
1.225000000000000000e+01 5.768562121917170771e+02
1.250000000000000000e+01 5.728562121917170771e+02
1.275000000000000000e+01 5.608562121917170771e+02
1.300000000000000000e+01 5.164281060958585385e+02
1.325000000000000000e+01 5.244281060958585385e+02
1.350000000000000000e+01 4.964281060958585385e+02
1.375000000000000000e+01 5.204281060958585385e+02
1.400000000000000000e+01 4.804281060958585385e+02
1.425000000000000000e+01 4.560000000000000000e+02
1.450000000000000000e+01 4.440000000000000000e+02
1.475000000000000000e+01 4.720000000000000000e+02
1.500000000000000000e+01 5.000000000000000000e+02
1.525000000000000000e+01 4.920000000000000000e+02
1.550000000000000000e+01 4.800000000000000000e+02
1.575000000000000000e+01 4.960000000000000000e+02
1.600000000000000000e+01 5.480000000000000000e+02
1.625000000000000000e+01 6.000000000000000000e+02
1.650000000000000000e+01 6.240000000000000000e+02
1.675000000000000000e+01 5.840000000000000000e+02
1.700000000000000000e+01 6.120000000000000000e+02
1.725000000000000000e+01 6.040000000000000000e+02
1.750000000000000000e+01 6.040000000000000000e+02
1.775000000000000000e+01 6.440000000000000000e+02
1.800000000000000000e+01 6.480000000000000000e+02
1.825000000000000000e+01 6.480000000000000000e+02
1.850000000000000000e+01 6.480000000000000000e+02
1.875000000000000000e+01 6.480000000000000000e+02
1.900000000000000000e+01 6.480000000000000000e+02
1.925000000000000000e+01 6.480000000000000000e+02
1.950000000000000000e+01 6.240000000000000000e+02
1.975000000000000000e+01 6.080000000000000000e+02
2.000000000000000000e+01 5.480000000000000000e+02
2.025000000000000000e+01 5.200000000000000000e+02
2.050000000000000000e+01 4.920000000000000000e+02
2.075000000000000000e+01 5.080000000000000000e+02
2.100000000000000000e+01 5.080000000000000000e+02
2.125000000000000000e+01 4.720000000000000000e+02
2.150000000000000000e+01 4.960000000000000000e+02
2.175000000000000000e+01 5.240000000000000000e+02
2.200000000000000000e+01 5.200000000000000000e+02
2.225000000000000000e+01 4.920000000000000000e+02
2.250000000000000000e+01 4.920000000000000000e+02
2.275000000000000000e+01 4.440000000000000000e+02
2.300000000000000000e+01 4.680000000000000000e+02
2.325000000000000000e+01 4.480000000000000000e+02
2.350000000000000000e+01 4.200000000000000000e+02
2.375000000000000000e+01 4.120000000000000000e+02
2.400000000000000000e+01 3.720000000000000000e+02


==> DataFigures/ConsRejectMCOT.txt <==
0.000000000000000000e+00 3.309260120986504035e+02
2.500000000000000000e-01 3.099488134015821288e+02
5.000000000000000000e-01 2.919683573755234534e+02
7.500000000000000000e-01 2.709911586784550650e+02
1.000000000000000000e+00 2.534388087482550134e+02
1.250000000000000000e+00 2.401675197766402903e+02
1.500000000000000000e+00 2.238994881340157690e+02
1.750000000000000000e+00 2.050628199162400733e+02
2.000000000000000000e+00 1.913634248487668401e+02
2.250000000000000000e+00 1.802326663564448381e+02
2.500000000000000000e+00 1.648208469055374508e+02
2.750000000000000000e+00 1.566868310842252185e+02
3.000000000000000000e+00 1.395625872498836770e+02
3.250000000000000000e+00 1.327128897161470604e+02
3.500000000000000000e+00 1.247259190321079387e+02
3.750000000000000000e+00 1.153075849232201051e+02
4.000000000000000000e+00 1.041768264308981031e+02
4.250000000000000000e+00 9.390228013029314980e+01
4.500000000000000000e+00 9.719311307584922588e+01
4.750000000000000000e+00 1.080558399255467634e+02
5.000000000000000000e+00 1.153466728711028395e+02
5.250000000000000000e+00 1.126440204746393761e+02
5.500000000000000000e+00 1.386505351326198365e+02
5.750000000000000000e+00 2.063694741740344512e+02
6.000000000000000000e+00 2.639478827361563731e+02
6.250000000000000000e+00 3.610981852024196996e+02
6.500000000000000000e+00 4.519609120521172372e+02
6.750000000000000000e+00 5.228236389018147747e+02
7.000000000000000000e+00 5.936863657515123123e+02
7.250000000000000000e+00 6.466896230805025425e+02
7.500000000000000000e+00 6.405490926012098498e+02
7.750000000000000000e+00 6.291242438343415415e+02
8.000000000000000000e+00 6.482680316426244644e+02
8.250000000000000000e+00 6.381275011633317717e+02
8.500000000000000000e+00 6.484150767798976176e+02
8.750000000000000000e+00 6.311307584923220020e+02
9.000000000000000000e+00 6.494183341088878478e+02
9.250000000000000000e+00 6.485621219171707708e+02
9.500000000000000000e+00 6.441340158213122322e+02
9.750000000000000000e+00 6.459934853420195395e+02
1.000000000000000000e+01 6.487091670544439239e+02
1.025000000000000000e+01 6.478529548627268468e+02
1.050000000000000000e+01 6.438529548627268468e+02
1.075000000000000000e+01 6.469967426710097698e+02
1.100000000000000000e+01 6.465686365751512312e+02
1.125000000000000000e+01 6.461405304792926927e+02
1.150000000000000000e+01 6.497124243834341542e+02
1.175000000000000000e+01 6.492843182875756156e+02
1.200000000000000000e+01 6.488562121917170771e+02
1.225000000000000000e+01 6.328562121917170771e+02
1.250000000000000000e+01 6.488562121917170771e+02
1.275000000000000000e+01 6.128562121917170771e+02
1.300000000000000000e+01 5.924281060958585385e+02
1.325000000000000000e+01 5.964281060958585385e+02
1.350000000000000000e+01 5.924281060958585385e+02
1.375000000000000000e+01 5.964281060958585385e+02
1.400000000000000000e+01 5.524281060958585385e+02
1.425000000000000000e+01 5.000000000000000000e+02
1.450000000000000000e+01 4.760000000000000000e+02
1.475000000000000000e+01 4.840000000000000000e+02
1.500000000000000000e+01 5.000000000000000000e+02
1.525000000000000000e+01 4.880000000000000000e+02
1.550000000000000000e+01 5.120000000000000000e+02
1.575000000000000000e+01 5.040000000000000000e+02
1.600000000000000000e+01 5.560000000000000000e+02
1.625000000000000000e+01 6.160000000000000000e+02
1.650000000000000000e+01 6.320000000000000000e+02
1.675000000000000000e+01 5.840000000000000000e+02
1.700000000000000000e+01 5.960000000000000000e+02
1.725000000000000000e+01 5.800000000000000000e+02
1.750000000000000000e+01 6.000000000000000000e+02
1.775000000000000000e+01 6.320000000000000000e+02
1.800000000000000000e+01 6.240000000000000000e+02
1.825000000000000000e+01 6.480000000000000000e+02
1.850000000000000000e+01 6.480000000000000000e+02
1.875000000000000000e+01 6.400000000000000000e+02
1.900000000000000000e+01 6.480000000000000000e+02
1.925000000000000000e+01 6.480000000000000000e+02
1.950000000000000000e+01 6.480000000000000000e+02
1.975000000000000000e+01 6.360000000000000000e+02
2.000000000000000000e+01 5.880000000000000000e+02
2.025000000000000000e+01 5.360000000000000000e+02
2.050000000000000000e+01 5.240000000000000000e+02
2.075000000000000000e+01 5.200000000000000000e+02
2.100000000000000000e+01 5.480000000000000000e+02
2.125000000000000000e+01 5.640000000000000000e+02
2.150000000000000000e+01 5.400000000000000000e+02
2.175000000000000000e+01 5.440000000000000000e+02
2.200000000000000000e+01 5.360000000000000000e+02
2.225000000000000000e+01 5.000000000000000000e+02
2.250000000000000000e+01 5.160000000000000000e+02
2.275000000000000000e+01 4.960000000000000000e+02
2.300000000000000000e+01 4.840000000000000000e+02
2.325000000000000000e+01 4.880000000000000000e+02
2.350000000000000000e+01 4.560000000000000000e+02
2.375000000000000000e+01 4.320000000000000000e+02
2.400000000000000000e+01 3.960000000000000000e+02


==> DataFigures/Constraint.txt <==
1.000000000000000000e+01 2.000000000000000111e-01
1.033333333333333393e+01 2.000000000000000111e-01
1.066666666666666607e+01 2.000000000000000111e-01
1.100000000000000000e+01 2.000000000000000111e-01
1.133333333333333215e+01 2.000000000000000111e-01
1.166666666666666607e+01 2.000000000000000111e-01
1.200000000000000000e+01 2.000000000000000111e-01


==> DataFigures/Constraint09.txt <==
0.000000000000000000e+00 6.533999999999999773e+02
2.500000000000000000e-01 6.533999999999999773e+02
5.000000000000000000e-01 6.533999999999999773e+02
7.500000000000000000e-01 6.533999999999999773e+02
1.000000000000000000e+00 6.533999999999999773e+02
1.250000000000000000e+00 6.533999999999999773e+02
1.500000000000000000e+00 6.533999999999999773e+02
1.750000000000000000e+00 6.533999999999999773e+02
2.000000000000000000e+00 6.533999999999999773e+02
2.250000000000000000e+00 6.533999999999999773e+02
2.500000000000000000e+00 6.533999999999999773e+02
2.750000000000000000e+00 6.533999999999999773e+02
3.000000000000000000e+00 6.533999999999999773e+02
3.250000000000000000e+00 6.533999999999999773e+02
3.500000000000000000e+00 6.533999999999999773e+02
3.750000000000000000e+00 6.533999999999999773e+02
4.000000000000000000e+00 6.533999999999999773e+02
4.250000000000000000e+00 6.533999999999999773e+02
4.500000000000000000e+00 6.533999999999999773e+02
4.750000000000000000e+00 6.533999999999999773e+02
5.000000000000000000e+00 6.533999999999999773e+02
5.250000000000000000e+00 6.533999999999999773e+02
5.500000000000000000e+00 6.533999999999999773e+02
5.750000000000000000e+00 6.533999999999999773e+02
6.000000000000000000e+00 6.533999999999999773e+02
6.250000000000000000e+00 6.533999999999999773e+02
6.500000000000000000e+00 6.533999999999999773e+02
6.750000000000000000e+00 6.533999999999999773e+02
7.000000000000000000e+00 6.533999999999999773e+02
7.250000000000000000e+00 6.533999999999999773e+02
7.500000000000000000e+00 6.533999999999999773e+02
7.750000000000000000e+00 6.533999999999999773e+02
8.000000000000000000e+00 6.533999999999999773e+02
8.250000000000000000e+00 6.533999999999999773e+02
8.500000000000000000e+00 6.533999999999999773e+02
8.750000000000000000e+00 6.533999999999999773e+02
9.000000000000000000e+00 6.533999999999999773e+02
9.250000000000000000e+00 6.533999999999999773e+02
9.500000000000000000e+00 6.533999999999999773e+02
9.750000000000000000e+00 6.533999999999999773e+02
1.000000000000000000e+01 6.533999999999999773e+02
1.025000000000000000e+01 6.533999999999999773e+02
1.050000000000000000e+01 6.533999999999999773e+02
1.075000000000000000e+01 6.533999999999999773e+02
1.100000000000000000e+01 6.533999999999999773e+02
1.125000000000000000e+01 6.533999999999999773e+02
1.150000000000000000e+01 6.533999999999999773e+02
1.175000000000000000e+01 6.533999999999999773e+02
1.200000000000000000e+01 6.533999999999999773e+02
1.225000000000000000e+01 6.533999999999999773e+02
1.250000000000000000e+01 6.533999999999999773e+02
1.275000000000000000e+01 6.533999999999999773e+02
1.300000000000000000e+01 6.533999999999999773e+02
1.325000000000000000e+01 6.533999999999999773e+02
1.350000000000000000e+01 6.533999999999999773e+02
1.375000000000000000e+01 6.533999999999999773e+02
1.400000000000000000e+01 6.533999999999999773e+02
1.425000000000000000e+01 6.533999999999999773e+02
1.450000000000000000e+01 6.533999999999999773e+02
1.475000000000000000e+01 6.533999999999999773e+02
1.500000000000000000e+01 6.533999999999999773e+02
1.525000000000000000e+01 6.533999999999999773e+02
1.550000000000000000e+01 6.533999999999999773e+02
1.575000000000000000e+01 6.533999999999999773e+02
1.600000000000000000e+01 6.533999999999999773e+02
1.625000000000000000e+01 6.533999999999999773e+02
1.650000000000000000e+01 6.533999999999999773e+02
1.675000000000000000e+01 6.533999999999999773e+02
1.700000000000000000e+01 6.533999999999999773e+02
1.725000000000000000e+01 6.533999999999999773e+02
1.750000000000000000e+01 6.533999999999999773e+02
1.775000000000000000e+01 6.533999999999999773e+02
1.800000000000000000e+01 6.533999999999999773e+02
1.825000000000000000e+01 6.533999999999999773e+02
1.850000000000000000e+01 6.533999999999999773e+02
1.875000000000000000e+01 6.533999999999999773e+02
1.900000000000000000e+01 6.533999999999999773e+02
1.925000000000000000e+01 6.533999999999999773e+02
1.950000000000000000e+01 6.533999999999999773e+02
1.975000000000000000e+01 6.533999999999999773e+02
2.000000000000000000e+01 6.533999999999999773e+02
2.025000000000000000e+01 6.533999999999999773e+02
2.050000000000000000e+01 6.533999999999999773e+02
2.075000000000000000e+01 6.533999999999999773e+02
2.100000000000000000e+01 6.533999999999999773e+02
2.125000000000000000e+01 6.533999999999999773e+02
2.150000000000000000e+01 6.533999999999999773e+02
2.175000000000000000e+01 6.533999999999999773e+02
2.200000000000000000e+01 6.533999999999999773e+02
2.225000000000000000e+01 6.533999999999999773e+02
2.250000000000000000e+01 6.533999999999999773e+02
2.275000000000000000e+01 6.533999999999999773e+02
2.300000000000000000e+01 6.533999999999999773e+02
2.325000000000000000e+01 6.533999999999999773e+02
2.350000000000000000e+01 6.533999999999999773e+02
2.375000000000000000e+01 6.533999999999999773e+02
2.400000000000000000e+01 6.533999999999999773e+02


==> DataFigures/Constraint650.txt <==
0.000000000000000000e+00 6.500000000000000000e+02
2.500000000000000000e-01 6.500000000000000000e+02
5.000000000000000000e-01 6.500000000000000000e+02
7.500000000000000000e-01 6.500000000000000000e+02
1.000000000000000000e+00 6.500000000000000000e+02
1.250000000000000000e+00 6.500000000000000000e+02
1.500000000000000000e+00 6.500000000000000000e+02
1.750000000000000000e+00 6.500000000000000000e+02
2.000000000000000000e+00 6.500000000000000000e+02
2.250000000000000000e+00 6.500000000000000000e+02
2.500000000000000000e+00 6.500000000000000000e+02
2.750000000000000000e+00 6.500000000000000000e+02
3.000000000000000000e+00 6.500000000000000000e+02
3.250000000000000000e+00 6.500000000000000000e+02
3.500000000000000000e+00 6.500000000000000000e+02
3.750000000000000000e+00 6.500000000000000000e+02
4.000000000000000000e+00 6.500000000000000000e+02
4.250000000000000000e+00 6.500000000000000000e+02
4.500000000000000000e+00 6.500000000000000000e+02
4.750000000000000000e+00 6.500000000000000000e+02
5.000000000000000000e+00 6.500000000000000000e+02
5.250000000000000000e+00 6.500000000000000000e+02
5.500000000000000000e+00 6.500000000000000000e+02
5.750000000000000000e+00 6.500000000000000000e+02
6.000000000000000000e+00 6.500000000000000000e+02
6.250000000000000000e+00 6.500000000000000000e+02
6.500000000000000000e+00 6.500000000000000000e+02
6.750000000000000000e+00 6.500000000000000000e+02
7.000000000000000000e+00 6.500000000000000000e+02
7.250000000000000000e+00 6.500000000000000000e+02
7.500000000000000000e+00 6.500000000000000000e+02
7.750000000000000000e+00 6.500000000000000000e+02
8.000000000000000000e+00 6.500000000000000000e+02
8.250000000000000000e+00 6.500000000000000000e+02
8.500000000000000000e+00 6.500000000000000000e+02
8.750000000000000000e+00 6.500000000000000000e+02
9.000000000000000000e+00 6.500000000000000000e+02
9.250000000000000000e+00 6.500000000000000000e+02
9.500000000000000000e+00 6.500000000000000000e+02
9.750000000000000000e+00 6.500000000000000000e+02
1.000000000000000000e+01 6.500000000000000000e+02
1.025000000000000000e+01 6.500000000000000000e+02
1.050000000000000000e+01 6.500000000000000000e+02
1.075000000000000000e+01 6.500000000000000000e+02
1.100000000000000000e+01 6.500000000000000000e+02
1.125000000000000000e+01 6.500000000000000000e+02
1.150000000000000000e+01 6.500000000000000000e+02
1.175000000000000000e+01 6.500000000000000000e+02
1.200000000000000000e+01 6.500000000000000000e+02
1.225000000000000000e+01 6.500000000000000000e+02
1.250000000000000000e+01 6.500000000000000000e+02
1.275000000000000000e+01 6.500000000000000000e+02
1.300000000000000000e+01 6.500000000000000000e+02
1.325000000000000000e+01 6.500000000000000000e+02
1.350000000000000000e+01 6.500000000000000000e+02
1.375000000000000000e+01 6.500000000000000000e+02
1.400000000000000000e+01 6.500000000000000000e+02
1.425000000000000000e+01 6.500000000000000000e+02
1.450000000000000000e+01 6.500000000000000000e+02
1.475000000000000000e+01 6.500000000000000000e+02
1.500000000000000000e+01 6.500000000000000000e+02
1.525000000000000000e+01 6.500000000000000000e+02
1.550000000000000000e+01 6.500000000000000000e+02
1.575000000000000000e+01 6.500000000000000000e+02
1.600000000000000000e+01 6.500000000000000000e+02
1.625000000000000000e+01 6.500000000000000000e+02
1.650000000000000000e+01 6.500000000000000000e+02
1.675000000000000000e+01 6.500000000000000000e+02
1.700000000000000000e+01 6.500000000000000000e+02
1.725000000000000000e+01 6.500000000000000000e+02
1.750000000000000000e+01 6.500000000000000000e+02
1.775000000000000000e+01 6.500000000000000000e+02
1.800000000000000000e+01 6.500000000000000000e+02
1.825000000000000000e+01 6.500000000000000000e+02
1.850000000000000000e+01 6.500000000000000000e+02
1.875000000000000000e+01 6.500000000000000000e+02
1.900000000000000000e+01 6.500000000000000000e+02
1.925000000000000000e+01 6.500000000000000000e+02
1.950000000000000000e+01 6.500000000000000000e+02
1.975000000000000000e+01 6.500000000000000000e+02
2.000000000000000000e+01 6.500000000000000000e+02
2.025000000000000000e+01 6.500000000000000000e+02
2.050000000000000000e+01 6.500000000000000000e+02
2.075000000000000000e+01 6.500000000000000000e+02
2.100000000000000000e+01 6.500000000000000000e+02
2.125000000000000000e+01 6.500000000000000000e+02
2.150000000000000000e+01 6.500000000000000000e+02
2.175000000000000000e+01 6.500000000000000000e+02
2.200000000000000000e+01 6.500000000000000000e+02
2.225000000000000000e+01 6.500000000000000000e+02
2.250000000000000000e+01 6.500000000000000000e+02
2.275000000000000000e+01 6.500000000000000000e+02
2.300000000000000000e+01 6.500000000000000000e+02
2.325000000000000000e+01 6.500000000000000000e+02
2.350000000000000000e+01 6.500000000000000000e+02
2.375000000000000000e+01 6.500000000000000000e+02
2.400000000000000000e+01 6.500000000000000000e+02


==> DataFigures/ConstraintEasy.txt <==
1.000000000000000000e+01 5.000000000000000000e-01
1.016666666666666607e+01 5.000000000000000000e-01
1.033333333333333393e+01 5.000000000000000000e-01
1.050000000000000000e+01 5.000000000000000000e-01
1.066666666666666607e+01 5.000000000000000000e-01
1.083333333333333393e+01 5.000000000000000000e-01
1.100000000000000000e+01 5.000000000000000000e-01
1.116666666666666607e+01 5.000000000000000000e-01
1.133333333333333215e+01 5.000000000000000000e-01
1.150000000000000000e+01 5.000000000000000000e-01
1.166666666666666607e+01 5.000000000000000000e-01
1.183333333333333215e+01 5.000000000000000000e-01
1.200000000000000000e+01 5.000000000000000000e-01
1.216666666666666607e+01 5.000000000000000000e-01
1.233333333333333215e+01 5.000000000000000000e-01
1.250000000000000000e+01 5.000000000000000000e-01
1.266666666666666607e+01 5.000000000000000000e-01
1.283333333333333215e+01 5.000000000000000000e-01
1.300000000000000000e+01 5.000000000000000000e-01
1.316666666666666607e+01 5.000000000000000000e-01
1.333333333333333215e+01 5.000000000000000000e-01
1.350000000000000000e+01 5.000000000000000000e-01
1.366666666666666607e+01 5.000000000000000000e-01
1.383333333333333215e+01 5.000000000000000000e-01
1.400000000000000000e+01 5.000000000000000000e-01


==> DataFigures/ConstraintHard.txt <==
1.100000000000000000e+01 0.000000000000000000e+00
1.133333333333333215e+01 0.000000000000000000e+00
1.166666666666666607e+01 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00
1.233333333333333215e+01 0.000000000000000000e+00
1.266666666666666607e+01 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00


==> DataFigures/ConstraintWH.txt <==
0.000000000000000000e+00 3.760999999999999899e-01
2.526315789473684292e-01 3.822045292162850050e-01
5.052631578947368585e-01 3.728946085671034361e-01
7.578947368421052877e-01 3.619558513725740223e-01
1.010526315789473717e+00 3.469739970476909408e-01
1.263157894736842035e+00 3.342349734602341749e-01
1.515789473684210575e+00 3.162249584646226186e-01
1.768421052631579116e+00 3.023304403426403386e-01
2.021052631578947434e+00 2.828382768867421793e-01
2.273684210526315752e+00 2.624357528675836382e-01
2.526315789473684070e+00 2.423106356344834067e-01
2.778947368421052833e+00 2.249512286056924160e-01
3.031578947368421151e+00 2.149464224145698488e-01
3.284210526315789469e+00 2.108857434880167248e-01
3.536842105263158231e+00 2.066593998447462388e-01
3.789473684210526550e+00 2.037583239131264268e-01
4.042105263157894868e+00 2.007742121813638758e-01
4.294736842105263186e+00 1.995995615066479545e-01
4.547368421052631504e+00 1.979277019244853608e-01
4.799999999999999822e+00 1.973528258147576597e-01
5.052631578947368141e+00 1.981700132969665129e-01
5.305263157894737347e+00 1.971752537436191055e-01
5.557894736842105665e+00 1.999654633176818908e-01
5.810526315789473983e+00 2.029384984574152395e-01
6.063157894736842302e+00 1.998931652496234723e-01
6.315789473684210620e+00 2.012292246503334936e-01
6.568421052631578938e+00 2.046473935300734404e-01
6.821052631578947256e+00 2.032493415391799785e-01
7.073684210526316463e+00 2.037376838068424290e-01
7.326315789473684781e+00 2.075159695058080844e-01
7.578947368421053099e+00 2.122886663327528955e-01
7.831578947368421417e+00 2.166611409721805881e-01
8.084210526315789735e+00 2.205396356292769755e-01
8.336842105263158942e+00 2.205312407343346104e-01
8.589473684210526372e+00 2.260438639381056047e-01
8.842105263157895578e+00 2.318861955336565805e-01
9.094736842105263008e+00 2.350676704559283015e-01
9.347368421052632215e+00 2.380984270251658153e-01
9.599999999999999645e+00 2.422892626146236628e-01
9.852631578947368851e+00 2.476515864363996733e-01
1.010526315789473628e+01 2.522973696518536757e-01
1.035789473684210549e+01 2.582390930247644989e-01
1.061052631578947469e+01 2.636896923461258258e-01
1.086315789473684212e+01 2.754625018692232197e-01
1.111578947368421133e+01 2.930711960023376084e-01
1.136842105263157876e+01 3.200297295140367426e-01
1.162105263157894797e+01 3.457522765125231046e-01
1.187368421052631540e+01 3.750531684658654497e-01
1.212631578947368460e+01 4.029468315341346307e-01
1.237894736842105381e+01 4.351477234874768230e-01
1.263157894736842124e+01 4.587702704859633607e-01
1.288421052631579045e+01 4.781288039976623883e-01
1.313684210526315788e+01 4.876374981307767253e-01
1.338947368421052708e+01 4.905103076538741558e-01
1.364210526315789451e+01 4.928609069752355465e-01
1.389473684210526372e+01 4.935026303481462873e-01
1.414736842105263293e+01 4.874484135636003024e-01
1.440000000000000036e+01 4.779107373853763163e-01
1.465263157894736956e+01 4.657015729748341659e-01
1.490526315789473699e+01 4.463323295440717042e-01
1.515789473684210620e+01 4.166138044663434403e-01
1.541052631578947363e+01 3.860561360618943727e-01
1.566315789473684283e+01 3.566687592656653805e-01
1.591578947368421026e+01 3.255603643707230543e-01
1.616842105263157947e+01 2.970388590278194019e-01
1.642105263157894868e+01 2.699113336672470664e-01
1.667368421052631788e+01 2.477840304941919258e-01
1.692631578947368354e+01 2.331623161931575816e-01
1.717894736842105274e+01 2.226506584608200501e-01
1.743157894736842195e+01 2.114526064699265850e-01
1.768421052631579116e+01 2.058707753496664961e-01
1.793684210526315681e+01 1.996068347503765494e-01
1.818947368421052602e+01 1.980615015425847558e-01
1.844210526315789522e+01 1.965345366823181006e-01
1.869473684210526443e+01 1.942247462563808924e-01
1.894736842105263364e+01 1.955299867030334815e-01
1.919999999999999929e+01 1.958471741852423342e-01
1.945263157894736850e+01 2.019722980755146446e-01
1.970526315789473770e+01 2.043004384933520545e-01
1.995789473684210691e+01 2.053257878186361407e-01
2.021052631578947256e+01 2.102416760868735524e-01
2.046315789473684177e+01 2.173406001552537214e-01
2.071578947368421098e+01 2.254142565119832409e-01
2.096842105263158018e+01 2.320535775854301597e-01
2.122105263157894939e+01 2.433487713943076058e-01
2.147368421052631504e+01 2.533893643655165673e-01
2.172631578947368425e+01 2.683642471324163004e-01
2.197894736842105345e+01 2.850617231132577811e-01
2.223157894736842266e+01 3.047695596573596344e-01
2.248421052631579187e+01 3.249750415353773736e-01
2.273684210526315752e+01 3.418650265397658039e-01
2.298947368421052673e+01 3.622260029523090008e-01
2.324210526315789593e+01 3.763441486274259895e-01
2.349473684210526514e+01 3.899053914328965975e-01
2.374736842105263079e+01 4.034954707837150045e-01
2.400000000000000000e+01 4.079999999999999738e-01


==> DataFigures/CostFunction.txt <==
Label Alpha Final Signal topper
V1G 0.5501629259404036 0.00036048082331347956 1.376582834553838 0.0001
V2G 0.5566327303467253 0.04802647398923476 1.0494214184604076 0.0001

==> DataFigures/DaysConsumption.txt <==
Monday Tuesday Wednesday Thursday Friday Saturday Sunday
3.968770000000000095e+02 5.301580000000000155e+02 3.945090000000000146e+02 5.217559999999999718e+02 5.761530000000000200e+02 6.440969999999999800e+02 6.464110000000000582e+02
2.673559999999999945e+02 4.070319999999999823e+02 2.890380000000000109e+02 3.981689999999999827e+02 4.625079999999999814e+02 4.957490000000000236e+02 5.318980000000000246e+02
2.106289999999999907e+02 3.102620000000000005e+02 2.001709999999999923e+02 3.125520000000000209e+02 3.647719999999999914e+02 3.541999999999999886e+02 4.135219999999999914e+02
1.604770000000000039e+02 2.371299999999999955e+02 1.503580000000000041e+02 2.117110000000000127e+02 2.638629999999999995e+02 2.621840000000000259e+02 3.296109999999999900e+02
1.264050000000000011e+02 2.049569999999999936e+02 1.322810000000000059e+02 1.640000000000000000e+02 2.405550000000000068e+02 2.359989999999999952e+02 2.437640000000000100e+02
2.281460000000000150e+02 2.640769999999999982e+02 2.289050000000000011e+02 3.035219999999999914e+02 3.092679999999999723e+02 2.404819999999999993e+02 1.927750000000000057e+02
5.979170000000000300e+02 7.041399999999999864e+02 5.729710000000000036e+02 6.101739999999999782e+02 5.139990000000000236e+02 2.831949999999999932e+02 1.847340000000000089e+02
1.168439000000000078e+03 1.217012999999999920e+03 9.947380000000000564e+02 1.117693999999999960e+03 9.860720000000000027e+02 4.202869999999999777e+02 2.425049999999999955e+02
1.350692999999999984e+03 1.482892000000000053e+03 1.154287000000000035e+03 1.356106999999999971e+03 1.292634999999999991e+03 6.652780000000000200e+02 4.767379999999999995e+02
1.130566000000000031e+03 1.447412000000000035e+03 1.054940000000000055e+03 1.173426999999999907e+03 1.202944999999999936e+03 8.627440000000000282e+02 8.053360000000000127e+02
1.021027000000000044e+03 1.219199000000000069e+03 9.443369999999999891e+02 1.091689000000000078e+03 1.135205999999999904e+03 1.150140000000000100e+03 9.897359999999999900e+02
9.797200000000000273e+02 1.011631999999999948e+03 9.561799999999999500e+02 9.716140000000000327e+02 9.907490000000000236e+02 1.246670000000000073e+03 1.100730000000000018e+03
9.430650000000000546e+02 9.622060000000000173e+02 8.493529999999999518e+02 1.000563999999999965e+03 9.438220000000000027e+02 1.416833000000000084e+03 1.296645999999999958e+03
8.164779999999999518e+02 9.010729999999999791e+02 7.835430000000000064e+02 9.397129999999999654e+02 9.741879999999999882e+02 1.427701999999999998e+03 1.345349999999999909e+03
7.326900000000000546e+02 9.248990000000000009e+02 8.561509999999999536e+02 8.306200000000000045e+02 9.144669999999999845e+02 1.424817000000000007e+03 1.334082000000000107e+03
8.075760000000000218e+02 8.866269999999999527e+02 8.725520000000000209e+02 8.689389999999999645e+02 9.088940000000000055e+02 1.409221999999999980e+03 1.176262999999999920e+03
9.571760000000000446e+02 9.260620000000000118e+02 1.000416000000000054e+03 1.089278999999999996e+03 1.095717000000000098e+03 1.393538999999999987e+03 1.077645999999999958e+03
1.057505000000000109e+03 1.065416999999999916e+03 1.178497000000000071e+03 1.122984999999999900e+03 1.256719000000000051e+03 1.432756000000000085e+03 9.856470000000000482e+02
1.067181000000000040e+03 1.115434999999999945e+03 1.272030999999999949e+03 1.095586999999999989e+03 1.314209000000000060e+03 1.289195999999999913e+03 9.233700000000000045e+02
1.035633000000000038e+03 1.025494999999999891e+03 1.213406999999999925e+03 1.047457000000000107e+03 1.178179000000000087e+03 1.232268000000000029e+03 9.207789999999999964e+02
8.552169999999999845e+02 8.478769999999999527e+02 1.116790999999999940e+03 1.051097999999999956e+03 1.021562000000000012e+03 9.922419999999999618e+02 9.508350000000000364e+02
8.045170000000000528e+02 7.752190000000000509e+02 9.091129999999999427e+02 9.619669999999999845e+02 9.198440000000000509e+02 8.553279999999999745e+02 8.471829999999999927e+02
7.737259999999999991e+02 6.653640000000000327e+02 7.570049999999999955e+02 8.924450000000000500e+02 9.006549999999999727e+02 8.134210000000000491e+02 7.133369999999999891e+02
6.495330000000000155e+02 5.249879999999999427e+02 6.653039999999999736e+02 7.410000000000000000e+02 7.915030000000000427e+02 7.326280000000000427e+02 5.686939999999999600e+02


==> DataFigures/Dd2.txt <==
0.000000000000000000e+00 2.076887118621025818e-01
2.506265664160400863e-02 2.104478748682151179e-01
5.012531328320801727e-02 2.122021673872337144e-01
7.518796992481202590e-02 2.145495387654150765e-01
1.002506265664160345e-01 2.164903952637691198e-01
1.253132832080200432e-01 2.190221131219026729e-01
1.503759398496240518e-01 2.215400885795195396e-01
1.754385964912280604e-01 2.240426654968104281e-01
2.005012531328320691e-01 2.265315652075013120e-01
2.255639097744360777e-01 2.286027583308153088e-01
2.506265664160400863e-01 2.308496537726856257e-01
2.756892230576440950e-01 2.336741265493621489e-01
3.007518796992481036e-01 2.362768257962037100e-01
3.258145363408521122e-01 2.386534400594704786e-01
3.508771929824561209e-01 2.410016269028398828e-01
3.759398496240601295e-01 2.431198974002313218e-01
4.010025062656641381e-01 2.456065779059840859e-01
4.260651629072681468e-01 2.480488794171610278e-01
4.511278195488721554e-01 2.508474418514508586e-01
4.761904761904761640e-01 2.524104615818252850e-01
5.012531328320801727e-01 2.547362734034007148e-01
5.263157894736841813e-01 2.566168813426059070e-01
5.513784461152881899e-01 2.586512422245220710e-01
5.764411027568921986e-01 2.612272332980576373e-01
6.015037593984962072e-01 2.623414352001897099e-01
6.265664160401002158e-01 2.644020883170588032e-01
6.516290726817042245e-01 2.654028216799576567e-01
6.766917293233082331e-01 2.669429492542231275e-01
7.017543859649122417e-01 2.684260250391167224e-01
7.268170426065162504e-01 2.702312913345430445e-01
7.518796992481202590e-01 2.715683512489911466e-01
7.769423558897242676e-01 2.737909439440128212e-01
8.020050125313282763e-01 2.755776386802079037e-01
8.270676691729322849e-01 2.764844244562794096e-01
8.521303258145362935e-01 2.773028814843299661e-01
8.771929824561403022e-01 2.778361883970521529e-01
9.022556390977443108e-01 2.792791417149120270e-01
9.273182957393483195e-01 2.792225330399997207e-01
9.523809523809523281e-01 2.798479044964414797e-01
9.774436090225563367e-01 2.799655930164139939e-01
1.002506265664160345e+00 2.805724077410656214e-01
1.027568922305764243e+00 2.812718526995451884e-01
1.052631578947368363e+00 2.816876847809037243e-01
1.077694235588972482e+00 2.823911374345657865e-01
1.102756892230576380e+00 2.823749671074939904e-01
1.127819548872180277e+00 2.830628844155260726e-01
1.152882205513784397e+00 2.828206112299481712e-01
1.177944862155388517e+00 2.822720925643810719e-01
1.203007518796992414e+00 2.812157586038910306e-01
1.228070175438596312e+00 2.810379428377844935e-01
1.253132832080200432e+00 2.805425282797603947e-01
1.278195488721804551e+00 2.803185112490839681e-01
1.303258145363408449e+00 2.799724835673453316e-01
1.328320802005012347e+00 2.791000256644547428e-01
1.353383458646616466e+00 2.783117936046117236e-01
1.378446115288220586e+00 2.774023686844642178e-01
1.403508771929824483e+00 2.760190518355206679e-01
1.428571428571428381e+00 2.751925681033746685e-01
1.453634085213032501e+00 2.741267090515607796e-01
1.478696741854636620e+00 2.732263928864700486e-01
1.503759398496240518e+00 2.720888221092262471e-01
1.528822055137844416e+00 2.701147847884691755e-01
1.553884711779448535e+00 2.680985376938533338e-01
1.578947368421052655e+00 2.672439184207342500e-01
1.604010025062656553e+00 2.667504508860711887e-01
1.629072681704260450e+00 2.648236326828162790e-01
1.654135338345864570e+00 2.634637003887135287e-01
1.679197994987468689e+00 2.610726071090141986e-01
1.704260651629072587e+00 2.596004621989880246e-01
1.729323308270676485e+00 2.571387726595198986e-01
1.754385964912280604e+00 2.550479993678452795e-01
1.779448621553884724e+00 2.539239203073803131e-01
1.804511278195488622e+00 2.519703458278419461e-01
1.829573934837092519e+00 2.497902644455943233e-01
1.854636591478696639e+00 2.475452198702747797e-01
1.879699248120300759e+00 2.455040530468363680e-01
1.904761904761904656e+00 2.430390420999843093e-01
1.929824561403508554e+00 2.409499506825975579e-01
1.954887218045112673e+00 2.392315299110210347e-01
1.979949874686716793e+00 2.372927417649445814e-01
2.005012531328320691e+00 2.349350773804498860e-01
2.030075187969924588e+00 2.327553378861554612e-01
2.055137844611528486e+00 2.307549619783411665e-01
2.080200501253132828e+00 2.287353325882275357e-01
2.105263157894736725e+00 2.264976052647166282e-01
2.130325814536340623e+00 2.240408285611872885e-01
2.155388471177944965e+00 2.213657783843863136e-01
2.180451127819548862e+00 2.184741085274977679e-01
2.205513784461152760e+00 2.163711096775784715e-01
2.230576441102756657e+00 2.136564319817921276e-01
2.255639097744360555e+00 2.123323431617399892e-01
2.280701754385964897e+00 2.100010534127043638e-01
2.305764411027568794e+00 2.074548752701460275e-01
2.330827067669172692e+00 2.053129595968374854e-01
2.355889724310777034e+00 2.035681728830222581e-01
2.380952380952380931e+00 2.010197099461007997e-01
2.406015037593984829e+00 1.988709447982196232e-01
2.431077694235588726e+00 1.971223863154755174e-01
2.456140350877192624e+00 1.943751541178522779e-01
2.481203007518796966e+00 1.922359591801822420e-01
2.506265664160400863e+00 1.894977101647972451e-01
2.531328320802004761e+00 1.871661924965154766e-01
2.556390977443609103e+00 1.852377736740373204e-01
2.581453634085213000e+00 1.835143896077155445e-01
2.606516290726816898e+00 1.808024080975862147e-01
2.631578947368420796e+00 1.777016061624850651e-01
2.656641604010024693e+00 1.760165581690689707e-01
2.681704260651629035e+00 1.739474167068682797e-01
2.706766917293232932e+00 1.712929881628555417e-01
2.731829573934836830e+00 1.686605191171988982e-01
2.756892230576441172e+00 1.670469269494339049e-01
2.781954887218045069e+00 1.648503852107552348e-01
2.807017543859648967e+00 1.626760283987818412e-01
2.832080200501252865e+00 1.599275512351084061e-01
2.857142857142856762e+00 1.574003311797433080e-01
2.882205513784461104e+00 1.552997036964426925e-01
2.907268170426065002e+00 1.534345125755156025e-01
2.932330827067668899e+00 1.509993580545715142e-01
2.957393483709273241e+00 1.493965487787184965e-01
2.982456140350877138e+00 1.468264993594634860e-01
3.007518796992481036e+00 1.450936242781687424e-01
3.032581453634084934e+00 1.435945864362904445e-01
3.057644110275688831e+00 1.415290360836285455e-01
3.082706766917293173e+00 1.401003779631309620e-01
3.107769423558897071e+00 1.389093308859412901e-01
3.132832080200500968e+00 1.371625861753316133e-01
3.157894736842105310e+00 1.352601076879247632e-01
3.182957393483709208e+00 1.336060787515146731e-01
3.208020050125313105e+00 1.317989979846264925e-01
3.233082706766917003e+00 1.302391503569887421e-01
3.258145363408520900e+00 1.283264289373733935e-01
3.283208020050125242e+00 1.268557868123512400e-01
3.308270676691729140e+00 1.254334086927905711e-01
3.333333333333333037e+00 1.240627225696955827e-01
3.358395989974937379e+00 1.223395277106640033e-01
3.383458646616541277e+00 1.210638716156076378e-01
3.408521303258145174e+00 1.198409335983759427e-01
3.433583959899749072e+00 1.188746655637062943e-01
3.458646616541352969e+00 1.173650172727180307e-01
3.483709273182957311e+00 1.155079471206737207e-01
3.508771929824561209e+00 1.149007595276700100e-01
3.533834586466165106e+00 1.139429664040668144e-01
3.558897243107769448e+00 1.124396016291376865e-01
3.583959899749373346e+00 1.115930004778916684e-01
3.609022556390977243e+00 1.109972182568034205e-01
3.634085213032581141e+00 1.098556388715623000e-01
3.659147869674185038e+00 1.089665567786182732e-01
3.684210526315789380e+00 1.079329504807602369e-01
3.709273182957393278e+00 1.069448853164745583e-01
3.734335839598997175e+00 1.062037012197086516e-01
3.759398496240601517e+00 1.055138089811512025e-01
3.784461152882205415e+00 1.052755810514339613e-01
3.809523809523809312e+00 1.046921890463380633e-01
3.834586466165413210e+00 1.039645527332577757e-01
3.859649122807017108e+00 1.038924909881330794e-01
3.884711779448621449e+00 1.042704924768922403e-01
3.909774436090225347e+00 1.041041518951777850e-01
3.934837092731829244e+00 1.039875218132794987e-01
3.959899749373433586e+00 1.035200458981667127e-01
3.984962406015037484e+00 1.035039031459868697e-01
4.010025062656641381e+00 1.031441242271332326e-01
4.035087719298245723e+00 1.032289326631540133e-01
4.060150375939849177e+00 1.027687775004763326e-01
4.085213032581453518e+00 1.029611183536647823e-01
4.110275689223056972e+00 1.030070200380009682e-01
4.135338345864661314e+00 1.029049157118454572e-01
4.160401002506265655e+00 1.038543734326703716e-01
4.185463659147869109e+00 1.036554908707018607e-01
4.210526315789473450e+00 1.039059495368766239e-01
4.235588972431077792e+00 1.042038928905165973e-01
4.260651629072681246e+00 1.047528128853534024e-01
4.285714285714285587e+00 1.047479335767507180e-01
4.310776942355889929e+00 1.053796130182839685e-01
4.335839598997493383e+00 1.054548931351104724e-01
4.360902255639097724e+00 1.057741450327323030e-01
4.385964912280701178e+00 1.063303091262301214e-01
4.411027568922305520e+00 1.073231275646210486e-01
4.436090225563909861e+00 1.079558752611496641e-01
4.461152882205513315e+00 1.080294811970216595e-01
4.486215538847117656e+00 1.087376956515777593e-01
4.511278195488721110e+00 1.094784716001123842e-01
4.536340852130325452e+00 1.106503450354641982e-01
4.561403508771929793e+00 1.114576743759278787e-01
4.586466165413533247e+00 1.122954761531279044e-01
4.611528822055137589e+00 1.129534627073478792e-01
4.636591478696741930e+00 1.136401346796722667e-01
4.661654135338345384e+00 1.145534866601709695e-01
4.686716791979949726e+00 1.148906494991070032e-01
4.711779448621554067e+00 1.156178327884385543e-01
4.736842105263157521e+00 1.163942843840668900e-01
4.761904761904761862e+00 1.175931802219583461e-01
4.786967418546365316e+00 1.182074883834843410e-01
4.812030075187969658e+00 1.194395853018184461e-01
4.837092731829573999e+00 1.206885641591912278e-01
4.862155388471177453e+00 1.219467485545280838e-01
4.887218045112781795e+00 1.226235308514491418e-01
4.912280701754385248e+00 1.237101523737820785e-01
4.937343358395989590e+00 1.246048636876619237e-01
4.962406015037593932e+00 1.257067076025954466e-01
4.987468671679197385e+00 1.266139812436132828e-01
5.012531328320801727e+00 1.277311137560029897e-01
5.037593984962406068e+00 1.282518982437586275e-01
5.062656641604009522e+00 1.299739938087396685e-01
5.087719298245613864e+00 1.304964480411451300e-01
5.112781954887218205e+00 1.312195488530790433e-01
5.137844611528821659e+00 1.323427385957329228e-01
5.162907268170426001e+00 1.334629666051093400e-01
5.187969924812029454e+00 1.343796341723258736e-01
5.213032581453633796e+00 1.352850679892736996e-01
5.238095238095238138e+00 1.359798776218729965e-01
5.263157894736841591e+00 1.368639542252351737e-01
5.288220551378445933e+00 1.377353721770962214e-01
5.313283208020049386e+00 1.383930554556724868e-01
5.338345864661653728e+00 1.394341314416220612e-01
5.363408521303258070e+00 1.404541850345027432e-01
5.388471177944861523e+00 1.414546203604234997e-01
5.413533834586465865e+00 1.430373581773054237e-01
5.438596491228070207e+00 1.438016513382781580e-01
5.463659147869673660e+00 1.449477029528866701e-01
5.488721804511278002e+00 1.454637976303323754e-01
5.513784461152882344e+00 1.461582174621833263e-01
5.538847117794485797e+00 1.466308970055483218e-01
5.563909774436090139e+00 1.474798461781532399e-01
5.588972431077693592e+00 1.479028394280035297e-01
5.614035087719297934e+00 1.482913173058140466e-01
5.639097744360902276e+00 1.486457270408390041e-01
5.664160401002505729e+00 1.495705440540391340e-01
5.689223057644110071e+00 1.500556464347009011e-01
5.714285714285713524e+00 1.501074853759218897e-01
5.739348370927317866e+00 1.505272065115757507e-01
5.764411027568922208e+00 1.507133075240267850e-01
5.789473684210525661e+00 1.508630888605831943e-01
5.814536340852130003e+00 1.513764351679415809e-01
5.839598997493734345e+00 1.518488673041144543e-01
5.864661654135337798e+00 1.522824663441780524e-01
5.889724310776942140e+00 1.524747350318848560e-01
5.914786967418546482e+00 1.524263290101890711e-01
5.939849624060149935e+00 1.527410814920948101e-01
5.964912280701754277e+00 1.524139577333378237e-01
5.989974937343357730e+00 1.532436700673925345e-01
6.015037593984962072e+00 1.528294913195783478e-01
6.040100250626566414e+00 1.525736236516737065e-01
6.065162907268169867e+00 1.520726726936766637e-01
6.090225563909774209e+00 1.521237872249640299e-01
6.115288220551377663e+00 1.521207529996707608e-01
6.140350877192982004e+00 1.518739988227806315e-01
6.165413533834586346e+00 1.517855945996567923e-01
6.190476190476189799e+00 1.512507032205931967e-01
6.215538847117794141e+00 1.504674989556525344e-01
6.240601503759398483e+00 1.498388203156768017e-01
6.265664160401001936e+00 1.491637264448405220e-01
6.290726817042606278e+00 1.484447776474191738e-01
6.315789473684210620e+00 1.478845119018231680e-01
6.340852130325814073e+00 1.472833521330159379e-01
6.365914786967418415e+00 1.468413667386844201e-01
6.390977443609021869e+00 1.461580646288652419e-01
6.416040100250626210e+00 1.452295951977561894e-01
6.441102756892230552e+00 1.442545150329266890e-01
6.466165413533834005e+00 1.432369433452251317e-01
6.491228070175438347e+00 1.421772521002372391e-01
6.516290726817041801e+00 1.412748515619365319e-01
6.541353383458646142e+00 1.399258872317551694e-01
6.566416040100250484e+00 1.387377109555331667e-01
6.591478696741853938e+00 1.381073013363768309e-01
6.616541353383458279e+00 1.368392458885894780e-01
6.641604010025062621e+00 1.357317777147996896e-01
6.666666666666666075e+00 1.341827190454233099e-01
6.691729323308270416e+00 1.331901212941507817e-01
6.716791979949874758e+00 1.317563039540383119e-01
6.741854636591478211e+00 1.302847298591871816e-01
6.766917293233082553e+00 1.285782429300009189e-01
6.791979949874686007e+00 1.268359980652913888e-01
6.817042606516290348e+00 1.252594152290846252e-01
6.842105263157894690e+00 1.238506838933786935e-01
6.867167919799498144e+00 1.220113278956084790e-01
6.892230576441102485e+00 1.203385646159888800e-01
6.917293233082705939e+00 1.192315471989906783e-01
6.942355889724310281e+00 1.172969265169563069e-01
6.967418546365914622e+00 1.153360733131881671e-01
6.992481203007518076e+00 1.137474831700332201e-01
7.017543859649122417e+00 1.121358076996038927e-01
7.042606516290726759e+00 1.103013049144816043e-01
7.067669172932330213e+00 1.086469643377444005e-01
7.092731829573934554e+00 1.069709208519714488e-01
7.117794486215538896e+00 1.048732726312514296e-01
7.142857142857142350e+00 1.027550556691248507e-01
7.167919799498746691e+00 1.006189104721874339e-01
7.192982456140350145e+00 9.866932713811780997e-02
7.218045112781954487e+00 9.670455805610972400e-02
7.243107769423558828e+00 9.472944048513202986e-02
7.268170426065162282e+00 9.254324130413936478e-02
7.293233082706766623e+00 9.033863985224872828e-02
7.318295739348370077e+00 8.812066988142888690e-02
7.343358395989974419e+00 8.609457332759590242e-02
7.368421052631578760e+00 8.406253554191528421e-02
7.393483709273182214e+00 8.202590496718330237e-02
7.418546365914786556e+00 8.018503788818659439e-02
7.443609022556390897e+00 7.833940182973413158e-02
7.468671679197994351e+00 7.649235859931217962e-02
7.493734335839598693e+00 7.424856479636843254e-02
7.518796992481203034e+00 7.220916073525937562e-02
7.543859649122806488e+00 7.017375817922645587e-02
7.568922305764410829e+00 6.794614899393153218e-02
7.593984962406014283e+00 6.612499891043847888e-02
7.619047619047618625e+00 6.411203533102613483e-02
7.644110275689222966e+00 6.231018901223893403e-02
7.669172932330826420e+00 6.012238839149452313e-02
7.694235588972430762e+00 5.795147047012043362e-02
7.719298245614034215e+00 5.579889248387074480e-02
7.744360902255638557e+00 5.386305507998874476e-02
7.769423558897242899e+00 5.174571945131435646e-02
7.794486215538846352e+00 5.005024031814225838e-02
7.819548872180450694e+00 4.797752015610394494e-02
7.844611528822055035e+00 4.593026878913678696e-02
7.869674185463658489e+00 4.390545945780890968e-02
7.894736842105262831e+00 4.210533755837424924e-02
7.919799498746867172e+00 4.013290826300218439e-02
7.944862155388470626e+00 3.819009838312661942e-02
7.969924812030074968e+00 3.647714723929755543e-02
7.994987468671678421e+00 3.479627061341722394e-02
8.020050125313282763e+00 3.294736825861817320e-02
8.045112781954886216e+00 3.113126517443560309e-02
8.070175438596491446e+00 2.934874896739960576e-02
8.095238095238094900e+00 2.760142247873473981e-02
8.120300751879698353e+00 2.609344848753887558e-02
8.145363408521303583e+00 2.442602577268260938e-02
8.170426065162907037e+00 2.279888584884509628e-02
8.195488721804510490e+00 2.121365859526580522e-02
8.220551378446113944e+00 1.967065989215751459e-02
8.245614035087719174e+00 1.816772666174270440e-02
8.270676691729322627e+00 1.670806064879380715e-02
8.295739348370926081e+00 1.529471701665036099e-02
8.320802005012531311e+00 1.392850581509316732e-02
8.345864661654134764e+00 1.260948728041915573e-02
8.370927318295738218e+00 1.133582396881219201e-02
8.395989974937343447e+00 1.011071957852979070e-02
8.421052631578946901e+00 8.933860994922576682e-03
8.446115288220550354e+00 7.804028300507505345e-03
8.471177944862155584e+00 6.723568199087821828e-03
8.496240601503759038e+00 5.693409278334927992e-03
8.521303258145362491e+00 4.712900797842936584e-03
8.546365914786967721e+00 3.785041718261258903e-03
8.571428571428571175e+00 2.908614184458466201e-03
8.596491228070174628e+00 2.283331052374056036e-03
8.621553884711779858e+00 1.511504610266514725e-03
8.646616541353383312e+00 7.934806001256011765e-04
8.671679197994986765e+00 1.271302852340339129e-04
8.696741854636590219e+00 -4.865432298281416323e-04
8.721804511278195449e+00 -1.045911891943356042e-03
8.746867167919798902e+00 -1.551233674464046197e-03
8.771929824561402356e+00 -2.003938088796980432e-03
8.796992481203007586e+00 -2.403945999716813886e-03
8.822055137844611039e+00 -2.752997371238442847e-03
8.847117794486214493e+00 -3.049193553983801930e-03
8.872180451127819723e+00 -3.293324686999450635e-03
8.897243107769423176e+00 -3.485698912421668350e-03
8.922305764411026630e+00 -3.625130151178580784e-03
8.947368421052631859e+00 -3.711604414066864421e-03
8.972431077694235313e+00 -3.745526333962218013e-03
8.997493734335838766e+00 -3.727347775089109860e-03
9.022556390977442220e+00 -3.657567433641775723e-03
9.047619047619047450e+00 -3.536730391469948553e-03
9.072681704260650903e+00 -3.365427623275712987e-03
9.097744360902254357e+00 -3.145523463389664209e-03
9.122807017543859587e+00 -2.877225745731959439e-03
9.147869674185463040e+00 -2.560485190738738537e-03
9.172932330827066494e+00 -2.196070702228998528e-03
9.197994987468671724e+00 -1.784793932419863338e-03
9.223057644110275177e+00 -1.327508522151847614e-03
9.248120300751878631e+00 -8.251092990166838947e-04
9.273182957393483861e+00 -2.785314341885725131e-04
9.298245614035087314e+00 3.112504412005889787e-04
9.323308270676690768e+00 9.432231592630055395e-04
9.348370927318295998e+00 1.616335977211003083e-03
9.373433583959899451e+00 2.329501576911051364e-03
9.398496240601502905e+00 3.081597101138672246e-03
9.423558897243108134e+00 3.871465225504397423e-03
9.448621553884711588e+00 4.697915264979618533e-03
9.473684210526315042e+00 5.559724313925349520e-03
9.498746867167918495e+00 6.455638418485103863e-03
9.523809523809523725e+00 7.384373780177318214e-03
9.548872180451127178e+00 8.344617989488344045e-03
9.573934837092730632e+00 9.335031288239623720e-03
9.598997493734335862e+00 1.035424785947213974e-02
9.624060150375939315e+00 1.140087714356401161e-02
9.649122807017542769e+00 1.247350517927514960e-02
9.674185463659147999e+00 1.357069596838195516e-02
9.699248120300751452e+00 1.469099286254439349e-02
9.724310776942354906e+00 1.583291997103118687e-02
9.749373433583960136e+00 1.699498358789551522e-02
9.774436090225563589e+00 1.817567363718869747e-02
9.799498746867167043e+00 1.937346513477171406e-02
9.824561403508770496e+00 2.058681966527056706e-02
9.849624060150375726e+00 2.181418687270931037e-02
9.874686716791979180e+00 2.305400596333602448e-02
9.899749373433582633e+00 2.430470721915099080e-02
9.924812030075187863e+00 2.556471352062817878e-02
9.949874686716791317e+00 2.683244187712107223e-02
9.974937343358394770e+00 2.810630496342707285e-02
1.000000000000000000e+01 2.938471266098674137e-02


==> DataFigures/I2.txt <==
0.000000000000000000e+00 1.969340245668141365e-01
2.506265664160400863e-02 1.981237997850745503e-01
5.012531328320801727e-02 1.996318181954891413e-01
7.518796992481202590e-02 2.013373036929339277e-01
1.002506265664160345e-01 2.030796904916015722e-01
1.253132832080200432e-01 2.050187635116825224e-01
1.503759398496240518e-01 2.075136546626403511e-01
1.754385964912280604e-01 2.097637093477872638e-01
2.005012531328320691e-01 2.123599224374740635e-01
2.255639097744360777e-01 2.146374298420834215e-01
2.506265664160400863e-01 2.169468101959749484e-01
2.756892230576440950e-01 2.197701292803141970e-01
3.007518796992481036e-01 2.223676043402023073e-01
3.258145363408521122e-01 2.250164713353186574e-01
3.508771929824561209e-01 2.272574746877153717e-01
3.759398496240601295e-01 2.291243559863012924e-01
4.010025062656641381e-01 2.317359793286510594e-01
4.260651629072681468e-01 2.338023363015403755e-01
4.511278195488721554e-01 2.361434796704474648e-01
4.761904761904761640e-01 2.384798993093310560e-01
5.012531328320801727e-01 2.407180380296521649e-01
5.263157894736841813e-01 2.427380889710426815e-01
5.513784461152881899e-01 2.451790268207513779e-01
5.764411027568921986e-01 2.473970298449457983e-01
6.015037593984962072e-01 2.490777420346880211e-01
6.265664160401002158e-01 2.508777420871077801e-01
6.516290726817042245e-01 2.529815566294756901e-01
6.766917293233082331e-01 2.545152976157100677e-01
7.017543859649122417e-01 2.560074064715490150e-01
7.268170426065162504e-01 2.579111363787034428e-01
7.518796992481202590e-01 2.592601240012964436e-01
7.769423558897242676e-01 2.609737210727534062e-01
8.020050125313282763e-01 2.622887476325932998e-01
8.270676691729322849e-01 2.630418109603855359e-01
8.521303258145362935e-01 2.639555595786732822e-01
8.771929824561403022e-01 2.654174711888172000e-01
9.022556390977443108e-01 2.667610857439126071e-01
9.273182957393483195e-01 2.675734498715470200e-01
9.523809523809523281e-01 2.678946794763579220e-01
9.774436090225563367e-01 2.685261343074125673e-01
1.002506265664160345e+00 2.689036995738786073e-01
1.027568922305764243e+00 2.695377657150863637e-01
1.052631578947368363e+00 2.703562507721026797e-01
1.077694235588972482e+00 2.706283017891438769e-01
1.102756892230576380e+00 2.708367926506947687e-01
1.127819548872180277e+00 2.710199148956036197e-01
1.152882205513784397e+00 2.711404424721080564e-01
1.177944862155388517e+00 2.713137048906478221e-01
1.203007518796992414e+00 2.713320322383351857e-01
1.228070175438596312e+00 2.709148492563886457e-01
1.253132832080200432e+00 2.705459461616020467e-01
1.278195488721804551e+00 2.696093952350106515e-01
1.303258145363408449e+00 2.689188903926789109e-01
1.328320802005012347e+00 2.678388094726304458e-01
1.353383458646616466e+00 2.668412372779198072e-01
1.378446115288220586e+00 2.658704231872173751e-01
1.403508771929824483e+00 2.644296020512835188e-01
1.428571428571428381e+00 2.631032881705840931e-01
1.453634085213032501e+00 2.617346192456826981e-01
1.478696741854636620e+00 2.604779793753406736e-01
1.503759398496240518e+00 2.590197594903625444e-01
1.528822055137844416e+00 2.576392584729251256e-01
1.553884711779448535e+00 2.563206665301331899e-01
1.578947368421052655e+00 2.549046093125740264e-01
1.604010025062656553e+00 2.532863771751175941e-01
1.629072681704260450e+00 2.517433875723125158e-01
1.654135338345864570e+00 2.499557293854508255e-01
1.679197994987468689e+00 2.482399438717441398e-01
1.704260651629072587e+00 2.463923557370679418e-01
1.729323308270676485e+00 2.443925702172935199e-01
1.754385964912280604e+00 2.425485028557491929e-01
1.779448621553884724e+00 2.405819844567321508e-01
1.804511278195488622e+00 2.385345354962598585e-01
1.829573934837092519e+00 2.364855819205562981e-01
1.854636591478696639e+00 2.345978504540522092e-01
1.879699248120300759e+00 2.325466707234466190e-01
1.904761904761904656e+00 2.305356597571674715e-01
1.929824561403508554e+00 2.284448763751244227e-01
1.954887218045112673e+00 2.263986384773964688e-01
1.979949874686716793e+00 2.242739711901245714e-01
2.005012531328320691e+00 2.222319042869659589e-01
2.030075187969924588e+00 2.200320519663608587e-01
2.055137844611528486e+00 2.179156292076673829e-01
2.080200501253132828e+00 2.158628442790664903e-01
2.105263157894736725e+00 2.137540640560987026e-01
2.130325814536340623e+00 2.115732140181068033e-01
2.155388471177944965e+00 2.093993354901327875e-01
2.180451127819548862e+00 2.072034420683688538e-01
2.205513784461152760e+00 2.050856516759526071e-01
2.230576441102756657e+00 2.029654150995753858e-01
2.255639097744360555e+00 2.007439436507110486e-01
2.280701754385964897e+00 1.985915561729729717e-01
2.305764411027568794e+00 1.963107355729581949e-01
2.330827067669172692e+00 1.941450354244737275e-01
2.355889724310777034e+00 1.918329687653957394e-01
2.380952380952380931e+00 1.896190302782953530e-01
2.406015037593984829e+00 1.874873031213228070e-01
2.431077694235588726e+00 1.853905727165174322e-01
2.456140350877192624e+00 1.831610958438213976e-01
2.481203007518796966e+00 1.807267860172230844e-01
2.506265664160400863e+00 1.786174062248400973e-01
2.531328320802004761e+00 1.762585551244204574e-01
2.556390977443609103e+00 1.741892486619575631e-01
2.581453634085213000e+00 1.720849787502158057e-01
2.606516290726816898e+00 1.698507794352366040e-01
2.631578947368420796e+00 1.673946821174644439e-01
2.656641604010024693e+00 1.651384598641422174e-01
2.681704260651629035e+00 1.628158625365869472e-01
2.706766917293232932e+00 1.604991818697545092e-01
2.731829573934836830e+00 1.581381131774864113e-01
2.756892230576441172e+00 1.560289978674105626e-01
2.781954887218045069e+00 1.538407790435511735e-01
2.807017543859648967e+00 1.515950888013324060e-01
2.832080200501252865e+00 1.495446101170417319e-01
2.857142857142856762e+00 1.475393147700007346e-01
2.882205513784461104e+00 1.453864351595339777e-01
2.907268170426065002e+00 1.432073579668273755e-01
2.932330827067668899e+00 1.412584827358871475e-01
2.957393483709273241e+00 1.393698315452497616e-01
2.982456140350877138e+00 1.372877126190915065e-01
3.007518796992481036e+00 1.353433598483241296e-01
3.032581453634084934e+00 1.335255232979451756e-01
3.057644110275688831e+00 1.315723614341413328e-01
3.082706766917293173e+00 1.296500938098127387e-01
3.107769423558897071e+00 1.279991284322853362e-01
3.132832080200500968e+00 1.264120388087830726e-01
3.157894736842105310e+00 1.247489182562114135e-01
3.182957393483709208e+00 1.231064971688762139e-01
3.208020050125313105e+00 1.215154649810739895e-01
3.233082706766917003e+00 1.200443819354017616e-01
3.258145363408520900e+00 1.183987719142924611e-01
3.283208020050125242e+00 1.169820756761293101e-01
3.308270676691729140e+00 1.156191934206561578e-01
3.333333333333333037e+00 1.142955709574238476e-01
3.358395989974937379e+00 1.129511419027324354e-01
3.383458646616541277e+00 1.115750396389461885e-01
3.408521303258145174e+00 1.103128947599355814e-01
3.433583959899749072e+00 1.091491605704052320e-01
3.458646616541352969e+00 1.080067216848937806e-01
3.483709273182957311e+00 1.068155824835367307e-01
3.508771929824561209e+00 1.057681232873028676e-01
3.533834586466165106e+00 1.047130884554868385e-01
3.558897243107769448e+00 1.036685775741932741e-01
3.583959899749373346e+00 1.026344856672343070e-01
3.609022556390977243e+00 1.016303294600792023e-01
3.634085213032581141e+00 1.006843228207204566e-01
3.659147869674185038e+00 9.975829132534831667e-02
3.684210526315789380e+00 9.887005251436158104e-02
3.709273182957393278e+00 9.792820071486159350e-02
3.734335839598997175e+00 9.699434601704350067e-02
3.759398496240601517e+00 9.620201156688290567e-02
3.784461152882205415e+00 9.530257600510352867e-02
3.809523809523809312e+00 9.450218789557923715e-02
3.834586466165413210e+00 9.373139876574188012e-02
3.859649122807017108e+00 9.306584617049808161e-02
3.884711779448621449e+00 9.257201734887232636e-02
3.909774436090225347e+00 9.222947045734472549e-02
3.934837092731829244e+00 9.211828207287753312e-02
3.959899749373433586e+00 9.207334785874014826e-02
3.984962406015037484e+00 9.191512512297700388e-02
4.010025062656641381e+00 9.191658847780272146e-02
4.035087719298245723e+00 9.162465681070301737e-02
4.060150375939849177e+00 9.155864421483836391e-02
4.085213032581453518e+00 9.142544869107671612e-02
4.110275689223056972e+00 9.140738246408630641e-02
4.135338345864661314e+00 9.150723853843337197e-02
4.160401002506265655e+00 9.188166363393730773e-02
4.185463659147869109e+00 9.208653451694220893e-02
4.210526315789473450e+00 9.243642952338153307e-02
4.235588972431077792e+00 9.268023370239979186e-02
4.260651629072681246e+00 9.263239683603086139e-02
4.285714285714285587e+00 9.314457665145917109e-02
4.310776942355889929e+00 9.388202153071907585e-02
4.335839598997493383e+00 9.442645460609300212e-02
4.360902255639097724e+00 9.520905352077872752e-02
4.385964912280701178e+00 9.583271322643448220e-02
4.411027568922305520e+00 9.596377210294655680e-02
4.436090225563909861e+00 9.658510467727288162e-02
4.461152882205513315e+00 9.670033465148326901e-02
4.486215538847117656e+00 9.725893815088601513e-02
4.511278195488721110e+00 9.787886790910407808e-02
4.536340852130325452e+00 9.878099058497447071e-02
4.561403508771929793e+00 9.963188815822891786e-02
4.586466165413533247e+00 1.005725129090336983e-01
4.611528822055137589e+00 1.010437299504884368e-01
4.636591478696741930e+00 1.013665296510745245e-01
4.661654135338345384e+00 1.017390306732034733e-01
4.686716791979949726e+00 1.025963408511425118e-01
4.711779448621554067e+00 1.033698408023956544e-01
4.736842105263157521e+00 1.039466257408678124e-01
4.761904761904761862e+00 1.047895825836074046e-01
4.786967418546365316e+00 1.054482821159916095e-01
4.812030075187969658e+00 1.065289761473814240e-01
4.837092731829573999e+00 1.079168077220185595e-01
4.862155388471177453e+00 1.088051993435636827e-01
4.887218045112781795e+00 1.098544584412934899e-01
4.912280701754385248e+00 1.110293412937175400e-01
4.937343358395989590e+00 1.118908443310617368e-01
4.962406015037593932e+00 1.131460879858496443e-01
4.987468671679197385e+00 1.140588797059887555e-01
5.012531328320801727e+00 1.151844094995680273e-01
5.037593984962406068e+00 1.167641318956492980e-01
5.062656641604009522e+00 1.177835220384825105e-01
5.087719298245613864e+00 1.188144682592872231e-01
5.112781954887218205e+00 1.195786199436260355e-01
5.137844611528821659e+00 1.210606067552737752e-01
5.162907268170426001e+00 1.218416056834678574e-01
5.187969924812029454e+00 1.229549938714397800e-01
5.213032581453633796e+00 1.236298681556862872e-01
5.238095238095238138e+00 1.250031649339238271e-01
5.263157894736841591e+00 1.254566067616926517e-01
5.288220551378445933e+00 1.269001482278117321e-01
5.313283208020049386e+00 1.279620878022453834e-01
5.338345864661653728e+00 1.287601671393588110e-01
5.363408521303258070e+00 1.292847556022215239e-01
5.388471177944861523e+00 1.300000819935882568e-01
5.413533834586465865e+00 1.310232439823241501e-01
5.438596491228070207e+00 1.322621686414081899e-01
5.463659147869673660e+00 1.332306059314995461e-01
5.488721804511278002e+00 1.340723142607427032e-01
5.513784461152882344e+00 1.348771634143948184e-01
5.538847117794485797e+00 1.355848103400064397e-01
5.563909774436090139e+00 1.360552804229245571e-01
5.588972431077693592e+00 1.365435021709539287e-01
5.614035087719297934e+00 1.370733143039664648e-01
5.639097744360902276e+00 1.373948930155644566e-01
5.664160401002505729e+00 1.376220965657716788e-01
5.689223057644110071e+00 1.380146642662891387e-01
5.714285714285713524e+00 1.382280929750041298e-01
5.739348370927317866e+00 1.383618008324506987e-01
5.764411027568922208e+00 1.386363389807517832e-01
5.789473684210525661e+00 1.390484549067381448e-01
5.814536340852130003e+00 1.390018925501060043e-01
5.839598997493734345e+00 1.388274625771577231e-01
5.864661654135337798e+00 1.388302031390037106e-01
5.889724310776942140e+00 1.387785181515471533e-01
5.914786967418546482e+00 1.384265081751328008e-01
5.939849624060149935e+00 1.381328049941269176e-01
5.964912280701754277e+00 1.376923246587534178e-01
5.989974937343357730e+00 1.372573270130218182e-01
6.015037593984962072e+00 1.369420514977624515e-01
6.040100250626566414e+00 1.363202245481952013e-01
6.065162907268169867e+00 1.357924323439890224e-01
6.090225563909774209e+00 1.352791297884695654e-01
6.115288220551377663e+00 1.348192110978631009e-01
6.140350877192982004e+00 1.342970226986954230e-01
6.165413533834586346e+00 1.336331247863076777e-01
6.190476190476189799e+00 1.329601923784614337e-01
6.215538847117794141e+00 1.322156377555187001e-01
6.240601503759398483e+00 1.313314665321264896e-01
6.265664160401001936e+00 1.305830095908606103e-01
6.290726817042606278e+00 1.296922327642871242e-01
6.315789473684210620e+00 1.287501162785803233e-01
6.340852130325814073e+00 1.278721481540235072e-01
6.365914786967418415e+00 1.269874357508986307e-01
6.390977443609021869e+00 1.261269150484073953e-01
6.416040100250626210e+00 1.251552392143267523e-01
6.441102756892230552e+00 1.242832065820824172e-01
6.466165413533834005e+00 1.233452235068196734e-01
6.491228070175438347e+00 1.223789975464635443e-01
6.516290726817041801e+00 1.214948196063246055e-01
6.541353383458646142e+00 1.205163587257875868e-01
6.566416040100250484e+00 1.195782328663690247e-01
6.591478696741853938e+00 1.185152538358924118e-01
6.616541353383458279e+00 1.175570313430987501e-01
6.641604010025062621e+00 1.165364728989328191e-01
6.666666666666666075e+00 1.155285709066281030e-01
6.691729323308270416e+00 1.144824840322001269e-01
6.716791979949874758e+00 1.134184251041388675e-01
6.741854636591478211e+00 1.123551175780310163e-01
6.766917293233082553e+00 1.112961003547908861e-01
6.791979949874686007e+00 1.102428592782360300e-01
6.817042606516290348e+00 1.091937299268838785e-01
6.842105263157894690e+00 1.081502920981983057e-01
6.867167919799498144e+00 1.072499348471816355e-01
6.892230576441102485e+00 1.062394820031678094e-01
6.917293233082705939e+00 1.052545455463833046e-01
6.942355889724310281e+00 1.042657328624087137e-01
6.967418546365914622e+00 1.032548974142433879e-01
6.992481203007518076e+00 1.022517542695142029e-01
7.017543859649122417e+00 1.012539104817757191e-01
7.042606516290726759e+00 1.002640417750268187e-01
7.067669172932330213e+00 9.928132052340218894e-02
7.092731829573934554e+00 9.829491185267756614e-02
7.117794486215538896e+00 9.727622703744519261e-02
7.142857142857142350e+00 9.617244123594115290e-02
7.167919799498746691e+00 9.490147252414068979e-02
7.192982456140350145e+00 9.348693535923514875e-02
7.218045112781954487e+00 9.189103201067658211e-02
7.243107769423558828e+00 9.042674833848247939e-02
7.268170426065162282e+00 8.884388670017749623e-02
7.293233082706766623e+00 8.718813656499198317e-02
7.318295739348370077e+00 8.545993358964407149e-02
7.343358395989974419e+00 8.357311860778936230e-02
7.368421052631578760e+00 8.187357171535011857e-02
7.393483709273182214e+00 8.010699066182712380e-02
7.418546365914786556e+00 7.820384262054087821e-02
7.443609022556390897e+00 7.622429363280848469e-02
7.468671679197994351e+00 7.432047395840980786e-02
7.493734335839598693e+00 7.220595301615269357e-02
7.518796992481203034e+00 7.028725756067626118e-02
7.543859649122806488e+00 6.859606913731744471e-02
7.568922305764410829e+00 6.695480726818837935e-02
7.593984962406014283e+00 6.503652525486365577e-02
7.619047619047618625e+00 6.336136066018856206e-02
7.644110275689222966e+00 6.162520634690834415e-02
7.669172932330826420e+00 5.993406014246403790e-02
7.694235588972430762e+00 5.801461141082159267e-02
7.719298245614034215e+00 5.634735434278764776e-02
7.744360902255638557e+00 5.453567549899453887e-02
7.769423558897242899e+00 5.287770244079344206e-02
7.794486215538846352e+00 5.109698398865758495e-02
7.819548872180450694e+00 4.918949703393304951e-02
7.844611528822055035e+00 4.768486360506027366e-02
7.869674185463658489e+00 4.616412253602100030e-02
7.894736842105262831e+00 4.456641297254335804e-02
7.919799498746867172e+00 4.305855995784708262e-02
7.944862155388470626e+00 4.132323590154676068e-02
7.969924812030074968e+00 3.990268749264636733e-02
7.994987468671678421e+00 3.831817012908767667e-02
8.020050125313282763e+00 3.689745522920043902e-02
8.045112781954886216e+00 3.540486944036036476e-02
8.070175438596491446e+00 3.397566557598355463e-02
8.095238095238094900e+00 3.270917631261608532e-02
8.120300751879698353e+00 3.167404236140417689e-02
8.145363408521303583e+00 3.066191096483811621e-02
8.170426065162907037e+00 2.959877746200220705e-02
8.195488721804510490e+00 2.868946885880292036e-02
8.220551378446113944e+00 2.776841825582664069e-02
8.245614035087719174e+00 2.685293474076729664e-02
8.270676691729322627e+00 2.598604924321171530e-02
8.295739348370926081e+00 2.511645132449568177e-02
8.320802005012531311e+00 2.431338755708456478e-02
8.345864661654134764e+00 2.347518974683134724e-02
8.370927318295738218e+00 2.265460072987271131e-02
8.395989974937343447e+00 2.192151547732679173e-02
8.421052631578946901e+00 2.124517849706900746e-02
8.446115288220550354e+00 2.043633262437871689e-02
8.471177944862155584e+00 1.962990750261827885e-02
8.496240601503759038e+00 1.888917992232466356e-02
8.521303258145362491e+00 1.825922009011766989e-02
8.546365914786967721e+00 1.768791493652708754e-02
8.571428571428571175e+00 1.723128157633872434e-02
8.596491228070174628e+00 1.682532554866908447e-02
8.621553884711779858e+00 1.640437751400490585e-02
8.646616541353383312e+00 1.573914414389631852e-02
8.671679197994986765e+00 1.536009387803507348e-02
8.696741854636590219e+00 1.488993954647729011e-02
8.721804511278195449e+00 1.445537616003905734e-02
8.746867167919798902e+00 1.416276173210312059e-02
8.771929824561402356e+00 1.376883142839720360e-02
8.796992481203007586e+00 1.345796192701595277e-02
8.822055137844611039e+00 1.317570209618272939e-02
8.847117794486214493e+00 1.286068627496626642e-02
8.872180451127819723e+00 1.254622002004164225e-02
8.897243107769423176e+00 1.225515058090976932e-02
8.922305764411026630e+00 1.199179317079279196e-02
8.947368421052631859e+00 1.171119338088714816e-02
8.972431077694235313e+00 1.153239334356377481e-02
8.997493734335838766e+00 1.132364459672739396e-02
9.022556390977442220e+00 1.112243165787843609e-02
9.047619047619047450e+00 1.093239425466159022e-02
9.072681704260650903e+00 1.074591453323685449e-02
9.097744360902254357e+00 1.057950772936489155e-02
9.122807017543859587e+00 1.039016011524160170e-02
9.147869674185463040e+00 1.024914257232304587e-02
9.172932330827066494e+00 1.007433686768163458e-02
9.197994987468671724e+00 9.951305200594532871e-03
9.223057644110275177e+00 9.812131660234131234e-03
9.248120300751878631e+00 9.686353401745900413e-03
9.273182957393483861e+00 9.581798504881125500e-03
9.298245614035087314e+00 9.475629465442328078e-03
9.323308270676690768e+00 9.379622800297327326e-03
9.348370927318295998e+00 9.277020795069224404e-03
9.373433583959899451e+00 9.184482705424865112e-03
9.398496240601502905e+00 9.096037185235402930e-03
9.423558897243108134e+00 9.093480502410381666e-03
9.448621553884711588e+00 9.106139952785684624e-03
9.473684210526315042e+00 9.190809211596442929e-03
9.498746867167918495e+00 9.404636416892616854e-03
9.523809523809523725e+00 9.485163820078161209e-03
9.548872180451127178e+00 9.765980940864227300e-03
9.573934837092730632e+00 1.020608515387412887e-02
9.598997493734335862e+00 1.044584924426440395e-02
9.624060150375939315e+00 1.078625876421619896e-02
9.649122807017542769e+00 1.116724949901085930e-02
9.674185463659147999e+00 1.171528704268265907e-02
9.699248120300751452e+00 1.235449701616286172e-02
9.724310776942354906e+00 1.285268609989706837e-02
9.749373433583960136e+00 1.320438623103465173e-02
9.774436090225563589e+00 1.375237656692497416e-02
9.799498746867167043e+00 1.417032170508815241e-02
9.824561403508770496e+00 1.442457225861101464e-02
9.849624060150375726e+00 1.487578965845146040e-02
9.874686716791979180e+00 1.524164526331062315e-02
9.899749373433582633e+00 1.538942277533495405e-02
9.924812030075187863e+00 1.563923229161858983e-02
9.949874686716791317e+00 1.584417271422527279e-02
9.974937343358394770e+00 1.580512859467735065e-02
1.000000000000000000e+01 1.574662546474687660e-02


==> DataFigures/I3.txt <==
0.000000000000000000e+00 2.011682571917584594e-01
1.001001001001000992e-02 2.015891472666116735e-01
2.002002002002001985e-02 2.022642627431571194e-01
3.003003003003002977e-02 2.030191180877805590e-01
4.004004004004003969e-02 2.035733796816620034e-01
5.005005005005004615e-02 2.044071551103158468e-01
6.006006006006005954e-02 2.050803948880216276e-01
7.007007007007007293e-02 2.053534056373212402e-01
8.008008008008007939e-02 2.062257750682693624e-01
9.009009009009008584e-02 2.069779260761892836e-01
1.001001001001000923e-01 2.076094182027717339e-01
1.101101101101101126e-01 2.084804995068545441e-01
1.201201201201201191e-01 2.094312707469963009e-01
1.301301301301301394e-01 2.102616551886818952e-01
1.401401401401401459e-01 2.107716086159563962e-01
1.501501501501501523e-01 2.118729888810219619e-01
1.601601601601601588e-01 2.125417800823670711e-01
1.701701701701701652e-01 2.135699110041710536e-01
1.801801801801801717e-01 2.146372800989987950e-01
1.901901901901901781e-01 2.154635619201192287e-01
2.002002002002001846e-01 2.166088676488066300e-01
2.102102102102102188e-01 2.177134760353283127e-01
2.202202202202202252e-01 2.184975999717563289e-01
2.302302302302302317e-01 2.191607796064700964e-01
2.402402402402402382e-01 2.197829058243914169e-01
2.502502502502502724e-01 2.208843332063801790e-01
2.602602602602602788e-01 2.215451317346216198e-01
2.702702702702702853e-01 2.226846531611104130e-01
2.802802802802802917e-01 2.238618837243048221e-01
2.902902902902902982e-01 2.247982044501098675e-01
3.003003003003003046e-01 2.256129946789367791e-01
3.103103103103103111e-01 2.265867324770775293e-01
3.203203203203203175e-01 2.277037972757197937e-01
3.303303303303303240e-01 2.284354514198710662e-01
3.403403403403403304e-01 2.293657766978262069e-01
3.503503503503503369e-01 2.303342535888883158e-01
3.603603603603603434e-01 2.311399662151745193e-01
3.703703703703703498e-01 2.319838560653215420e-01
3.803803803803803563e-01 2.328660751021398023e-01
3.903903903903903627e-01 2.335467052503290009e-01
4.004004004004003692e-01 2.348258359485953517e-01
4.104104104104104311e-01 2.360232910001134055e-01
4.204204204204204376e-01 2.368578635410034383e-01
4.304304304304304440e-01 2.378033066536214823e-01
4.404404404404404505e-01 2.389929975928550554e-01
4.504504504504504570e-01 2.397412610646292852e-01
4.604604604604604634e-01 2.408072097387838062e-01
4.704704704704704699e-01 2.415913877122804476e-01
4.804804804804804763e-01 2.422534932725282641e-01
4.904904904904904828e-01 2.435929858038755058e-01
5.005005005005005447e-01 2.445298966138918506e-01
5.105105105105105512e-01 2.453440219702426317e-01
5.205205205205205576e-01 2.460762756537752394e-01
5.305305305305305641e-01 2.469251542006332401e-01
5.405405405405405705e-01 2.475702134689264367e-01
5.505505505505505770e-01 2.482920384612186393e-01
5.605605605605605835e-01 2.492088809811864869e-01
5.705705705705705899e-01 2.499643904688618745e-01
5.805805805805805964e-01 2.507567474416692588e-01
5.905905905905906028e-01 2.516259560796285655e-01
6.006006006006006093e-01 2.524512613341506340e-01
6.106106106106106157e-01 2.529130686707485864e-01
6.206206206206206222e-01 2.536507793491398211e-01
6.306306306306306286e-01 2.545047694595904408e-01
6.406406406406406351e-01 2.552340793935129470e-01
6.506506506506506415e-01 2.555597160622590791e-01
6.606606606606606480e-01 2.561206620233065778e-01
6.706706706706706544e-01 2.567166722979400406e-01
6.806806806806806609e-01 2.574285211666255124e-01
6.906906906906906674e-01 2.579359751716812088e-01
7.007007007007006738e-01 2.584382383899139213e-01
7.107107107107106803e-01 2.591755208910699326e-01
7.207207207207206867e-01 2.601082017619414377e-01
7.307307307307306932e-01 2.605949026633378462e-01
7.407407407407406996e-01 2.614368455832819516e-01
7.507507507507507061e-01 2.619136804113371686e-01
7.607607607607607125e-01 2.626657738134362541e-01
7.707707707707707190e-01 2.632514223693669941e-01
7.807807807807807254e-01 2.639918151326598461e-01
7.907907907907907319e-01 2.646045004183577576e-01
8.008008008008007383e-01 2.651312688159019881e-01
8.108108108108108558e-01 2.654935345359598076e-01
8.208208208208208623e-01 2.658888701822391121e-01
8.308308308308308687e-01 2.661963238671037346e-01
8.408408408408408752e-01 2.664971113543192494e-01
8.508508508508508816e-01 2.667916743899061971e-01
8.608608608608608881e-01 2.671582616586317127e-01
8.708708708708708945e-01 2.675973701843848418e-01
8.808808808808809010e-01 2.678702603798646109e-01
8.908908908908909074e-01 2.682552705121698522e-01
9.009009009009009139e-01 2.687113720833463892e-01
9.109109109109109204e-01 2.691577708013846437e-01
9.209209209209209268e-01 2.694356076978439152e-01
9.309309309309309333e-01 2.697065505178819489e-01
9.409409409409409397e-01 2.697694744681020107e-01
9.509509509509509462e-01 2.700233746995260864e-01
9.609609609609609526e-01 2.702713720829612587e-01
9.709709709709709591e-01 2.708288603995691601e-01
9.809809809809809655e-01 2.708569923612858532e-01
9.909909909909909720e-01 2.710761840704399850e-01
1.001001001001001089e+00 2.711187240094023454e-01
1.011011011011011096e+00 2.710790561079786110e-01
1.021021021021021102e+00 2.712698508980259104e-01
1.031031031031031109e+00 2.714097097598141550e-01
1.041041041041041115e+00 2.716986389120345513e-01
1.051051051051051122e+00 2.716560882897665619e-01
1.061061061061061128e+00 2.716835808438222144e-01
1.071071071071071135e+00 2.718622899133695259e-01
1.081081081081081141e+00 2.719905130633518131e-01
1.091091091091091148e+00 2.720663110478932500e-01
1.101101101101101154e+00 2.720522233230842635e-01
1.111111111111111160e+00 2.720269752982831801e-01
1.121121121121121167e+00 2.721510944868885673e-01
1.131131131131131173e+00 2.721436965283102749e-01
1.141141141141141180e+00 2.723652617692650657e-01
1.151151151151151186e+00 2.720932154005758496e-01
1.161161161161161193e+00 2.719250672429808224e-01
1.171171171171171199e+00 2.716278970896511824e-01
1.181181181181181206e+00 2.715589854476122555e-01
1.191191191191191212e+00 2.713981438583140116e-01
1.201201201201201219e+00 2.714248676565299556e-01
1.211211211211211225e+00 2.712400845238808200e-01
1.221221221221221231e+00 2.708416909608679646e-01
1.231231231231231238e+00 2.707506694778291090e-01
1.241241241241241244e+00 2.706467352130521586e-01
1.251251251251251251e+00 2.704112016010660202e-01
1.261261261261261257e+00 2.703244443538343478e-01
1.271271271271271264e+00 2.699041340808857048e-01
1.281281281281281270e+00 2.696710934753950295e-01
1.291291291291291277e+00 2.695842345336171841e-01
1.301301301301301283e+00 2.693631171575920358e-01
1.311311311311311290e+00 2.691282296744318403e-01
1.321321321321321296e+00 2.686841086796082356e-01
1.331331331331331302e+00 2.685483257717402594e-01
1.341341341341341309e+00 2.682393014860304237e-01
1.351351351351351315e+00 2.682365306273160055e-01
1.361361361361361322e+00 2.677797610893073443e-01
1.371371371371371328e+00 2.672708440982619060e-01
1.381381381381381335e+00 2.668314986139234124e-01
1.391391391391391341e+00 2.663111348168106796e-01
1.401401401401401348e+00 2.660305305206735471e-01
1.411411411411411354e+00 2.656694106591189208e-01
1.421421421421421361e+00 2.652679331250504258e-01
1.431431431431431367e+00 2.649059956566284790e-01
1.441441441441441373e+00 2.646237874667579093e-01
1.451451451451451380e+00 2.641018920903615008e-01
1.461461461461461386e+00 2.635409342337726724e-01
1.471471471471471393e+00 2.631794849500794786e-01
1.481481481481481399e+00 2.626563689167103477e-01
1.491491491491491406e+00 2.620522762022323149e-01
1.501501501501501412e+00 2.618482259610763752e-01
1.511511511511511419e+00 2.612843212731640330e-01
1.521521521521521425e+00 2.609597507039942976e-01
1.531531531531531432e+00 2.603554685531845880e-01
1.541541541541541438e+00 2.597508570807245953e-01
1.551551551551551444e+00 2.593024538189897532e-01
1.561561561561561451e+00 2.587363684573232847e-01
1.571571571571571457e+00 2.582094744145743692e-01
1.581581581581581464e+00 2.576821430120426748e-01
1.591591591591591470e+00 2.570740899367033871e-01
1.601601601601601477e+00 2.563849277510045210e-01
1.611611611611611705e+00 2.556945685874044694e-01
1.621621621621621712e+00 2.550441838250894211e-01
1.631631631631631718e+00 2.544336735049269049e-01
1.641641641641641725e+00 2.538238746530055989e-01
1.651651651651651731e+00 2.530536168824492060e-01
1.661661661661661737e+00 2.524285026504566321e-01
1.671671671671671744e+00 2.516982598356093392e-01
1.681681681681681750e+00 2.511282330029029342e-01
1.691691691691691757e+00 2.504384996476695657e-01
1.701701701701701763e+00 2.497088495738103708e-01
1.711711711711711770e+00 2.489386307851955138e-01
1.721721721721721776e+00 2.482070480375246357e-01
1.731731731731731783e+00 2.475157405232807639e-01
1.741741741741741789e+00 2.467838549560467387e-01
1.751751751751751796e+00 2.460518946261129325e-01
1.761761761761761802e+00 2.452794403429021941e-01
1.771771771771771808e+00 2.445067039947333154e-01
1.781781781781781815e+00 2.438143164358592685e-01
1.791791791791791821e+00 2.430021057687050123e-01
1.801801801801801828e+00 2.421902925311923138e-01
1.811811811811811834e+00 2.413782284494561114e-01
1.821821821821821841e+00 2.405662069694675664e-01
1.831831831831831847e+00 2.397544174455142341e-01
1.841841841841841854e+00 2.389832188236403476e-01
1.851851851851851860e+00 2.382120779339374772e-01
1.861861861861861867e+00 2.374021931559746335e-01
1.871871871871871873e+00 2.366253186584735824e-01
1.881881881881881879e+00 2.358153450755858804e-01
1.891891891891891886e+00 2.349665369935889092e-01
1.901901901901901892e+00 2.341981882220765254e-01
1.911911911911911899e+00 2.333911699087811431e-01
1.921921921921921905e+00 2.325842427743921026e-01
1.931931931931931912e+00 2.317786166079840449e-01
1.941941941941941918e+00 2.309341975064695407e-01
1.951951951951951925e+00 2.301308239002362588e-01
1.961961961961961931e+00 2.293283022570499485e-01
1.971971971971971938e+00 2.285668135693109393e-01
1.981981981981981944e+00 2.277657375083323443e-01
1.991991991991991950e+00 2.269250389036575055e-01
2.002002002002002179e+00 2.260847229148915394e-01
2.012012012012012185e+00 2.253249058356640022e-01
2.022022022022022192e+00 2.245022764140480187e-01
2.032032032032032198e+00 2.237036481652993625e-01
2.042042042042042205e+00 2.229063992844132203e-01
2.052052052052052211e+00 2.220819317346220123e-01
2.062062062062062218e+00 2.212860817303849703e-01
2.072072072072072224e+00 2.204908347727082829e-01
2.082082082082082231e+00 2.197318270991885092e-01
2.092092092092092237e+00 2.188126675139718813e-01
2.102102102102102243e+00 2.178523191090739330e-01
2.112112112112112250e+00 2.169969584085797432e-01
2.122122122122122256e+00 2.159334749864889325e-01
2.132132132132132263e+00 2.149554798416031809e-01
2.142142142142142269e+00 2.139946910005612046e-01
2.152152152152152276e+00 2.129748921642376502e-01
2.162162162162162282e+00 2.121267260707306035e-01
2.172172172172172289e+00 2.110093331444149456e-01
2.182182182182182295e+00 2.102712678909902655e-01
2.192192192192192302e+00 2.092357996668788578e-01
2.202202202202202308e+00 2.083333780289125248e-01
2.212212212212212314e+00 2.072837009186519752e-01
2.222222222222222321e+00 2.063795027409346394e-01
2.232232232232232327e+00 2.055074105480079738e-01
2.242242242242242334e+00 2.046457113817828077e-01
2.252252252252252340e+00 2.037489254012478379e-01
2.262262262262262347e+00 2.027853406389401869e-01
2.272272272272272353e+00 2.020219078792801215e-01
2.282282282282282360e+00 2.011031258709360947e-01
2.292292292292292366e+00 2.003439453299357409e-01
2.302302302302302373e+00 1.993961259960962962e-01
2.312312312312312379e+00 1.986413494705658589e-01
2.322322322322322385e+00 1.978291478227267308e-01
2.332332332332332392e+00 1.970153030469850020e-01
2.342342342342342398e+00 1.961264322494811474e-01
2.352352352352352405e+00 1.952534522142941875e-01
2.362362362362362411e+00 1.943393872158407643e-01
2.372372372372372418e+00 1.934607951843029527e-01
2.382382382382382424e+00 1.927176404997644199e-01
2.392392392392392431e+00 1.916547795298594592e-01
2.402402402402402437e+00 1.909155282198871928e-01
2.412412412412412444e+00 1.900537121659110484e-01
2.422422422422422450e+00 1.890601192627710259e-01
2.432432432432432456e+00 1.883270535770560361e-01
2.442442442442442463e+00 1.874158126657786694e-01
2.452452452452452469e+00 1.865610606090619961e-01
2.462462462462462476e+00 1.854242333885118554e-01
2.472472472472472482e+00 1.843984488187914161e-01
2.482482482482482489e+00 1.833467377056947345e-01
2.492492492492492495e+00 1.826259172711668932e-01
2.502502502502502502e+00 1.818400439008848457e-01
2.512512512512512508e+00 1.808584166909393276e-01
2.522522522522522515e+00 1.800792083101824814e-01
2.532532532532532521e+00 1.789633307899105297e-01
2.542542542542542527e+00 1.780103198603411319e-01
2.552552552552552534e+00 1.771665363064489906e-01
2.562562562562562540e+00 1.763737224911895440e-01
2.572572572572572547e+00 1.755054402811795644e-01
2.582582582582582553e+00 1.747401140199614233e-01
2.592592592592592560e+00 1.736917709479118277e-01
2.602602602602602566e+00 1.727024557895785462e-01
2.612612612612612573e+00 1.717642895780088774e-01
2.622622622622622579e+00 1.707828554330701742e-01
2.632632632632632586e+00 1.699328861259477019e-01
2.642642642642642592e+00 1.691870561587985877e-01
2.652652652652652598e+00 1.682379606874947198e-01
2.662662662662662605e+00 1.673047592797947680e-01
2.672672672672672611e+00 1.663846643069958886e-01
2.682682682682682618e+00 1.654337472558582434e-01
2.692692692692692624e+00 1.643912224549342604e-01
2.702702702702702631e+00 1.634732601784746331e-01
2.712712712712712637e+00 1.625231744379942445e-01
2.722722722722722644e+00 1.616120436744752364e-01
2.732732732732732650e+00 1.606274245064081840e-01
2.742742742742742657e+00 1.597977432150751720e-01
2.752752752752752663e+00 1.588434616048100545e-01
2.762762762762762669e+00 1.580106173889194443e-01
2.772772772772772676e+00 1.570962653999029568e-01
2.782782782782782682e+00 1.562623524040079870e-01
2.792792792792792689e+00 1.553597294142811114e-01
2.802802802802802695e+00 1.545147943188471540e-01
2.812812812812812702e+00 1.537204288923115503e-01
2.822822822822822708e+00 1.528207382312458951e-01
2.832832832832832715e+00 1.520165066525851760e-01
2.842842842842842721e+00 1.512463597653684322e-01
2.852852852852852727e+00 1.502541476788796515e-01
2.862862862862862734e+00 1.494422017025443250e-01
2.872872872872872740e+00 1.483798844901104697e-01
2.882882882882882747e+00 1.474841586816206807e-01
2.892892892892892753e+00 1.466069002302678448e-01
2.902902902902902760e+00 1.457930752867479807e-01
2.912912912912912766e+00 1.449904929955206923e-01
2.922922922922922773e+00 1.441975939574202670e-01
2.932932932932932779e+00 1.433631954061295177e-01
2.942942942942942786e+00 1.423909418511835889e-01
2.952952952952952792e+00 1.414544380609013829e-01
2.962962962962962798e+00 1.407271078465078817e-01
2.972972972972972805e+00 1.398560336091088097e-01
2.982982982982982811e+00 1.390080359279322053e-01
2.992992992992992818e+00 1.382912633044683093e-01
3.003003003003002824e+00 1.376357933379932785e-01
3.013013013013012831e+00 1.369252019230292328e-01
3.023023023023022837e+00 1.362943492369822485e-01
3.033033033033032844e+00 1.356036323761549423e-01
3.043043043043042850e+00 1.347826745744612198e-01
3.053053053053052857e+00 1.341991927738183099e-01
3.063063063063062863e+00 1.336178625865694358e-01
3.073073073073072869e+00 1.330388509206766601e-01
3.083083083083082876e+00 1.323641061814719300e-01
3.093093093093092882e+00 1.317496250046641670e-01
3.103103103103102889e+00 1.311166997005535906e-01
3.113113113113112895e+00 1.305070433184359335e-01
3.123123123123122902e+00 1.298643564909396642e-01
3.133133133133132908e+00 1.292327234593096952e-01
3.143143143143142915e+00 1.286702757638488459e-01
3.153153153153152921e+00 1.280093626760086534e-01
3.163163163163162928e+00 1.273301457253212532e-01
3.173173173173172934e+00 1.266279490028248134e-01
3.183183183183182940e+00 1.258773529777796329e-01
3.193193193193192947e+00 1.251962388049067953e-01
3.203203203203202953e+00 1.245162040978506496e-01
3.213213213213213404e+00 1.238956997848693203e-01
3.223223223223223410e+00 1.233521812297014159e-01
3.233233233233233417e+00 1.228108345739569174e-01
3.243243243243243423e+00 1.222717446710144817e-01
3.253253253253253430e+00 1.216733016523715988e-01
3.263263263263263436e+00 1.210092020282208664e-01
3.273273273273273443e+00 1.202384520619592528e-01
3.283283283283283449e+00 1.197085888241404689e-01
3.293293293293293456e+00 1.190481901162208506e-01
3.303303303303303462e+00 1.185227634836582972e-01
3.313313313313313468e+00 1.179994364552199027e-01
3.323323323323323475e+00 1.174783059273721425e-01
3.333333333333333481e+00 1.169595746665375025e-01
3.343343343343343488e+00 1.163632128683226435e-01
3.353353353353353494e+00 1.157823663808331266e-01
3.363363363363363501e+00 1.151215022876794086e-01
3.373373373373373507e+00 1.145462576185420633e-01
3.383383383383383514e+00 1.140395765224199581e-01
3.393393393393393520e+00 1.135356363781406808e-01
3.403403403403403527e+00 1.130340666401322552e-01
3.413413413413413533e+00 1.125346705591589169e-01
3.423423423423423539e+00 1.120374697832768884e-01
3.433433433433433546e+00 1.115426619396091001e-01
3.443443443443443552e+00 1.110501003156526834e-01
3.453453453453453559e+00 1.105595462990738853e-01
3.463463463463463565e+00 1.100713355672858357e-01
3.473473473473473572e+00 1.095856341801741685e-01
3.483483483483483578e+00 1.091026662818111587e-01
3.493493493493493585e+00 1.086219113385818724e-01
3.503503503503503591e+00 1.081432809281486218e-01
3.513513513513513598e+00 1.076669978746115919e-01
3.523523523523523604e+00 1.071529455275988946e-01
3.533533533533533610e+00 1.066811132482885088e-01
3.543543543543543617e+00 1.062112805251810149e-01
3.553553553553553623e+00 1.057834794981710458e-01
3.563563563563563630e+00 1.053961499455646350e-01
3.573573573573573636e+00 1.049732004765888682e-01
3.583583583583583643e+00 1.045123459139331717e-01
3.593593593593593649e+00 1.040937463879157560e-01
3.603603603603603656e+00 1.036372129511595741e-01
3.613613613613613662e+00 1.031829877471832080e-01
3.623623623623623669e+00 1.027308453513003650e-01
3.633633633633633675e+00 1.022808499961052747e-01
3.643643643643643681e+00 1.018729260927305064e-01
3.653653653653653688e+00 1.014268410687586275e-01
3.663663663663663694e+00 1.010614924216308996e-01
3.673673673673673701e+00 1.006600003682658478e-01
3.683683683683683707e+00 1.002205792904237031e-01
3.693693693693693714e+00 9.981506186655386692e-02
3.703703703703703720e+00 9.937957749711838484e-02
3.713713713713713727e+00 9.894625753809470348e-02
3.723723723723723733e+00 9.855536552803112471e-02
3.733733733733733740e+00 9.820077919411106249e-02
3.743743743743743746e+00 9.797406400178709784e-02
3.753753753753753752e+00 9.770977369254404965e-02
3.763763763763763759e+00 9.744816864041974669e-02
3.773773773773773765e+00 9.714202267766877674e-02
3.783783783783783772e+00 9.707794553336791810e-02
3.793793793793793778e+00 9.681795096532007372e-02
3.803803803803803785e+00 9.668437747177378860e-02
3.813813813813813791e+00 9.635057085141940370e-02
3.823823823823823798e+00 9.625376536518896742e-02
3.833833833833833804e+00 9.616021453952201814e-02
3.843843843843843811e+00 9.594759597875582302e-02
3.853853853853853817e+00 9.581824434008290314e-02
3.863863863863863823e+00 9.573310675756671606e-02
3.873873873873873830e+00 9.569036705685919630e-02
3.883883883883883836e+00 9.560519272554902914e-02
3.893893893893893843e+00 9.556823616615488237e-02
3.903903903903903849e+00 9.532500197207943726e-02
3.913913913913913856e+00 9.536966388818009233e-02
3.923923923923923862e+00 9.517137813919306077e-02
3.933933933933933869e+00 9.506139657096153439e-02
3.943943943943943875e+00 9.487326437517414057e-02
3.953953953953953881e+00 9.488313308686885383e-02
3.963963963963963888e+00 9.496179814110385087e-02
3.973973973973973894e+00 9.477882050280481141e-02
3.983983983983983901e+00 9.459823769107704450e-02
3.993993993993993907e+00 9.481678301958196275e-02
4.004004004004004358e+00 9.466413813415726353e-02
4.014014014014014364e+00 9.448862883761990905e-02
4.024024024024024371e+00 9.439488856136453443e-02
4.034034034034034377e+00 9.406285143381300229e-02
4.044044044044044384e+00 9.389156488257063837e-02
4.054054054054054390e+00 9.376354691624907978e-02
4.064064064064064397e+00 9.363760563774070622e-02
4.074074074074074403e+00 9.335369178827496173e-02
4.084084084084084409e+00 9.353943311939458272e-02
4.094094094094094416e+00 9.329854469617393509e-02
4.104104104104104422e+00 9.313935592764260862e-02
4.114114114114114429e+00 9.308944359575720140e-02
4.124124124124124435e+00 9.293371564238595006e-02
4.134134134134134442e+00 9.273376160976115612e-02
4.144144144144144448e+00 9.273383308445430628e-02
4.154154154154154455e+00 9.293864420320034625e-02
4.164164164164164461e+00 9.289007683447295105e-02
4.174174174174174468e+00 9.305146713157090577e-02
4.184184184184184474e+00 9.336435872910200939e-02
4.194194194194194480e+00 9.345630457182219075e-02
4.204204204204204487e+00 9.346509204377168034e-02
4.214214214214214493e+00 9.374376473458015391e-02
4.224224224224224500e+00 9.386700387762945963e-02
4.234234234234234506e+00 9.376701194141838502e-02
4.244244244244244513e+00 9.401854218683447506e-02
4.254254254254254519e+00 9.420706126003089431e-02
4.264264264264264526e+00 9.429251807808534946e-02
4.274274274274274532e+00 9.423848139973747817e-02
4.284284284284284539e+00 9.429826784776607074e-02
4.294294294294294545e+00 9.435488392572043137e-02
4.304304304304304551e+00 9.456935506694934268e-02
4.314314314314314558e+00 9.460123815833135219e-02
4.324324324324324564e+00 9.467192181454778255e-02
4.334334334334334571e+00 9.489514477783168866e-02
4.344344344344344577e+00 9.483238800682061709e-02
4.354354354354354584e+00 9.511508682965354178e-02
4.364364364364364590e+00 9.524646089589967890e-02
4.374374374374374597e+00 9.520573346713000207e-02
4.384384384384384603e+00 9.547096951240652274e-02
4.394394394394394610e+00 9.547276426430321983e-02
4.404404404404404616e+00 9.586017643278528511e-02
4.414414414414414622e+00 9.595178394441465641e-02
4.424424424424424629e+00 9.607198067542127573e-02
4.434434434434434635e+00 9.630485358307501464e-02
4.444444444444444642e+00 9.649205209016728513e-02
4.454454454454454648e+00 9.684907301249331968e-02
4.464464464464464655e+00 9.722722041295475681e-02
4.474474474474474661e+00 9.769414210139476529e-02
4.484484484484484668e+00 9.801372588090705162e-02
4.494494494494494674e+00 9.840364911352790511e-02
4.504504504504504681e+00 9.875329394643841963e-02
4.514514514514514687e+00 9.884642297920590015e-02
4.524524524524524693e+00 9.917113849900362210e-02
4.534534534534534700e+00 9.935498590467399527e-02
4.544544544544544706e+00 9.979026833914421413e-02
4.554554554554554713e+00 1.001031435215253562e-01
4.564564564564564719e+00 1.001402554193796951e-01
4.574574574574574726e+00 1.001907224827282145e-01
4.584584584584584732e+00 1.003193148266754153e-01
4.594594594594594739e+00 1.004764601161029502e-01
4.604604604604604745e+00 1.006570680203328627e-01
4.614614614614614752e+00 1.011026485392865493e-01
4.624624624624624758e+00 1.011550861743230473e-01
4.634634634634634764e+00 1.011634439140372821e-01
4.644644644644644771e+00 1.014877382417170015e-01
4.654654654654654777e+00 1.016469674907372195e-01
4.664664664664664784e+00 1.020452245902967459e-01
4.674674674674674790e+00 1.021896596513559019e-01
4.684684684684684797e+00 1.023899265764277866e-01
4.694694694694694803e+00 1.025763083128813646e-01
4.704704704704704810e+00 1.033490353835284647e-01
4.714714714714714816e+00 1.033361650593166287e-01
4.724724724724724823e+00 1.036694070453488131e-01
4.734734734734734829e+00 1.039235715598921944e-01
4.744744744744744835e+00 1.043004852516614955e-01
4.754754754754754842e+00 1.046307016831071468e-01
4.764764764764764848e+00 1.050346207800662568e-01
4.774774774774774855e+00 1.052975765875907993e-01
4.784784784784784861e+00 1.059186427895720539e-01
4.794794794794794868e+00 1.060601409848749704e-01
4.804804804804804874e+00 1.064731256979464941e-01
4.814814814814814881e+00 1.068888995581092349e-01
4.824824824824824887e+00 1.072661318545415632e-01
4.834834834834834894e+00 1.073258380561440128e-01
4.844844844844844900e+00 1.077510402248552795e-01
4.854854854854854906e+00 1.083222504467869773e-01
4.864864864864864913e+00 1.086773106531818550e-01
4.874874874874874919e+00 1.093207124933923691e-01
4.884884884884884926e+00 1.097967068517644584e-01
4.894894894894894932e+00 1.099877734464126677e-01
4.904904904904904939e+00 1.104836718282736635e-01
4.914914914914914945e+00 1.108448868657726655e-01
4.924924924924924952e+00 1.112955895626925873e-01
4.934934934934934958e+00 1.117068880892590210e-01
4.944944944944944965e+00 1.119314678885382497e-01
4.954954954954954971e+00 1.124097340540820833e-01
4.964964964964964977e+00 1.126298455911546592e-01
4.974974974974974984e+00 1.130915014700490662e-01
4.984984984984984990e+00 1.136710593850888684e-01
4.994994994994994997e+00 1.142173875553718770e-01
5.005005005005005003e+00 1.146478456361420539e-01
5.015015015015015010e+00 1.149347125167729244e-01
5.025025025025025016e+00 1.150549402084947853e-01
5.035035035035035023e+00 1.153354276724418981e-01
5.045045045045045029e+00 1.158608756466900369e-01
5.055055055055055035e+00 1.162726735352516000e-01
5.065065065065065042e+00 1.168212939481347995e-01
5.075075075075075048e+00 1.172068451045448628e-01
5.085085085085085055e+00 1.174274422333259071e-01
5.095095095095095061e+00 1.177201336180814517e-01
5.105105105105105068e+00 1.181100133143881820e-01
5.115115115115115074e+00 1.182549103046807992e-01
5.125125125125125081e+00 1.188774507809065295e-01
5.135135135135135087e+00 1.193271299574837074e-01
5.145145145145145094e+00 1.200010293993497984e-01
5.155155155155155100e+00 1.210171578038214124e-01
5.165165165165165106e+00 1.213893640397608609e-01
5.175175175175175113e+00 1.217523989643361781e-01
5.185185185185185119e+00 1.220631017834893500e-01
5.195195195195195126e+00 1.223859173432465669e-01
5.205205205205205132e+00 1.228542974872302157e-01
5.215215215215215139e+00 1.233454369782288063e-01
5.225225225225225145e+00 1.238283503069262242e-01
5.235235235235235152e+00 1.245361524310598378e-01
5.245245245245245158e+00 1.248525628665832360e-01
5.255255255255255165e+00 1.253075677470585070e-01
5.265265265265265171e+00 1.257887269948233799e-01
5.275275275275275177e+00 1.261316974519749723e-01
5.285285285285285184e+00 1.264523834873889641e-01
5.295295295295295190e+00 1.268525242442199163e-01
5.305305305305305197e+00 1.274746401199657875e-01
5.315315315315315203e+00 1.276745752213351293e-01
5.325325325325325210e+00 1.281145173797065551e-01
5.335335335335335216e+00 1.286537961089337934e-01
5.345345345345345223e+00 1.292349089135027551e-01
5.355355355355355229e+00 1.296735143068435403e-01
5.365365365365365236e+00 1.298126319650466653e-01
5.375375375375375242e+00 1.302906603889225912e-01
5.385385385385385248e+00 1.305675045780324006e-01
5.395395395395395255e+00 1.308440529433634036e-01
5.405405405405405261e+00 1.308811440113902824e-01
5.415415415415415268e+00 1.311580006654464448e-01
5.425425425425425274e+00 1.315147143191491008e-01
5.435435435435435281e+00 1.318315715806563926e-01
5.445445445445445287e+00 1.324885739915654115e-01
5.455455455455455294e+00 1.329038282661578751e-01
5.465465465465465300e+00 1.330372993406817583e-01
5.475475475475475307e+00 1.334326969863298962e-01
5.485485485485485313e+00 1.336283214975623745e-01
5.495495495495495319e+00 1.337438480461751178e-01
5.505505505505505326e+00 1.340587953180069902e-01
5.515515515515515332e+00 1.343165117473551218e-01
5.525525525525525339e+00 1.346309940769112312e-01
5.535535535535535345e+00 1.349784057626308431e-01
5.545545545545545352e+00 1.351504693071867713e-01
5.555555555555555358e+00 1.356634711212797995e-01
5.565565565565565365e+00 1.358161575112591113e-01
5.575575575575575371e+00 1.358880012197829779e-01
5.585585585585585378e+00 1.360392474810115104e-01
5.595595595595595384e+00 1.362112869631552370e-01
5.605605605605605390e+00 1.362416195845020106e-01
5.615615615615615397e+00 1.365278543615912055e-01
5.625625625625625403e+00 1.367957351052822013e-01
5.635635635635635410e+00 1.371446587311536125e-01
5.645645645645645416e+00 1.370932832856410488e-01
5.655655655655655423e+00 1.373617689013138521e-01
5.665665665665665429e+00 1.373892301688026951e-01
5.675675675675675436e+00 1.374734822180245786e-01
5.685685685685685442e+00 1.375777987978357708e-01
5.695695695695695449e+00 1.377614956631552090e-01
5.705705705705705455e+00 1.381043459985547839e-01
5.715715715715715461e+00 1.381263157583537682e-01
5.725725725725725468e+00 1.383479719438836797e-01
5.735735735735735474e+00 1.384083877457522038e-01
5.745745745745745481e+00 1.382271714859673595e-01
5.755755755755755487e+00 1.383245425901185877e-01
5.765765765765765494e+00 1.383799268814358274e-01
5.775775775775775500e+00 1.384740724945961732e-01
5.785785785785785507e+00 1.387269796382057108e-01
5.795795795795795513e+00 1.386919778495367128e-01
5.805805805805805520e+00 1.386627973972650030e-01
5.815815815815815526e+00 1.387115244024239580e-01
5.825825825825825532e+00 1.385194265467110941e-01
5.835835835835835539e+00 1.384453015431745260e-01
5.845845845845845545e+00 1.383703218078502495e-01
5.855855855855855552e+00 1.383742110434469097e-01
5.865865865865865558e+00 1.382167692435886663e-01
5.875875875875875565e+00 1.383383319249306131e-01
5.885885885885885571e+00 1.383383730382442001e-01
5.895895895895895578e+00 1.382567670076048638e-01
5.905905905905905584e+00 1.380140854109961623e-01
5.915915915915915591e+00 1.377696377828149521e-01
5.925925925925925597e+00 1.376833088698805885e-01
5.935935935935935603e+00 1.375160069251984418e-01
5.945945945945945610e+00 1.374671625747596604e-01
5.955955955955955616e+00 1.373772350446236523e-01
5.965965965965965623e+00 1.371253532604425618e-01
5.975975975975975629e+00 1.369917580254258749e-01
5.985985985985985636e+00 1.367371189763937900e-01
5.995995995995995642e+00 1.367210046290899816e-01
6.006006006006005649e+00 1.365424735937501299e-01
6.016016016016015655e+00 1.364425354320631389e-01
6.026026026026025662e+00 1.361012324723544775e-01
6.036036036036035668e+00 1.359179624166483025e-01
6.046046046046045674e+00 1.358290467311409622e-01
6.056056056056055681e+00 1.354816966093281561e-01
6.066066066066065687e+00 1.352130549538914650e-01
6.076076076076075694e+00 1.349029667866616100e-01
6.086086086086085700e+00 1.346315064307146980e-01
6.096096096096095707e+00 1.343178519890604050e-01
6.106106106106105713e+00 1.341225512638992978e-01
6.116116116116115720e+00 1.338061955023650551e-01
6.126126126126125726e+00 1.335289388596384297e-01
6.136136136136135732e+00 1.332904352885750932e-01
6.146146146146145739e+00 1.330900626445347124e-01
6.156156156156155745e+00 1.327674370693595896e-01
6.166166166166165752e+00 1.324828389124359240e-01
6.176176176176175758e+00 1.321568611196495269e-01
6.186186186186185765e+00 1.318296048129382891e-01
6.196196196196195771e+00 1.314611353828022966e-01
6.206206206206205778e+00 1.311694755524925315e-01
6.216216216216215784e+00 1.309558367554967406e-01
6.226226226226225791e+00 1.306198671530821309e-01
6.236236236236235797e+00 1.303625891381615942e-01
6.246246246246245803e+00 1.299845158278757074e-01
6.256256256256255810e+00 1.296439915511728158e-01
6.266266266266265816e+00 1.293011901400380748e-01
6.276276276276275823e+00 1.289965503258282131e-01
6.286286286286285829e+00 1.287308051677812926e-01
6.296296296296295836e+00 1.283428557433749784e-01
6.306306306306305842e+00 1.279930713486146787e-01
6.316316316316315849e+00 1.276010944824646498e-01
6.326326326326325855e+00 1.272471794768958997e-01
6.336336336336335862e+00 1.268514149586348894e-01
6.346346346346345868e+00 1.265339005524164506e-01
6.356356356356355874e+00 1.262150113163524046e-01
6.366366366366365881e+00 1.258553561892517270e-01
6.376376376376375887e+00 1.254550523268220252e-01
6.386386386386385894e+00 1.250534849879342825e-01
6.396396396396395900e+00 1.246510127139158208e-01
6.406406406406405907e+00 1.242484063456326254e-01
6.416416416416416801e+00 1.238443804702046014e-01
6.426426426426426808e+00 1.234384165443880021e-01
6.436436436436436814e+00 1.230308674859798834e-01
6.446446446446446821e+00 1.226620112218823749e-01
6.456456456456456827e+00 1.222520723617480792e-01
6.466466466466466834e+00 1.218399502468874990e-01
6.476476476476476840e+00 1.214668710178516964e-01
6.486486486486486847e+00 1.210929296245524395e-01
6.496496496496496853e+00 1.206780117524743345e-01
6.506506506506506859e+00 1.202626910713323755e-01
6.516516516516516866e+00 1.198473302236353066e-01
6.526526526526526872e+00 1.194322872785518741e-01
6.536536536536536879e+00 1.190173525164995583e-01
6.546546546546546885e+00 1.186019973263482269e-01
6.556556556556556892e+00 1.182259092723276783e-01
6.566566566566566898e+00 1.178094432900428645e-01
6.576576576576576905e+00 1.173926313252975778e-01
6.586586586586586911e+00 1.169753438612184948e-01
6.596596596596596918e+00 1.165578549683755349e-01
6.606606606606606924e+00 1.161401008793673945e-01
6.616616616616616930e+00 1.157215583169771828e-01
6.626626626626626937e+00 1.153023245542362935e-01
6.636636636636636943e+00 1.148834597838432614e-01
6.646646646646646950e+00 1.144652538958204069e-01
6.656656656656656956e+00 1.140471918275233754e-01
6.666666666666666963e+00 1.136292568596242308e-01
6.676676676676676969e+00 1.132113258290357305e-01
6.686686686686686976e+00 1.127930106585771919e-01
6.696696696696696982e+00 1.123745317537961363e-01
6.706706706706706989e+00 1.119563849918902843e-01
6.716716716716716995e+00 1.115389274806067865e-01
6.726726726726727001e+00 1.111221444046796986e-01
6.736736736736737008e+00 1.107055322417802162e-01
6.746746746746747014e+00 1.102891804239622270e-01
6.756756756756757021e+00 1.098730898231337211e-01
6.766766766766767027e+00 1.094574971372195837e-01
6.776776776776777034e+00 1.090427426419970092e-01
6.786786786786787040e+00 1.086287719056570761e-01
6.796796796796797047e+00 1.082158314219241607e-01
6.806806806806807053e+00 1.078038276506826931e-01
6.816816816816817060e+00 1.073926896114502927e-01
6.826826826826827066e+00 1.069821638219491944e-01
6.836836836836837072e+00 1.066121366609898424e-01
6.846846846846847079e+00 1.062027980613924616e-01
6.856856856856857085e+00 1.057947826133078667e-01
6.866866866866867092e+00 1.053877032071517394e-01
6.876876876876877098e+00 1.049815308595213603e-01
6.886886886886887105e+00 1.045757430869556914e-01
6.896896896896897111e+00 1.041710446514741428e-01
6.906906906906907118e+00 1.037674897497250642e-01
6.916916916916917124e+00 1.033645665533687585e-01
6.926926926926927131e+00 1.029629194805893738e-01
6.936936936936937137e+00 1.025625050049385062e-01
6.946946946946947143e+00 1.022033535906982926e-01
6.956956956956957150e+00 1.018054968976222635e-01
6.966966966966967156e+00 1.014088183169547103e-01
6.976976976976977163e+00 1.010133722564555275e-01
6.986986986986987169e+00 1.006193337323122300e-01
6.996996996996997176e+00 1.002262581783410489e-01
7.007007007007007182e+00 9.983424583665763408e-02
7.017017017017017189e+00 9.944318085171492683e-02
7.027027027027027195e+00 9.905316635443879580e-02
7.037037037037037202e+00 9.866421333226478574e-02
7.047047047047047208e+00 9.827666454497198389e-02
7.057057057057057214e+00 9.789030876007256965e-02
7.067067067067067221e+00 9.750499670033434263e-02
7.077077077077077227e+00 9.712112110147813615e-02
7.087087087087087234e+00 9.673851247173134715e-02
7.097097097097097240e+00 9.635718643565621688e-02
7.107107107107107247e+00 9.597706337643481522e-02
7.117117117117117253e+00 9.559829694919091958e-02
7.127127127127127260e+00 9.519330883258123044e-02
7.137137137137137266e+00 9.464212410960451405e-02
7.147147147147147273e+00 9.421344971343574570e-02
7.157157157157157279e+00 9.369741021030107697e-02
7.167167167167167285e+00 9.323431683377136903e-02
7.177177177177177292e+00 9.275815756087785191e-02
7.187187187187187298e+00 9.220729865437043982e-02
7.197197197197197305e+00 9.174278799439020138e-02
7.207207207207207311e+00 9.125820440751426788e-02
7.217217217217217318e+00 9.075177928394001503e-02
7.227227227227227324e+00 9.009433823452694945e-02
7.237237237237237331e+00 8.954587009830138056e-02
7.247247247247247337e+00 8.884499274333772234e-02
7.257257257257257343e+00 8.830735087933176686e-02
7.267267267267267350e+00 8.758495796366828900e-02
7.277277277277277356e+00 8.694456819658971658e-02
7.287287287287287363e+00 8.637418244748922003e-02
7.297297297297297369e+00 8.571780564327428908e-02
7.307307307307307376e+00 8.503386743835902872e-02
7.317317317317317382e+00 8.433508912731137175e-02
7.327327327327327389e+00 8.384271930945445817e-02
7.337337337337337395e+00 8.298058934555062327e-02
7.347347347347347402e+00 8.230058129313580495e-02
7.357357357357357408e+00 8.166440228648322308e-02
7.367367367367367414e+00 8.093052297348002355e-02
7.377377377377377421e+00 8.007318753446404647e-02
7.387387387387387427e+00 7.938458219490437950e-02
7.397397397397397434e+00 7.881591536833229550e-02
7.407407407407407440e+00 7.807128489690169648e-02
7.417417417417417447e+00 7.745408172061976626e-02
7.427427427427427453e+00 7.678215172984986792e-02
7.437437437437437460e+00 7.621756541814617147e-02
7.447447447447447466e+00 7.551283503223629734e-02
7.457457457457457473e+00 7.490017015479445706e-02
7.467467467467467479e+00 7.416111593728057227e-02
7.477477477477477485e+00 7.358566434583901916e-02
7.487487487487487492e+00 7.292324937377810123e-02
7.497497497497497498e+00 7.225718310096751473e-02
7.507507507507507505e+00 7.164568234766478805e-02
7.517517517517517511e+00 7.097114655714931164e-02
7.527527527527527518e+00 7.040858493277234176e-02
7.537537537537537524e+00 6.967956960984728054e-02
7.547547547547547531e+00 6.898555722581260763e-02
7.557557557557557537e+00 6.813161955954709359e-02
7.567567567567567544e+00 6.736525053319930567e-02
7.577577577577577550e+00 6.675801709187420552e-02
7.587587587587587556e+00 6.588172089908624074e-02
7.597597597597597563e+00 6.501568748402625220e-02
7.607607607607607569e+00 6.427689932373982507e-02
7.617617617617617576e+00 6.365963439991592643e-02
7.627627627627627582e+00 6.311697984484195001e-02
7.637637637637637589e+00 6.234639295499494471e-02
7.647647647647647595e+00 6.168321004073475111e-02
7.657657657657657602e+00 6.111013152241806523e-02
7.667667667667667608e+00 6.054089228215668583e-02
7.677677677677677615e+00 6.007064515700508839e-02
7.687687687687687621e+00 5.936337357468534498e-02
7.697697697697697627e+00 5.867329161075517802e-02
7.707707707707707634e+00 5.801448113616554381e-02
7.717717717717717640e+00 5.735702593333456140e-02
7.727727727727727647e+00 5.682030449814260559e-02
7.737737737737737653e+00 5.612566148026786744e-02
7.747747747747747660e+00 5.554162843300883279e-02
7.757757757757757666e+00 5.504158187825443360e-02
7.767767767767767673e+00 5.446039626017880331e-02
7.777777777777777679e+00 5.374769790396582980e-02
7.787787787787787686e+00 5.315760205290346457e-02
7.797797797797797692e+00 5.262140502610206799e-02
7.807807807807807698e+00 5.190618900200001662e-02
7.817817817817817705e+00 5.123481647264844369e-02
7.827827827827827711e+00 5.050447048111764148e-02
7.837837837837837718e+00 4.990089260664507670e-02
7.847847847847847724e+00 4.923368544805738906e-02
7.857857857857857731e+00 4.833451606403008777e-02
7.867867867867867737e+00 4.761987614715908201e-02
7.877877877877877744e+00 4.695425100088176235e-02
7.887887887887887750e+00 4.621058756751149355e-02
7.897897897897897757e+00 4.538867291405972171e-02
7.907907907907907763e+00 4.465844306457193713e-02
7.917917917917917769e+00 4.401379102435649254e-02
7.927927927927927776e+00 4.357970879234167316e-02
7.937937937937937782e+00 4.297268409572329445e-02
7.947947947947947789e+00 4.213867515562234878e-02
7.957957957957957795e+00 4.140163291381640520e-02
7.967967967967967802e+00 4.074119774303425895e-02
7.977977977977977808e+00 3.999639026100586248e-02
7.987987987987987815e+00 3.940538263330503610e-02
7.997997997997997821e+00 3.875772189735424145e-02
8.008008008008008716e+00 3.817382949098515471e-02
8.018018018018018722e+00 3.753474168842434178e-02
8.028028028028028729e+00 3.687580386954767558e-02
8.038038038038038735e+00 3.599117655846927055e-02
8.048048048048048742e+00 3.513227985698117589e-02
8.058058058058058748e+00 3.461219512348254895e-02
8.068068068068068754e+00 3.394934903290550143e-02
8.078078078078078761e+00 3.329704198905979184e-02
8.088088088088088767e+00 3.276744078724282833e-02
8.098098098098098774e+00 3.221901948845313363e-02
8.108108108108108780e+00 3.151288203376183955e-02
8.118118118118118787e+00 3.085753852746126596e-02
8.128128128128128793e+00 3.024863432734558114e-02
8.138138138138138800e+00 2.966615579378333381e-02
8.148148148148148806e+00 2.889263807666232406e-02
8.158158158158158813e+00 2.823692306867342169e-02
8.168168168168168819e+00 2.776618387645303845e-02
8.178178178178178825e+00 2.738250088802395704e-02
8.188188188188188832e+00 2.691299416038380951e-02
8.198198198198198838e+00 2.644551661262177500e-02
8.208208208208208845e+00 2.596839062147682925e-02
8.218218218218218851e+00 2.531215040086774726e-02
8.228228228228228858e+00 2.483910570225614928e-02
8.238238238238238864e+00 2.406735684250393623e-02
8.248248248248248871e+00 2.365129409666753835e-02
8.258258258258258877e+00 2.319140390803494864e-02
8.268268268268268884e+00 2.264320919641762270e-02
8.278278278278278890e+00 2.215663840217328359e-02
8.288288288288288896e+00 2.185249109908071058e-02
8.298298298298298903e+00 2.127266116363367432e-02
8.308308308308308909e+00 2.087946351489377433e-02
8.318318318318318916e+00 2.027640556108905798e-02
8.328328328328328922e+00 1.969825033697450434e-02
8.338338338338338929e+00 1.935567955188653710e-02
8.348348348348348935e+00 1.887360478611904702e-02
8.358358358358358942e+00 1.839019411218594663e-02
8.368368368368368948e+00 1.774911300645648157e-02
8.378378378378378954e+00 1.719728162992252563e-02
8.388388388388388961e+00 1.662049264019269459e-02
8.398398398398398967e+00 1.617261690972837673e-02
8.408408408408408974e+00 1.549862665773198318e-02
8.418418418418418980e+00 1.466411072430225809e-02
8.428428428428428987e+00 1.406684815899886427e-02
8.438438438438438993e+00 1.368831956976083314e-02
8.448448448448449000e+00 1.316441974420940429e-02
8.458458458458459006e+00 1.256485630059418074e-02
8.468468468468469013e+00 1.204923391248406001e-02
8.478478478478479019e+00 1.151551072986716460e-02
8.488488488488489025e+00 1.100979497975654482e-02
8.498498498498499032e+00 1.084091515730249006e-02
8.508508508508509038e+00 1.055144101417363964e-02
8.518518518518519045e+00 1.051150451557904958e-02
8.528528528528529051e+00 1.058374729270587615e-02
8.538538538538539058e+00 1.020897424240646903e-02
8.548548548548549064e+00 9.848452951672395997e-03
8.558558558558559071e+00 9.454407117955370907e-03
8.568568568568569077e+00 9.289292270611480482e-03
8.578578578578579084e+00 8.924209185643079689e-03
8.588588588588589090e+00 8.766974099768917381e-03
8.598598598598599096e+00 8.556276100338773560e-03
8.608608608608609103e+00 8.229744751173403636e-03
8.618618618618619109e+00 7.584372598449608260e-03
8.628628628628629116e+00 7.315940636015618587e-03
8.638638638638639122e+00 7.071633552277939438e-03
8.648648648648649129e+00 6.952568593872398423e-03
8.658658658658659135e+00 6.832223880188410120e-03
8.668668668668669142e+00 6.508465729740911532e-03
8.678678678678679148e+00 6.081762487650185095e-03
8.688688688688689155e+00 5.689039685873725771e-03
8.698698698698699161e+00 5.017390895715446303e-03
8.708708708708709167e+00 4.567302547773086085e-03
8.718718718718719174e+00 4.453309426716609010e-03
8.728728728728729180e+00 4.127526605267762411e-03
8.738738738738739187e+00 3.778974064249866760e-03
8.748748748748749193e+00 3.292106339582871743e-03
8.758758758758759200e+00 3.439531324156336334e-03
8.768768768768769206e+00 3.238955484114774269e-03
8.778778778778779213e+00 3.135882279162182512e-03
8.788788788788789219e+00 3.001988422081082464e-03
8.798798798798799226e+00 2.977020944968458011e-03
8.808808808808809232e+00 2.545491766844380083e-03
8.818818818818819238e+00 2.420512337977086953e-03
8.828828828828829245e+00 2.460838252518433161e-03
8.838838838838839251e+00 2.240162520808212931e-03
8.848848848848849258e+00 1.889664916190591376e-03
8.858858858858859264e+00 1.950730859120800020e-03
8.868868868868869271e+00 2.168280983439498100e-03
8.878878878878879277e+00 2.096280371834846612e-03
8.888888888888889284e+00 1.913532623544357547e-03
8.898898898898899290e+00 1.627684642454829689e-03
8.908908908908909297e+00 1.156300854005112150e-03
8.918918918918919303e+00 7.665919698926285109e-04
8.928928928928929309e+00 7.212158115203343156e-04
8.938938938938939316e+00 7.506604738145086775e-04
8.948948948948949322e+00 1.120083271537862524e-03
8.958958958958959329e+00 9.516435760077157635e-04
8.968968968968969335e+00 1.168392709609937519e-03
8.978978978978979342e+00 1.295466737549374331e-03
8.988988988988989348e+00 1.491723845751143085e-03
8.998998998998999355e+00 1.775611992398271055e-03
9.009009009009009361e+00 1.758988237802006777e-03
9.019019019019019368e+00 1.857956861050953645e-03
9.029029029029029374e+00 1.941301561265099812e-03
9.039039039039039380e+00 1.918050944101044875e-03
9.049049049049049387e+00 1.790117234798663942e-03
9.059059059059059393e+00 2.072612647862702440e-03
9.069069069069069400e+00 2.016607792416798967e-03
9.079079079079079406e+00 1.958170876639905161e-03
9.089089089089089413e+00 2.184285069502387572e-03
9.099099099099099419e+00 2.362305646145791693e-03
9.109109109109109426e+00 2.345208194070344532e-03
9.119119119119119432e+00 2.576165318469689908e-03
9.129129129129129439e+00 2.624217445547433886e-03
9.139139139139139445e+00 2.619049033311914021e-03
9.149149149149149451e+00 2.646612941588622619e-03
9.159159159159159458e+00 2.770727614324616089e-03
9.169169169169169464e+00 2.995277294742849233e-03
9.179179179179179471e+00 3.213701803774889759e-03
9.189189189189189477e+00 3.555489121744297154e-03
9.199199199199199484e+00 3.823990639123493046e-03
9.209209209209209490e+00 4.046202270725159783e-03
9.219219219219219497e+00 4.406060748910870656e-03
9.229229229229229503e+00 5.065280001387586356e-03
9.239239239239239510e+00 5.346243050000658650e-03
9.249249249249249516e+00 5.656747259820330345e-03
9.259259259259259522e+00 5.789365502555869625e-03
9.269269269269269529e+00 6.116287880263320334e-03
9.279279279279279535e+00 6.380403560556430903e-03
9.289289289289289542e+00 6.604043989602874018e-03
9.299299299299299548e+00 7.224248501766511107e-03
9.309309309309309555e+00 7.494225088837593723e-03
9.319319319319319561e+00 7.949668722570640486e-03
9.329329329329329568e+00 8.497634041620844361e-03
9.339339339339339574e+00 9.045840443901807110e-03
9.349349349349349581e+00 9.486100224763156785e-03
9.359359359359359587e+00 9.785758067792056994e-03
9.369369369369369593e+00 1.017490688817046518e-02
9.379379379379379600e+00 1.058389362250089331e-02
9.389389389389389606e+00 1.107377460544173818e-02
9.399399399399399613e+00 1.131132304048129873e-02
9.409409409409409619e+00 1.129398866065687949e-02
9.419419419419419626e+00 1.076152855493112646e-02
9.429429429429429632e+00 1.027351570268491242e-02
9.439439439439439639e+00 9.784848972340118647e-03
9.449449449449449645e+00 9.770395029106652279e-03
9.459459459459459651e+00 9.488511379514823901e-03
9.469469469469469658e+00 9.256317980559897185e-03
9.479479479479479664e+00 9.244155115994920693e-03
9.489489489489489671e+00 9.406243429190356761e-03
9.499499499499499677e+00 9.273865528009026318e-03
9.509509509509509684e+00 9.437224789049559331e-03
9.519519519519519690e+00 9.694186401373278833e-03
9.529529529529529697e+00 9.793398377138631122e-03
9.539539539539539703e+00 1.034025969048928996e-02
9.549549549549549710e+00 1.074904090038604487e-02
9.559559559559559716e+00 1.117642772582717534e-02
9.569569569569569722e+00 1.167805322632279805e-02
9.579579579579579729e+00 1.222691157002708459e-02
9.589589589589589735e+00 1.243799910847198306e-02
9.599599599599599742e+00 1.262167322510119108e-02
9.609609609609609748e+00 1.288331876698034680e-02
9.619619619619619755e+00 1.326428635591009493e-02
9.629629629629629761e+00 1.338120190531851168e-02
9.639639639639639768e+00 1.373855968994180943e-02
9.649649649649649774e+00 1.431508499722154194e-02
9.659659659659659781e+00 1.461169427356818866e-02
9.669669669669669787e+00 1.481372273060807196e-02
9.679679679679679793e+00 1.514593357727018856e-02
9.689689689689689800e+00 1.541814389955675768e-02
9.699699699699699806e+00 1.561265987464453657e-02
9.709709709709709813e+00 1.574841758654907733e-02
9.719719719719719819e+00 1.597402049229838805e-02
9.729729729729729826e+00 1.627445228474569405e-02
9.739739739739739832e+00 1.664564789127797109e-02
9.749749749749749839e+00 1.683129504633653489e-02
9.759759759759759845e+00 1.707325702021665961e-02
9.769769769769769852e+00 1.754205432241148777e-02
9.779779779779779858e+00 1.775319096344369837e-02
9.789789789789789864e+00 1.782324518295754640e-02
9.799799799799799871e+00 1.813914448074429100e-02
9.809809809809809877e+00 1.852258051865330810e-02
9.819819819819819884e+00 1.862491665137947297e-02
9.829829829829829890e+00 1.910488605236358717e-02
9.839839839839839897e+00 1.926812053426117319e-02
9.849849849849849903e+00 1.957831985386716128e-02
9.859859859859859910e+00 1.971187466988048517e-02
9.869869869869869916e+00 1.986846474550853572e-02
9.879879879879879923e+00 2.003104747812738465e-02
9.889889889889889929e+00 2.002830644890950598e-02
9.899899899899899935e+00 2.022781928007851698e-02
9.909909909909909942e+00 2.029991642403456559e-02
9.919919919919919948e+00 2.045574909617521586e-02
9.929929929929929955e+00 2.046084688252258754e-02
9.939939939939939961e+00 2.045952643059463505e-02
9.949949949949949968e+00 2.048480411345114660e-02
9.959959959959959974e+00 2.065501308322260227e-02
9.969969969969969981e+00 2.064345763383891239e-02
9.979979979979979987e+00 2.072750273297642096e-02
9.989989989989989994e+00 2.086134948510141168e-02
1.000000000000000000e+01 2.086148637744258266e-02


==> DataFigures/ListeMCOT.txt <==
1.010000000000000000e+02 1.057501077651977539e+00
1.210000000000000000e+02 1.352507591247558594e+00
1.510000000000000000e+02 2.259567260742187500e+00
2.010000000000000000e+02 4.754828214645385742e+00
2.510000000000000000e+02 9.278329610824584961e+00
3.010000000000000000e+02 1.519728684425354004e+01
3.510000000000000000e+02 2.345988512039184570e+01
4.010000000000000000e+02 3.335114145278930664e+01
4.510000000000000000e+02 4.875458359718322754e+01
5.010000000000000000e+02 6.381746578216552734e+01
5.510000000000000000e+02 8.545365691184997559e+01
6.010000000000000000e+02 1.080904936790466309e+02


==> DataFigures/ListePDMP.txt <==
1.010000000000000000e+02 1.629063794612884521e+02 6.053083504202292353e+00
1.210000000000000000e+02 1.648751724481582528e+02 9.615217147548834831e+00
1.510000000000000000e+02 1.667161708354950065e+02 1.042961126277520378e+01
2.010000000000000000e+02 1.975762249708175773e+02 1.058902097847212964e+01
2.510000000000000000e+02 2.178712867498397827e+02 6.944029733887400191e+00
3.010000000000000000e+02 2.360702560186386165e+02 1.139147191671163384e+01
3.510000000000000000e+02 2.505705833673477230e+02 1.500650508008419237e+01
4.010000000000000000e+02 2.668044802904129256e+02 1.398573089217207510e+01
4.510000000000000000e+02 2.837251373291015852e+02 1.917078507965569045e+01
5.010000000000000000e+02 2.936388807058334578e+02 1.416354311128168142e+01
5.510000000000000000e+02 3.265784497737884635e+02 2.287772825916096409e+01
6.010000000000000000e+02 3.323348264694213867e+02 2.651749285681187018e+01


==> DataFigures/Mu1At10.txt <==
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 4.166666666666666435e-02 0.000000000000000000e+00
9.000000000000000000e+00 8.333333333333332871e-02 0.000000000000000000e+00
9.000000000000000000e+00 1.250000000000000000e-01 0.000000000000000000e+00
9.000000000000000000e+00 1.666666666666666574e-01 0.000000000000000000e+00
9.000000000000000000e+00 2.083333333333333148e-01 0.000000000000000000e+00
9.000000000000000000e+00 2.500000000000000000e-01 0.000000000000000000e+00
9.000000000000000000e+00 2.916666666666666297e-01 0.000000000000000000e+00
9.000000000000000000e+00 3.333333333333333148e-01 0.000000000000000000e+00
9.000000000000000000e+00 3.750000000000000000e-01 0.000000000000000000e+00
9.000000000000000000e+00 4.166666666666666297e-01 0.000000000000000000e+00
9.000000000000000000e+00 4.583333333333333148e-01 0.000000000000000000e+00
9.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00
9.000000000000000000e+00 5.416666666666666297e-01 0.000000000000000000e+00
9.000000000000000000e+00 5.833333333333332593e-01 0.000000000000000000e+00
9.000000000000000000e+00 6.250000000000000000e-01 0.000000000000000000e+00
9.000000000000000000e+00 6.666666666666666297e-01 0.000000000000000000e+00
9.000000000000000000e+00 7.083333333333332593e-01 0.000000000000000000e+00
9.000000000000000000e+00 7.500000000000000000e-01 0.000000000000000000e+00
9.000000000000000000e+00 7.916666666666666297e-01 0.000000000000000000e+00
9.333333333333333925e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.333333333333333925e+00 4.166666666666666435e-02 0.000000000000000000e+00
9.333333333333333925e+00 8.333333333333332871e-02 0.000000000000000000e+00
9.333333333333333925e+00 1.250000000000000000e-01 0.000000000000000000e+00
9.333333333333333925e+00 1.666666666666666574e-01 0.000000000000000000e+00
9.333333333333333925e+00 2.083333333333333148e-01 0.000000000000000000e+00
9.333333333333333925e+00 2.500000000000000000e-01 0.000000000000000000e+00
9.333333333333333925e+00 2.916666666666666297e-01 0.000000000000000000e+00
9.333333333333333925e+00 3.333333333333333148e-01 0.000000000000000000e+00
9.333333333333333925e+00 3.750000000000000000e-01 0.000000000000000000e+00
9.333333333333333925e+00 4.166666666666666297e-01 0.000000000000000000e+00
9.333333333333333925e+00 4.583333333333333148e-01 0.000000000000000000e+00
9.333333333333333925e+00 5.000000000000000000e-01 0.000000000000000000e+00
9.333333333333333925e+00 5.416666666666666297e-01 0.000000000000000000e+00
9.333333333333333925e+00 5.833333333333332593e-01 0.000000000000000000e+00
9.333333333333333925e+00 6.250000000000000000e-01 0.000000000000000000e+00
9.333333333333333925e+00 6.666666666666666297e-01 0.000000000000000000e+00
9.333333333333333925e+00 7.083333333333332593e-01 0.000000000000000000e+00
9.333333333333333925e+00 7.500000000000000000e-01 0.000000000000000000e+00
9.333333333333333925e+00 7.916666666666666297e-01 0.000000000000000000e+00
9.666666666666666075e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.666666666666666075e+00 4.166666666666666435e-02 0.000000000000000000e+00
9.666666666666666075e+00 8.333333333333332871e-02 0.000000000000000000e+00
9.666666666666666075e+00 1.250000000000000000e-01 0.000000000000000000e+00
9.666666666666666075e+00 1.666666666666666574e-01 0.000000000000000000e+00
9.666666666666666075e+00 2.083333333333333148e-01 0.000000000000000000e+00
9.666666666666666075e+00 2.500000000000000000e-01 0.000000000000000000e+00
9.666666666666666075e+00 2.916666666666666297e-01 0.000000000000000000e+00
9.666666666666666075e+00 3.333333333333333148e-01 0.000000000000000000e+00
9.666666666666666075e+00 3.750000000000000000e-01 0.000000000000000000e+00
9.666666666666666075e+00 4.166666666666666297e-01 0.000000000000000000e+00
9.666666666666666075e+00 4.583333333333333148e-01 0.000000000000000000e+00
9.666666666666666075e+00 5.000000000000000000e-01 0.000000000000000000e+00
9.666666666666666075e+00 5.416666666666666297e-01 0.000000000000000000e+00
9.666666666666666075e+00 5.833333333333332593e-01 0.000000000000000000e+00
9.666666666666666075e+00 6.250000000000000000e-01 0.000000000000000000e+00
9.666666666666666075e+00 6.666666666666666297e-01 0.000000000000000000e+00
9.666666666666666075e+00 7.083333333333332593e-01 0.000000000000000000e+00
9.666666666666666075e+00 7.500000000000000000e-01 0.000000000000000000e+00
9.666666666666666075e+00 7.916666666666666297e-01 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.000000000000000000e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.000000000000000000e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.000000000000000000e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.000000000000000000e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.000000000000000000e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.000000000000000000e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.000000000000000000e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.000000000000000000e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.000000000000000000e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.000000000000000000e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.000000000000000000e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.000000000000000000e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.000000000000000000e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.000000000000000000e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.033333333333333393e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.033333333333333393e+01 4.166666666666666435e-02 9.259259259259258745e-03
1.033333333333333393e+01 8.333333333333332871e-02 9.259259259259258745e-03
1.033333333333333393e+01 1.250000000000000000e-01 9.259259259259258745e-03
1.033333333333333393e+01 1.666666666666666574e-01 9.259259259259258745e-03
1.033333333333333393e+01 2.083333333333333148e-01 9.259259259259258745e-03
1.033333333333333393e+01 2.500000000000000000e-01 9.259259259259258745e-03
1.033333333333333393e+01 2.916666666666666297e-01 9.259259259259258745e-03
1.033333333333333393e+01 3.333333333333333148e-01 9.259259259259258745e-03
1.033333333333333393e+01 3.750000000000000000e-01 9.259259259259258745e-03
1.033333333333333393e+01 4.166666666666666297e-01 9.259259259259258745e-03
1.033333333333333393e+01 4.583333333333333148e-01 9.259259259259258745e-03
1.033333333333333393e+01 5.000000000000000000e-01 9.259259259259258745e-03
1.033333333333333393e+01 5.416666666666666297e-01 9.259259259259258745e-03
1.033333333333333393e+01 5.833333333333332593e-01 9.259259259259258745e-03
1.033333333333333393e+01 6.250000000000000000e-01 9.259259259259258745e-03
1.033333333333333393e+01 6.666666666666666297e-01 9.259259259259258745e-03
1.033333333333333393e+01 7.083333333333332593e-01 9.259259259259258745e-03
1.033333333333333393e+01 7.500000000000000000e-01 9.259259259259258745e-03
1.033333333333333393e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.066666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.066666666666666607e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.066666666666666607e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.066666666666666607e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.066666666666666607e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.066666666666666607e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.066666666666666607e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.066666666666666607e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.066666666666666607e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.066666666666666607e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.066666666666666607e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.066666666666666607e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.066666666666666607e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.066666666666666607e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.066666666666666607e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.066666666666666607e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.066666666666666607e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.066666666666666607e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.066666666666666607e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.066666666666666607e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.100000000000000000e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.100000000000000000e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.100000000000000000e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.100000000000000000e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.100000000000000000e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.100000000000000000e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.100000000000000000e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.100000000000000000e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.100000000000000000e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.100000000000000000e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.100000000000000000e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.100000000000000000e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.100000000000000000e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.100000000000000000e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.100000000000000000e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.100000000000000000e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.100000000000000000e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.100000000000000000e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.133333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.133333333333333215e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.133333333333333215e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.133333333333333215e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.133333333333333215e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.133333333333333215e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.133333333333333215e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.133333333333333215e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.133333333333333215e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.133333333333333215e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.133333333333333215e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.133333333333333215e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.133333333333333215e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.133333333333333215e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.133333333333333215e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.133333333333333215e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.133333333333333215e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.133333333333333215e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.133333333333333215e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.133333333333333215e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.166666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.166666666666666607e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.166666666666666607e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.166666666666666607e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.166666666666666607e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.166666666666666607e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.166666666666666607e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.166666666666666607e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.166666666666666607e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.166666666666666607e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.166666666666666607e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.166666666666666607e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.166666666666666607e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.166666666666666607e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.166666666666666607e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.166666666666666607e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.166666666666666607e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.166666666666666607e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.166666666666666607e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.166666666666666607e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.200000000000000000e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.200000000000000000e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.200000000000000000e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.200000000000000000e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.200000000000000000e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.200000000000000000e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.200000000000000000e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.200000000000000000e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.200000000000000000e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.200000000000000000e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.200000000000000000e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.200000000000000000e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.200000000000000000e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.200000000000000000e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.200000000000000000e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.200000000000000000e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.200000000000000000e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.200000000000000000e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.233333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.233333333333333215e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.233333333333333215e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.233333333333333215e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.233333333333333215e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.233333333333333215e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.233333333333333215e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.233333333333333215e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.233333333333333215e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.233333333333333215e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.233333333333333215e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.233333333333333215e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.233333333333333215e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.233333333333333215e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.233333333333333215e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.233333333333333215e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.233333333333333215e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.233333333333333215e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.233333333333333215e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.233333333333333215e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.266666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.266666666666666607e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.266666666666666607e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.266666666666666607e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.266666666666666607e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.266666666666666607e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.266666666666666607e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.266666666666666607e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.266666666666666607e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.266666666666666607e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.266666666666666607e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.266666666666666607e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.266666666666666607e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.266666666666666607e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.266666666666666607e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.266666666666666607e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.266666666666666607e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.266666666666666607e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.266666666666666607e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.266666666666666607e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.300000000000000000e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.300000000000000000e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.300000000000000000e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.300000000000000000e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.300000000000000000e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.300000000000000000e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.300000000000000000e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.300000000000000000e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.300000000000000000e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.300000000000000000e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.300000000000000000e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.300000000000000000e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.300000000000000000e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.300000000000000000e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.300000000000000000e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.300000000000000000e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.300000000000000000e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.300000000000000000e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.333333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.333333333333333215e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.333333333333333215e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.333333333333333215e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.333333333333333215e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.333333333333333215e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.333333333333333215e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.333333333333333215e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.333333333333333215e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.333333333333333215e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.333333333333333215e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.333333333333333215e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.333333333333333215e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.333333333333333215e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.333333333333333215e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.333333333333333215e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.333333333333333215e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.333333333333333215e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.333333333333333215e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.333333333333333215e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.366666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.366666666666666607e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.366666666666666607e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.366666666666666607e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.366666666666666607e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.366666666666666607e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.366666666666666607e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.366666666666666607e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.366666666666666607e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.366666666666666607e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.366666666666666607e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.366666666666666607e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.366666666666666607e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.366666666666666607e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.366666666666666607e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.366666666666666607e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.366666666666666607e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.366666666666666607e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.366666666666666607e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.366666666666666607e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.400000000000000000e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.400000000000000000e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.400000000000000000e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.400000000000000000e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.400000000000000000e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.400000000000000000e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.400000000000000000e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.400000000000000000e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.400000000000000000e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.400000000000000000e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.400000000000000000e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.400000000000000000e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.400000000000000000e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.400000000000000000e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.400000000000000000e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.400000000000000000e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.400000000000000000e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.400000000000000000e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.433333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.433333333333333215e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.433333333333333215e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.433333333333333215e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.433333333333333215e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.433333333333333215e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.433333333333333215e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.433333333333333215e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.433333333333333215e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.433333333333333215e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.433333333333333215e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.433333333333333215e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.433333333333333215e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.433333333333333215e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.433333333333333215e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.433333333333333215e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.433333333333333215e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.433333333333333215e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.433333333333333215e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.433333333333333215e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.466666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.466666666666666607e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.466666666666666607e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.466666666666666607e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.466666666666666607e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.466666666666666607e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.466666666666666607e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.466666666666666607e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.466666666666666607e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.466666666666666607e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.466666666666666607e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.466666666666666607e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.466666666666666607e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.466666666666666607e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.466666666666666607e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.466666666666666607e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.466666666666666607e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.466666666666666607e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.466666666666666607e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.466666666666666607e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.500000000000000000e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.500000000000000000e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.500000000000000000e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.500000000000000000e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.500000000000000000e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.500000000000000000e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.500000000000000000e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.500000000000000000e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.500000000000000000e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.500000000000000000e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.500000000000000000e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.500000000000000000e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.500000000000000000e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.500000000000000000e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.500000000000000000e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.500000000000000000e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.500000000000000000e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.500000000000000000e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.533333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.533333333333333215e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.533333333333333215e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.533333333333333215e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.533333333333333215e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.533333333333333215e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.533333333333333215e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.533333333333333215e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.533333333333333215e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.533333333333333215e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.533333333333333215e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.533333333333333215e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.533333333333333215e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.533333333333333215e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.533333333333333215e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.533333333333333215e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.533333333333333215e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.533333333333333215e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.533333333333333215e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.533333333333333215e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.566666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.566666666666666607e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.566666666666666607e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.566666666666666607e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.566666666666666607e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.566666666666666607e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.566666666666666607e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.566666666666666607e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.566666666666666607e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.566666666666666607e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.566666666666666607e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.566666666666666607e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.566666666666666607e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.566666666666666607e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.566666666666666607e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.566666666666666607e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.566666666666666607e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.566666666666666607e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.566666666666666607e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.566666666666666607e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.600000000000000000e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.600000000000000000e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.600000000000000000e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.600000000000000000e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.600000000000000000e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.600000000000000000e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.600000000000000000e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.600000000000000000e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.600000000000000000e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.600000000000000000e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.600000000000000000e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.600000000000000000e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.600000000000000000e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.600000000000000000e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.600000000000000000e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.600000000000000000e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.600000000000000000e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.600000000000000000e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.633333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.633333333333333215e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.633333333333333215e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.633333333333333215e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.633333333333333215e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.633333333333333215e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.633333333333333215e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.633333333333333215e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.633333333333333215e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.633333333333333215e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.633333333333333215e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.633333333333333215e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.633333333333333215e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.633333333333333215e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.633333333333333215e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.633333333333333215e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.633333333333333215e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.633333333333333215e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.633333333333333215e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.633333333333333215e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.666666666666666430e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.666666666666666430e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.666666666666666430e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.666666666666666430e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.666666666666666430e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.666666666666666430e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.666666666666666430e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.666666666666666430e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.666666666666666430e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.666666666666666430e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.666666666666666430e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.666666666666666430e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.666666666666666430e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.666666666666666430e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.666666666666666430e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.666666666666666430e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.666666666666666430e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.666666666666666430e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.666666666666666430e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.666666666666666430e+01 7.916666666666666297e-01 0.000000000000000000e+00
1.700000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 4.166666666666666435e-02 0.000000000000000000e+00
1.700000000000000000e+01 8.333333333333332871e-02 0.000000000000000000e+00
1.700000000000000000e+01 1.250000000000000000e-01 0.000000000000000000e+00
1.700000000000000000e+01 1.666666666666666574e-01 0.000000000000000000e+00
1.700000000000000000e+01 2.083333333333333148e-01 0.000000000000000000e+00
1.700000000000000000e+01 2.500000000000000000e-01 0.000000000000000000e+00
1.700000000000000000e+01 2.916666666666666297e-01 0.000000000000000000e+00
1.700000000000000000e+01 3.333333333333333148e-01 0.000000000000000000e+00
1.700000000000000000e+01 3.750000000000000000e-01 0.000000000000000000e+00
1.700000000000000000e+01 4.166666666666666297e-01 0.000000000000000000e+00
1.700000000000000000e+01 4.583333333333333148e-01 0.000000000000000000e+00
1.700000000000000000e+01 5.000000000000000000e-01 0.000000000000000000e+00
1.700000000000000000e+01 5.416666666666666297e-01 0.000000000000000000e+00
1.700000000000000000e+01 5.833333333333332593e-01 0.000000000000000000e+00
1.700000000000000000e+01 6.250000000000000000e-01 0.000000000000000000e+00
1.700000000000000000e+01 6.666666666666666297e-01 0.000000000000000000e+00
1.700000000000000000e+01 7.083333333333332593e-01 0.000000000000000000e+00
1.700000000000000000e+01 7.500000000000000000e-01 0.000000000000000000e+00
1.700000000000000000e+01 7.916666666666666297e-01 0.000000000000000000e+00


==> DataFigures/Mu2At10.txt <==
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 5.263157894736841813e-02 0.000000000000000000e+00
9.000000000000000000e+00 1.052631578947368363e-01 0.000000000000000000e+00
9.000000000000000000e+00 1.578947368421052544e-01 0.000000000000000000e+00
9.000000000000000000e+00 2.105263157894736725e-01 0.000000000000000000e+00
9.000000000000000000e+00 2.631578947368420907e-01 0.000000000000000000e+00
9.000000000000000000e+00 3.157894736842105088e-01 0.000000000000000000e+00
9.000000000000000000e+00 3.684210526315789269e-01 0.000000000000000000e+00
9.000000000000000000e+00 4.210526315789473450e-01 0.000000000000000000e+00
9.000000000000000000e+00 4.736842105263157632e-01 0.000000000000000000e+00
9.000000000000000000e+00 5.263157894736841813e-01 0.000000000000000000e+00
9.000000000000000000e+00 5.789473684210526550e-01 0.000000000000000000e+00
9.000000000000000000e+00 6.315789473684210176e-01 0.000000000000000000e+00
9.000000000000000000e+00 6.842105263157893802e-01 0.000000000000000000e+00
9.000000000000000000e+00 7.368421052631578538e-01 0.000000000000000000e+00
9.000000000000000000e+00 7.894736842105263275e-01 0.000000000000000000e+00
9.000000000000000000e+00 8.421052631578946901e-01 0.000000000000000000e+00
9.000000000000000000e+00 8.947368421052630527e-01 0.000000000000000000e+00
9.000000000000000000e+00 9.473684210526315264e-01 0.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
9.333333333333333925e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.333333333333333925e+00 5.263157894736841813e-02 0.000000000000000000e+00
9.333333333333333925e+00 1.052631578947368363e-01 0.000000000000000000e+00
9.333333333333333925e+00 1.578947368421052544e-01 0.000000000000000000e+00
9.333333333333333925e+00 2.105263157894736725e-01 0.000000000000000000e+00
9.333333333333333925e+00 2.631578947368420907e-01 0.000000000000000000e+00
9.333333333333333925e+00 3.157894736842105088e-01 0.000000000000000000e+00
9.333333333333333925e+00 3.684210526315789269e-01 0.000000000000000000e+00
9.333333333333333925e+00 4.210526315789473450e-01 0.000000000000000000e+00
9.333333333333333925e+00 4.736842105263157632e-01 0.000000000000000000e+00
9.333333333333333925e+00 5.263157894736841813e-01 0.000000000000000000e+00
9.333333333333333925e+00 5.789473684210526550e-01 0.000000000000000000e+00
9.333333333333333925e+00 6.315789473684210176e-01 0.000000000000000000e+00
9.333333333333333925e+00 6.842105263157893802e-01 0.000000000000000000e+00
9.333333333333333925e+00 7.368421052631578538e-01 0.000000000000000000e+00
9.333333333333333925e+00 7.894736842105263275e-01 0.000000000000000000e+00
9.333333333333333925e+00 8.421052631578946901e-01 0.000000000000000000e+00
9.333333333333333925e+00 8.947368421052630527e-01 0.000000000000000000e+00
9.333333333333333925e+00 9.473684210526315264e-01 0.000000000000000000e+00
9.333333333333333925e+00 1.000000000000000000e+00 0.000000000000000000e+00
9.666666666666666075e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.666666666666666075e+00 5.263157894736841813e-02 0.000000000000000000e+00
9.666666666666666075e+00 1.052631578947368363e-01 0.000000000000000000e+00
9.666666666666666075e+00 1.578947368421052544e-01 0.000000000000000000e+00
9.666666666666666075e+00 2.105263157894736725e-01 0.000000000000000000e+00
9.666666666666666075e+00 2.631578947368420907e-01 0.000000000000000000e+00
9.666666666666666075e+00 3.157894736842105088e-01 0.000000000000000000e+00
9.666666666666666075e+00 3.684210526315789269e-01 0.000000000000000000e+00
9.666666666666666075e+00 4.210526315789473450e-01 0.000000000000000000e+00
9.666666666666666075e+00 4.736842105263157632e-01 0.000000000000000000e+00
9.666666666666666075e+00 5.263157894736841813e-01 0.000000000000000000e+00
9.666666666666666075e+00 5.789473684210526550e-01 0.000000000000000000e+00
9.666666666666666075e+00 6.315789473684210176e-01 0.000000000000000000e+00
9.666666666666666075e+00 6.842105263157893802e-01 0.000000000000000000e+00
9.666666666666666075e+00 7.368421052631578538e-01 0.000000000000000000e+00
9.666666666666666075e+00 7.894736842105263275e-01 0.000000000000000000e+00
9.666666666666666075e+00 8.421052631578946901e-01 0.000000000000000000e+00
9.666666666666666075e+00 8.947368421052630527e-01 0.000000000000000000e+00
9.666666666666666075e+00 9.473684210526315264e-01 0.000000000000000000e+00
9.666666666666666075e+00 1.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 5.263157894736841813e-02 9.259259259259258528e-04
1.000000000000000000e+01 1.052631578947368363e-01 9.259259259259258528e-04
1.000000000000000000e+01 1.578947368421052544e-01 8.417508417508417140e-04
1.000000000000000000e+01 2.105263157894736725e-01 7.716049382716048954e-04
1.000000000000000000e+01 2.631578947368420907e-01 7.716049382716048954e-04
1.000000000000000000e+01 3.157894736842105088e-01 7.122507122507121778e-04
1.000000000000000000e+01 3.684210526315789269e-01 7.122507122507121778e-04
1.000000000000000000e+01 4.210526315789473450e-01 6.613756613756613389e-04
1.000000000000000000e+01 4.736842105263157632e-01 6.172839506172839380e-04
1.000000000000000000e+01 5.263157894736841813e-01 6.172839506172839380e-04
1.000000000000000000e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.000000000000000000e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.000000000000000000e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.000000000000000000e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.000000000000000000e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.000000000000000000e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.000000000000000000e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.000000000000000000e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.000000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.033333333333333393e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.033333333333333393e+01 5.263157894736841813e-02 9.259259259259258528e-04
1.033333333333333393e+01 1.052631578947368363e-01 9.259259259259258528e-04
1.033333333333333393e+01 1.578947368421052544e-01 8.417508417508417140e-04
1.033333333333333393e+01 2.105263157894736725e-01 7.716049382716048954e-04
1.033333333333333393e+01 2.631578947368420907e-01 7.716049382716048954e-04
1.033333333333333393e+01 3.157894736842105088e-01 7.122507122507121778e-04
1.033333333333333393e+01 3.684210526315789269e-01 7.122507122507121778e-04
1.033333333333333393e+01 4.210526315789473450e-01 6.613756613756613389e-04
1.033333333333333393e+01 4.736842105263157632e-01 6.172839506172839380e-04
1.033333333333333393e+01 5.263157894736841813e-01 6.172839506172839380e-04
1.033333333333333393e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.033333333333333393e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.033333333333333393e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.033333333333333393e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.033333333333333393e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.033333333333333393e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.033333333333333393e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.033333333333333393e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.033333333333333393e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.066666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.066666666666666607e+01 5.263157894736841813e-02 9.259259259259258528e-04
1.066666666666666607e+01 1.052631578947368363e-01 9.259259259259258528e-04
1.066666666666666607e+01 1.578947368421052544e-01 8.417508417508417140e-04
1.066666666666666607e+01 2.105263157894736725e-01 7.716049382716048954e-04
1.066666666666666607e+01 2.631578947368420907e-01 7.716049382716048954e-04
1.066666666666666607e+01 3.157894736842105088e-01 7.122507122507121778e-04
1.066666666666666607e+01 3.684210526315789269e-01 7.122507122507121778e-04
1.066666666666666607e+01 4.210526315789473450e-01 6.613756613756613389e-04
1.066666666666666607e+01 4.736842105263157632e-01 6.172839506172839380e-04
1.066666666666666607e+01 5.263157894736841813e-01 6.172839506172839380e-04
1.066666666666666607e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.066666666666666607e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.066666666666666607e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.066666666666666607e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.066666666666666607e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.066666666666666607e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.066666666666666607e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.066666666666666607e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.066666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 5.263157894736841813e-02 9.259259259259258528e-04
1.100000000000000000e+01 1.052631578947368363e-01 9.259259259259258528e-04
1.100000000000000000e+01 1.578947368421052544e-01 8.417508417508417140e-04
1.100000000000000000e+01 2.105263157894736725e-01 7.716049382716048954e-04
1.100000000000000000e+01 2.631578947368420907e-01 7.716049382716048954e-04
1.100000000000000000e+01 3.157894736842105088e-01 7.122507122507121778e-04
1.100000000000000000e+01 3.684210526315789269e-01 7.122507122507121778e-04
1.100000000000000000e+01 4.210526315789473450e-01 6.613756613756613389e-04
1.100000000000000000e+01 4.736842105263157632e-01 6.172839506172839380e-04
1.100000000000000000e+01 5.263157894736841813e-01 6.172839506172839380e-04
1.100000000000000000e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.100000000000000000e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.100000000000000000e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.100000000000000000e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.100000000000000000e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.100000000000000000e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.100000000000000000e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.100000000000000000e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.100000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.133333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.133333333333333215e+01 5.263157894736841813e-02 9.259259259259258528e-04
1.133333333333333215e+01 1.052631578947368363e-01 9.259259259259258528e-04
1.133333333333333215e+01 1.578947368421052544e-01 8.417508417508417140e-04
1.133333333333333215e+01 2.105263157894736725e-01 7.716049382716048954e-04
1.133333333333333215e+01 2.631578947368420907e-01 7.716049382716048954e-04
1.133333333333333215e+01 3.157894736842105088e-01 7.122507122507121778e-04
1.133333333333333215e+01 3.684210526315789269e-01 7.122507122507121778e-04
1.133333333333333215e+01 4.210526315789473450e-01 6.613756613756613389e-04
1.133333333333333215e+01 4.736842105263157632e-01 6.172839506172839380e-04
1.133333333333333215e+01 5.263157894736841813e-01 6.172839506172839380e-04
1.133333333333333215e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.133333333333333215e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.133333333333333215e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.133333333333333215e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.133333333333333215e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.133333333333333215e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.133333333333333215e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.133333333333333215e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.133333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.166666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.166666666666666607e+01 5.263157894736841813e-02 9.259259259259258528e-04
1.166666666666666607e+01 1.052631578947368363e-01 9.259259259259258528e-04
1.166666666666666607e+01 1.578947368421052544e-01 8.417508417508417140e-04
1.166666666666666607e+01 2.105263157894736725e-01 7.716049382716048954e-04
1.166666666666666607e+01 2.631578947368420907e-01 7.716049382716048954e-04
1.166666666666666607e+01 3.157894736842105088e-01 7.122507122507121778e-04
1.166666666666666607e+01 3.684210526315789269e-01 7.122507122507121778e-04
1.166666666666666607e+01 4.210526315789473450e-01 6.613756613756613389e-04
1.166666666666666607e+01 4.736842105263157632e-01 6.172839506172839380e-04
1.166666666666666607e+01 5.263157894736841813e-01 6.172839506172839380e-04
1.166666666666666607e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.166666666666666607e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.166666666666666607e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.166666666666666607e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.166666666666666607e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.166666666666666607e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.166666666666666607e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.166666666666666607e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.166666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 5.263157894736841813e-02 9.259259259259258528e-04
1.200000000000000000e+01 1.052631578947368363e-01 9.259259259259258528e-04
1.200000000000000000e+01 1.578947368421052544e-01 8.417508417508417140e-04
1.200000000000000000e+01 2.105263157894736725e-01 7.716049382716048954e-04
1.200000000000000000e+01 2.631578947368420907e-01 7.716049382716048954e-04
1.200000000000000000e+01 3.157894736842105088e-01 7.122507122507121778e-04
1.200000000000000000e+01 3.684210526315789269e-01 7.122507122507121778e-04
1.200000000000000000e+01 4.210526315789473450e-01 6.613756613756613389e-04
1.200000000000000000e+01 4.736842105263157632e-01 6.172839506172839380e-04
1.200000000000000000e+01 5.263157894736841813e-01 6.172839506172839380e-04
1.200000000000000000e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.200000000000000000e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.200000000000000000e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.200000000000000000e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.200000000000000000e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.200000000000000000e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.200000000000000000e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.200000000000000000e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.200000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.233333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.233333333333333215e+01 5.263157894736841813e-02 9.259259259259258528e-04
1.233333333333333215e+01 1.052631578947368363e-01 9.259259259259258528e-04
1.233333333333333215e+01 1.578947368421052544e-01 8.417508417508417140e-04
1.233333333333333215e+01 2.105263157894736725e-01 7.716049382716048954e-04
1.233333333333333215e+01 2.631578947368420907e-01 7.716049382716048954e-04
1.233333333333333215e+01 3.157894736842105088e-01 7.122507122507121778e-04
1.233333333333333215e+01 3.684210526315789269e-01 7.122507122507121778e-04
1.233333333333333215e+01 4.210526315789473450e-01 6.613756613756613389e-04
1.233333333333333215e+01 4.736842105263157632e-01 6.172839506172839380e-04
1.233333333333333215e+01 5.263157894736841813e-01 6.172839506172839380e-04
1.233333333333333215e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.233333333333333215e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.233333333333333215e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.233333333333333215e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.233333333333333215e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.233333333333333215e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.233333333333333215e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.233333333333333215e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.233333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.266666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.266666666666666607e+01 5.263157894736841813e-02 9.259259259259258528e-04
1.266666666666666607e+01 1.052631578947368363e-01 9.259259259259258528e-04
1.266666666666666607e+01 1.578947368421052544e-01 8.417508417508417140e-04
1.266666666666666607e+01 2.105263157894736725e-01 7.716049382716048954e-04
1.266666666666666607e+01 2.631578947368420907e-01 7.716049382716048954e-04
1.266666666666666607e+01 3.157894736842105088e-01 7.122507122507121778e-04
1.266666666666666607e+01 3.684210526315789269e-01 7.122507122507121778e-04
1.266666666666666607e+01 4.210526315789473450e-01 6.613756613756613389e-04
1.266666666666666607e+01 4.736842105263157632e-01 6.172839506172839380e-04
1.266666666666666607e+01 5.263157894736841813e-01 6.172839506172839380e-04
1.266666666666666607e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.266666666666666607e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.266666666666666607e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.266666666666666607e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.266666666666666607e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.266666666666666607e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.266666666666666607e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.266666666666666607e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.266666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 5.263157894736841813e-02 9.259259259259258528e-04
1.300000000000000000e+01 1.052631578947368363e-01 9.259259259259258528e-04
1.300000000000000000e+01 1.578947368421052544e-01 8.417508417508417140e-04
1.300000000000000000e+01 2.105263157894736725e-01 7.716049382716048954e-04
1.300000000000000000e+01 2.631578947368420907e-01 7.716049382716048954e-04
1.300000000000000000e+01 3.157894736842105088e-01 7.122507122507121778e-04
1.300000000000000000e+01 3.684210526315789269e-01 7.122507122507121778e-04
1.300000000000000000e+01 4.210526315789473450e-01 6.613756613756613389e-04
1.300000000000000000e+01 4.736842105263157632e-01 6.172839506172839380e-04
1.300000000000000000e+01 5.263157894736841813e-01 6.172839506172839380e-04
1.300000000000000000e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.300000000000000000e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.300000000000000000e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.300000000000000000e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.300000000000000000e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.300000000000000000e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.300000000000000000e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.300000000000000000e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.300000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.333333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.333333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.333333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.333333333333333215e+01 1.578947368421052544e-01 8.417508417508417140e-04
1.333333333333333215e+01 2.105263157894736725e-01 7.716049382716048954e-04
1.333333333333333215e+01 2.631578947368420907e-01 7.716049382716048954e-04
1.333333333333333215e+01 3.157894736842105088e-01 7.122507122507121778e-04
1.333333333333333215e+01 3.684210526315789269e-01 7.122507122507121778e-04
1.333333333333333215e+01 4.210526315789473450e-01 6.613756613756613389e-04
1.333333333333333215e+01 4.736842105263157632e-01 6.172839506172839380e-04
1.333333333333333215e+01 5.263157894736841813e-01 6.172839506172839380e-04
1.333333333333333215e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.333333333333333215e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.333333333333333215e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.333333333333333215e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.333333333333333215e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.333333333333333215e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.333333333333333215e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.333333333333333215e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.333333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.366666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.366666666666666607e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.366666666666666607e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.366666666666666607e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.366666666666666607e+01 2.105263157894736725e-01 7.716049382716048954e-04
1.366666666666666607e+01 2.631578947368420907e-01 7.716049382716048954e-04
1.366666666666666607e+01 3.157894736842105088e-01 7.122507122507121778e-04
1.366666666666666607e+01 3.684210526315789269e-01 7.122507122507121778e-04
1.366666666666666607e+01 4.210526315789473450e-01 6.613756613756613389e-04
1.366666666666666607e+01 4.736842105263157632e-01 6.172839506172839380e-04
1.366666666666666607e+01 5.263157894736841813e-01 6.172839506172839380e-04
1.366666666666666607e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.366666666666666607e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.366666666666666607e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.366666666666666607e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.366666666666666607e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.366666666666666607e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.366666666666666607e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.366666666666666607e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.366666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.400000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.400000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.400000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.400000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.400000000000000000e+01 3.157894736842105088e-01 7.122507122507121778e-04
1.400000000000000000e+01 3.684210526315789269e-01 7.122507122507121778e-04
1.400000000000000000e+01 4.210526315789473450e-01 6.613756613756613389e-04
1.400000000000000000e+01 4.736842105263157632e-01 6.172839506172839380e-04
1.400000000000000000e+01 5.263157894736841813e-01 6.172839506172839380e-04
1.400000000000000000e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.400000000000000000e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.400000000000000000e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.400000000000000000e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.400000000000000000e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.400000000000000000e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.400000000000000000e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.400000000000000000e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.400000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.433333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.433333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.433333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.433333333333333215e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.433333333333333215e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.433333333333333215e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.433333333333333215e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.433333333333333215e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.433333333333333215e+01 4.210526315789473450e-01 6.613756613756613389e-04
1.433333333333333215e+01 4.736842105263157632e-01 6.172839506172839380e-04
1.433333333333333215e+01 5.263157894736841813e-01 6.172839506172839380e-04
1.433333333333333215e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.433333333333333215e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.433333333333333215e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.433333333333333215e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.433333333333333215e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.433333333333333215e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.433333333333333215e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.433333333333333215e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.433333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.466666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.466666666666666607e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.466666666666666607e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.466666666666666607e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.466666666666666607e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.466666666666666607e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.466666666666666607e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.466666666666666607e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.466666666666666607e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.466666666666666607e+01 4.736842105263157632e-01 6.172839506172839380e-04
1.466666666666666607e+01 5.263157894736841813e-01 6.172839506172839380e-04
1.466666666666666607e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.466666666666666607e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.466666666666666607e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.466666666666666607e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.466666666666666607e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.466666666666666607e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.466666666666666607e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.466666666666666607e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.466666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.500000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.500000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.500000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.500000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.500000000000000000e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.500000000000000000e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.500000000000000000e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.500000000000000000e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.500000000000000000e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.500000000000000000e+01 5.789473684210526550e-01 5.787037037037036716e-04
1.500000000000000000e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.500000000000000000e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.500000000000000000e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.500000000000000000e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.500000000000000000e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.500000000000000000e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.500000000000000000e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.500000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.533333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.533333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.533333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.533333333333333215e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.533333333333333215e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.533333333333333215e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.533333333333333215e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.533333333333333215e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.533333333333333215e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.533333333333333215e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.533333333333333215e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.533333333333333215e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.533333333333333215e+01 6.315789473684210176e-01 5.446623093681916654e-04
1.533333333333333215e+01 6.842105263157893802e-01 5.446623093681916654e-04
1.533333333333333215e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.533333333333333215e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.533333333333333215e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.533333333333333215e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.533333333333333215e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.533333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.566666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.566666666666666607e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.566666666666666607e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.566666666666666607e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.566666666666666607e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.566666666666666607e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.566666666666666607e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.566666666666666607e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.566666666666666607e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.566666666666666607e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.566666666666666607e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.566666666666666607e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.566666666666666607e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.566666666666666607e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.566666666666666607e+01 7.368421052631578538e-01 5.144032921810698942e-04
1.566666666666666607e+01 7.894736842105263275e-01 5.144032921810698942e-04
1.566666666666666607e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.566666666666666607e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.566666666666666607e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.566666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.600000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.600000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.600000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.600000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.600000000000000000e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.600000000000000000e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.600000000000000000e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.600000000000000000e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.600000000000000000e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.600000000000000000e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.600000000000000000e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.600000000000000000e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.600000000000000000e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.600000000000000000e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.600000000000000000e+01 8.421052631578946901e-01 4.873294346978557234e-04
1.600000000000000000e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.600000000000000000e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.600000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.633333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.633333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.633333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.633333333333333215e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.633333333333333215e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.633333333333333215e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.633333333333333215e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.633333333333333215e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.633333333333333215e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.633333333333333215e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.633333333333333215e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.633333333333333215e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.633333333333333215e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.633333333333333215e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.633333333333333215e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.633333333333333215e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.633333333333333215e+01 8.421052631578946901e-01 0.000000000000000000e+00
1.633333333333333215e+01 8.947368421052630527e-01 4.629629629629629264e-04
1.633333333333333215e+01 9.473684210526315264e-01 4.629629629629629264e-04
1.633333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.666666666666666430e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.666666666666666430e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.666666666666666430e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.666666666666666430e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.666666666666666430e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.666666666666666430e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.666666666666666430e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.666666666666666430e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.666666666666666430e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.666666666666666430e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.666666666666666430e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.666666666666666430e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.666666666666666430e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.666666666666666430e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.666666666666666430e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.666666666666666430e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.666666666666666430e+01 8.421052631578946901e-01 0.000000000000000000e+00
1.666666666666666430e+01 8.947368421052630527e-01 0.000000000000000000e+00
1.666666666666666430e+01 9.473684210526315264e-01 0.000000000000000000e+00
1.666666666666666430e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.700000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.700000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.700000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.700000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.700000000000000000e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.700000000000000000e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.700000000000000000e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.700000000000000000e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.700000000000000000e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.700000000000000000e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.700000000000000000e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.700000000000000000e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.700000000000000000e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.700000000000000000e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.700000000000000000e+01 8.421052631578946901e-01 0.000000000000000000e+00
1.700000000000000000e+01 8.947368421052630527e-01 0.000000000000000000e+00
1.700000000000000000e+01 9.473684210526315264e-01 0.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00


==> DataFigures/Mu2At10Lbda.txt <==
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 5.263157894736841813e-02 0.000000000000000000e+00
9.000000000000000000e+00 1.052631578947368363e-01 0.000000000000000000e+00
9.000000000000000000e+00 1.578947368421052544e-01 0.000000000000000000e+00
9.000000000000000000e+00 2.105263157894736725e-01 0.000000000000000000e+00
9.000000000000000000e+00 2.631578947368420907e-01 0.000000000000000000e+00
9.000000000000000000e+00 3.157894736842105088e-01 0.000000000000000000e+00
9.000000000000000000e+00 3.684210526315789269e-01 0.000000000000000000e+00
9.000000000000000000e+00 4.210526315789473450e-01 0.000000000000000000e+00
9.000000000000000000e+00 4.736842105263157632e-01 0.000000000000000000e+00
9.000000000000000000e+00 5.263157894736841813e-01 0.000000000000000000e+00
9.000000000000000000e+00 5.789473684210526550e-01 0.000000000000000000e+00
9.000000000000000000e+00 6.315789473684210176e-01 0.000000000000000000e+00
9.000000000000000000e+00 6.842105263157893802e-01 0.000000000000000000e+00
9.000000000000000000e+00 7.368421052631578538e-01 0.000000000000000000e+00
9.000000000000000000e+00 7.894736842105263275e-01 0.000000000000000000e+00
9.000000000000000000e+00 8.421052631578946901e-01 0.000000000000000000e+00
9.000000000000000000e+00 8.947368421052630527e-01 0.000000000000000000e+00
9.000000000000000000e+00 9.473684210526315264e-01 0.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
9.333333333333333925e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.333333333333333925e+00 5.263157894736841813e-02 0.000000000000000000e+00
9.333333333333333925e+00 1.052631578947368363e-01 0.000000000000000000e+00
9.333333333333333925e+00 1.578947368421052544e-01 0.000000000000000000e+00
9.333333333333333925e+00 2.105263157894736725e-01 0.000000000000000000e+00
9.333333333333333925e+00 2.631578947368420907e-01 0.000000000000000000e+00
9.333333333333333925e+00 3.157894736842105088e-01 0.000000000000000000e+00
9.333333333333333925e+00 3.684210526315789269e-01 0.000000000000000000e+00
9.333333333333333925e+00 4.210526315789473450e-01 0.000000000000000000e+00
9.333333333333333925e+00 4.736842105263157632e-01 0.000000000000000000e+00
9.333333333333333925e+00 5.263157894736841813e-01 0.000000000000000000e+00
9.333333333333333925e+00 5.789473684210526550e-01 0.000000000000000000e+00
9.333333333333333925e+00 6.315789473684210176e-01 0.000000000000000000e+00
9.333333333333333925e+00 6.842105263157893802e-01 0.000000000000000000e+00
9.333333333333333925e+00 7.368421052631578538e-01 0.000000000000000000e+00
9.333333333333333925e+00 7.894736842105263275e-01 0.000000000000000000e+00
9.333333333333333925e+00 8.421052631578946901e-01 0.000000000000000000e+00
9.333333333333333925e+00 8.947368421052630527e-01 0.000000000000000000e+00
9.333333333333333925e+00 9.473684210526315264e-01 0.000000000000000000e+00
9.333333333333333925e+00 1.000000000000000000e+00 0.000000000000000000e+00
9.666666666666666075e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.666666666666666075e+00 5.263157894736841813e-02 0.000000000000000000e+00
9.666666666666666075e+00 1.052631578947368363e-01 0.000000000000000000e+00
9.666666666666666075e+00 1.578947368421052544e-01 0.000000000000000000e+00
9.666666666666666075e+00 2.105263157894736725e-01 0.000000000000000000e+00
9.666666666666666075e+00 2.631578947368420907e-01 0.000000000000000000e+00
9.666666666666666075e+00 3.157894736842105088e-01 0.000000000000000000e+00
9.666666666666666075e+00 3.684210526315789269e-01 0.000000000000000000e+00
9.666666666666666075e+00 4.210526315789473450e-01 0.000000000000000000e+00
9.666666666666666075e+00 4.736842105263157632e-01 0.000000000000000000e+00
9.666666666666666075e+00 5.263157894736841813e-01 0.000000000000000000e+00
9.666666666666666075e+00 5.789473684210526550e-01 0.000000000000000000e+00
9.666666666666666075e+00 6.315789473684210176e-01 0.000000000000000000e+00
9.666666666666666075e+00 6.842105263157893802e-01 0.000000000000000000e+00
9.666666666666666075e+00 7.368421052631578538e-01 0.000000000000000000e+00
9.666666666666666075e+00 7.894736842105263275e-01 0.000000000000000000e+00
9.666666666666666075e+00 8.421052631578946901e-01 0.000000000000000000e+00
9.666666666666666075e+00 8.947368421052630527e-01 0.000000000000000000e+00
9.666666666666666075e+00 9.473684210526315264e-01 0.000000000000000000e+00
9.666666666666666075e+00 1.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.000000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.000000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.000000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.000000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.000000000000000000e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.000000000000000000e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.000000000000000000e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.000000000000000000e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.000000000000000000e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.000000000000000000e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.000000000000000000e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.000000000000000000e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.000000000000000000e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.000000000000000000e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.000000000000000000e+01 8.421052631578946901e-01 0.000000000000000000e+00
1.000000000000000000e+01 8.947368421052630527e-01 0.000000000000000000e+00
1.000000000000000000e+01 9.473684210526315264e-01 0.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.033333333333333393e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.033333333333333393e+01 5.263157894736841813e-02 4.368407953939443216e-20
1.033333333333333393e+01 1.052631578947368363e-01 4.368407953939443216e-20
1.033333333333333393e+01 1.578947368421052544e-01 4.368407953939443818e-20
1.033333333333333393e+01 2.105263157894736725e-01 4.368407953939443216e-20
1.033333333333333393e+01 2.631578947368420907e-01 4.368407953939443216e-20
1.033333333333333393e+01 3.157894736842105088e-01 4.368407953939443216e-20
1.033333333333333393e+01 3.684210526315789269e-01 4.368407953939443216e-20
1.033333333333333393e+01 4.210526315789473450e-01 4.368407953939442614e-20
1.033333333333333393e+01 4.736842105263157632e-01 4.368407953939443818e-20
1.033333333333333393e+01 5.263157894736841813e-01 1.885027273879761058e-13
1.033333333333333393e+01 5.789473684210526550e-01 1.885027273879761058e-13
1.033333333333333393e+01 6.315789473684210176e-01 1.693293775649814825e-08
1.033333333333333393e+01 6.842105263157893802e-01 4.842430024967477953e-04
1.033333333333333393e+01 7.368421052631578538e-01 4.842430024967477411e-04
1.033333333333333393e+01 7.894736842105263275e-01 1.025760937499278639e-03
1.033333333333333393e+01 8.421052631578946901e-01 2.609853797511039065e-03
1.033333333333333393e+01 8.947368421052630527e-01 2.609853797511038631e-03
1.033333333333333393e+01 9.473684210526315264e-01 6.729630993411970206e-03
1.033333333333333393e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.066666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.066666666666666607e+01 5.263157894736841813e-02 3.173201614894452221e-14
1.066666666666666607e+01 1.052631578947368363e-01 3.173201614894452221e-14
1.066666666666666607e+01 1.578947368421052544e-01 3.173201614894452221e-14
1.066666666666666607e+01 2.105263157894736725e-01 3.173201614894451590e-14
1.066666666666666607e+01 2.631578947368420907e-01 3.173201614894451590e-14
1.066666666666666607e+01 3.157894736842105088e-01 3.173201614894452221e-14
1.066666666666666607e+01 3.684210526315789269e-01 3.173201614894452221e-14
1.066666666666666607e+01 4.210526315789473450e-01 3.173201614894452221e-14
1.066666666666666607e+01 4.736842105263157632e-01 3.173201614894452221e-14
1.066666666666666607e+01 5.263157894736841813e-01 3.173201614829851455e-14
1.066666666666666607e+01 5.789473684210526550e-01 3.173201614829851455e-14
1.066666666666666607e+01 6.315789473684210176e-01 1.369256776986833960e-07
1.066666666666666607e+01 6.842105263157893802e-01 4.569314793575187869e-03
1.066666666666666607e+01 7.368421052631578538e-01 4.569314793575187002e-03
1.066666666666666607e+01 7.894736842105263275e-01 6.878131187900528472e-03
1.066666666666666607e+01 8.421052631578946901e-01 5.831831227379241298e-03
1.066666666666666607e+01 8.947368421052630527e-01 5.831831227379241298e-03
1.066666666666666607e+01 9.473684210526315264e-01 2.416983589422914708e-03
1.066666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 5.263157894736841813e-02 4.778930644068152334e-10
1.100000000000000000e+01 1.052631578947368363e-01 4.778930644068152334e-10
1.100000000000000000e+01 1.578947368421052544e-01 4.778930644068153368e-10
1.100000000000000000e+01 2.105263157894736725e-01 4.778930644068152334e-10
1.100000000000000000e+01 2.631578947368420907e-01 4.778930644068152334e-10
1.100000000000000000e+01 3.157894736842105088e-01 4.778930644068152334e-10
1.100000000000000000e+01 3.684210526315789269e-01 4.778930644068152334e-10
1.100000000000000000e+01 4.210526315789473450e-01 4.778930644068151300e-10
1.100000000000000000e+01 4.736842105263157632e-01 4.778930644068152334e-10
1.100000000000000000e+01 5.263157894736841813e-01 4.778930643970861418e-10
1.100000000000000000e+01 5.789473684210526550e-01 4.778930643970862452e-10
1.100000000000000000e+01 6.315789473684210176e-01 4.778851233882085787e-10
1.100000000000000000e+01 6.842105263157893802e-01 7.660590537328950105e-04
1.100000000000000000e+01 7.368421052631578538e-01 7.660590537328950105e-04
1.100000000000000000e+01 7.894736842105263275e-01 1.345602433249098052e-03
1.100000000000000000e+01 8.421052631578946901e-01 8.107516275421195774e-04
1.100000000000000000e+01 8.947368421052630527e-01 8.107516275421196858e-04
1.100000000000000000e+01 9.473684210526315264e-01 1.119749954023013518e-04
1.100000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.133333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.133333333333333215e+01 5.263157894736841813e-02 3.093806583830251087e-07
1.133333333333333215e+01 1.052631578947368363e-01 3.093806583830251087e-07
1.133333333333333215e+01 1.578947368421052544e-01 3.093806583830251087e-07
1.133333333333333215e+01 2.105263157894736725e-01 3.093806583830251087e-07
1.133333333333333215e+01 2.631578947368420907e-01 3.093806583830251087e-07
1.133333333333333215e+01 3.157894736842105088e-01 3.093806583830251087e-07
1.133333333333333215e+01 3.684210526315789269e-01 3.093806583830251087e-07
1.133333333333333215e+01 4.210526315789473450e-01 3.093806583830250029e-07
1.133333333333333215e+01 4.736842105263157632e-01 3.093806583830251087e-07
1.133333333333333215e+01 5.263157894736841813e-01 3.093806583767266247e-07
1.133333333333333215e+01 5.789473684210526550e-01 3.093806583767266247e-07
1.133333333333333215e+01 6.315789473684210176e-01 3.093755174890726137e-07
1.133333333333333215e+01 6.842105263157893802e-01 1.149291599220015610e-07
1.133333333333333215e+01 7.368421052631578538e-01 1.149291599220015478e-07
1.133333333333333215e+01 7.894736842105263275e-01 9.697444552589448046e-06
1.133333333333333215e+01 8.421052631578946901e-01 6.818102227430328020e-06
1.133333333333333215e+01 8.947368421052630527e-01 6.818102227430328020e-06
1.133333333333333215e+01 9.473684210526315264e-01 6.691651361923350705e-07
1.133333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.166666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.166666666666666607e+01 5.263157894736841813e-02 1.835934002512020706e-05
1.166666666666666607e+01 1.052631578947368363e-01 1.835934002512020706e-05
1.166666666666666607e+01 1.578947368421052544e-01 1.835934002512021044e-05
1.166666666666666607e+01 2.105263157894736725e-01 1.835934002512021044e-05
1.166666666666666607e+01 2.631578947368420907e-01 1.835934002512021044e-05
1.166666666666666607e+01 3.157894736842105088e-01 1.835934002512020706e-05
1.166666666666666607e+01 3.684210526315789269e-01 1.835934002512020706e-05
1.166666666666666607e+01 4.210526315789473450e-01 1.835934002512020367e-05
1.166666666666666607e+01 4.736842105263157632e-01 1.835934002512020706e-05
1.166666666666666607e+01 5.263157894736841813e-01 1.835934002474644530e-05
1.166666666666666607e+01 5.789473684210526550e-01 1.835934002474644530e-05
1.166666666666666607e+01 6.315789473684210176e-01 1.835903495297833878e-05
1.166666666666666607e+01 6.842105263157893802e-01 6.820153324507941971e-06
1.166666666666666607e+01 7.368421052631578538e-01 6.820153324507941971e-06
1.166666666666666607e+01 7.894736842105263275e-01 1.333603608587222435e-10
1.166666666666666607e+01 8.421052631578946901e-01 4.504074072849352943e-09
1.166666666666666607e+01 8.947368421052630527e-01 4.504074072849352943e-09
1.166666666666666607e+01 9.473684210526315264e-01 5.158345884125273303e-10
1.166666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 5.263157894736841813e-02 1.639913761733375653e-04
1.200000000000000000e+01 1.052631578947368363e-01 1.639913761733375653e-04
1.200000000000000000e+01 1.578947368421052544e-01 1.639913761733375924e-04
1.200000000000000000e+01 2.105263157894736725e-01 1.639913761733375653e-04
1.200000000000000000e+01 2.631578947368420907e-01 1.639913761733375653e-04
1.200000000000000000e+01 3.157894736842105088e-01 1.639913761733375653e-04
1.200000000000000000e+01 3.684210526315789269e-01 1.639913761733375653e-04
1.200000000000000000e+01 4.210526315789473450e-01 1.639913761733375382e-04
1.200000000000000000e+01 4.736842105263157632e-01 1.639913761733375653e-04
1.200000000000000000e+01 5.263157894736841813e-01 1.639913761699989545e-04
1.200000000000000000e+01 5.789473684210526550e-01 1.639913761699989545e-04
1.200000000000000000e+01 6.315789473684210176e-01 1.639886511734024472e-04
1.200000000000000000e+01 6.842105263157893802e-01 6.091974590965165557e-05
1.200000000000000000e+01 7.368421052631578538e-01 6.091974590965164879e-05
1.200000000000000000e+01 7.894736842105263275e-01 1.191216518364557589e-09
1.200000000000000000e+01 8.421052631578946901e-01 9.323415094849694824e-15
1.200000000000000000e+01 8.947368421052630527e-01 9.323415094849694824e-15
1.200000000000000000e+01 9.473684210526315264e-01 5.129234024060226366e-14
1.200000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.233333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.233333333333333215e+01 5.263157894736841813e-02 9.076583667090893856e-03
1.233333333333333215e+01 1.052631578947368363e-01 9.076583667090893856e-03
1.233333333333333215e+01 1.578947368421052544e-01 9.076583667090893856e-03
1.233333333333333215e+01 2.105263157894736725e-01 9.076583667090892121e-03
1.233333333333333215e+01 2.631578947368420907e-01 9.076583667090892121e-03
1.233333333333333215e+01 3.157894736842105088e-01 9.076583667090893856e-03
1.233333333333333215e+01 3.684210526315789269e-01 9.076583667090893856e-03
1.233333333333333215e+01 4.210526315789473450e-01 9.076583667090892121e-03
1.233333333333333215e+01 4.736842105263157632e-01 9.076583667090892121e-03
1.233333333333333215e+01 5.263157894736841813e-01 9.076583666906109377e-03
1.233333333333333215e+01 5.789473684210526550e-01 9.076583666906109377e-03
1.233333333333333215e+01 6.315789473684210176e-01 9.076432843977622761e-03
1.233333333333333215e+01 6.842105263157893802e-01 3.371782002380509236e-03
1.233333333333333215e+01 7.368421052631578538e-01 3.371782002380508802e-03
1.233333333333333215e+01 7.894736842105263275e-01 6.593137180047954569e-08
1.233333333333333215e+01 8.421052631578946901e-01 5.160317520719732062e-13
1.233333333333333215e+01 8.947368421052630527e-01 5.160317520719732062e-13
1.233333333333333215e+01 9.473684210526315264e-01 6.578993696347616919e-19
1.233333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.266666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.266666666666666607e+01 5.263157894736841813e-02 1.501738352349737843e-08
1.266666666666666607e+01 1.052631578947368363e-01 1.501738352349737843e-08
1.266666666666666607e+01 1.578947368421052544e-01 1.501738352349738174e-08
1.266666666666666607e+01 2.105263157894736725e-01 1.501738352349737843e-08
1.266666666666666607e+01 2.631578947368420907e-01 1.501738352349737843e-08
1.266666666666666607e+01 3.157894736842105088e-01 1.501738352349737843e-08
1.266666666666666607e+01 3.684210526315789269e-01 1.501738352349737843e-08
1.266666666666666607e+01 4.210526315789473450e-01 1.501738352349737512e-08
1.266666666666666607e+01 4.736842105263157632e-01 1.501738352349737843e-08
1.266666666666666607e+01 5.263157894736841813e-01 1.501738352319165247e-08
1.266666666666666607e+01 5.789473684210526550e-01 1.501738352319164916e-08
1.266666666666666607e+01 6.315789473684210176e-01 1.501713398373448035e-08
1.266666666666666607e+01 6.842105263157893802e-01 5.578678646566481634e-09
1.266666666666666607e+01 7.368421052631578538e-01 5.578678646566480807e-09
1.266666666666666607e+01 7.894736842105263275e-01 1.090847319733285062e-13
1.266666666666666607e+01 8.421052631578946901e-01 8.537845312068704612e-19
1.266666666666666607e+01 8.947368421052630527e-01 8.537845312068704612e-19
1.266666666666666607e+01 9.473684210526315264e-01 1.088507252954014345e-24
1.266666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 5.263157894736841813e-02 3.205022112179973111e-15
1.300000000000000000e+01 1.052631578947368363e-01 3.205022112179973111e-15
1.300000000000000000e+01 1.578947368421052544e-01 3.205022112179973111e-15
1.300000000000000000e+01 2.105263157894736725e-01 3.205022112179973111e-15
1.300000000000000000e+01 2.631578947368420907e-01 3.205022112179973111e-15
1.300000000000000000e+01 3.157894736842105088e-01 3.205022112179973111e-15
1.300000000000000000e+01 3.684210526315789269e-01 3.205022112179973111e-15
1.300000000000000000e+01 4.210526315789473450e-01 3.205022112179972716e-15
1.300000000000000000e+01 4.736842105263157632e-01 3.205022112179973111e-15
1.300000000000000000e+01 5.263157894736841813e-01 3.205022112114724058e-15
1.300000000000000000e+01 5.789473684210526550e-01 3.205022112114724058e-15
1.300000000000000000e+01 6.315789473684210176e-01 3.204968855202370729e-15
1.300000000000000000e+01 6.842105263157893802e-01 1.190606099325870971e-15
1.300000000000000000e+01 7.368421052631578538e-01 1.190606099325870774e-15
1.300000000000000000e+01 7.894736842105263275e-01 2.328095154050652356e-20
1.300000000000000000e+01 8.421052631578946901e-01 1.822153837433563946e-25
1.300000000000000000e+01 8.947368421052630527e-01 1.822153837433563716e-25
1.300000000000000000e+01 9.473684210526315264e-01 2.323100964643552508e-31
1.300000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.333333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.333333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.333333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.333333333333333215e+01 1.578947368421052544e-01 8.823333386329856742e-23
1.333333333333333215e+01 2.105263157894736725e-01 8.823333386329855566e-23
1.333333333333333215e+01 2.631578947368420907e-01 8.823333386329855566e-23
1.333333333333333215e+01 3.157894736842105088e-01 8.823333386329856742e-23
1.333333333333333215e+01 3.684210526315789269e-01 8.823333386329856742e-23
1.333333333333333215e+01 4.210526315789473450e-01 8.823333386329855566e-23
1.333333333333333215e+01 4.736842105263157632e-01 8.823333386329856742e-23
1.333333333333333215e+01 5.263157894736841813e-01 8.823333386150228275e-23
1.333333333333333215e+01 5.789473684210526550e-01 8.823333386150228275e-23
1.333333333333333215e+01 6.315789473684210176e-01 8.823186771407373875e-23
1.333333333333333215e+01 6.842105263157893802e-01 3.277704233686116721e-23
1.333333333333333215e+01 7.368421052631578538e-01 3.277704233686116721e-23
1.333333333333333215e+01 7.894736842105263275e-01 6.409178776403521214e-28
1.333333333333333215e+01 8.421052631578946901e-01 5.016336931891290431e-33
1.333333333333333215e+01 8.947368421052630527e-01 5.016336931891290431e-33
1.333333333333333215e+01 9.473684210526315264e-01 6.395429917084936176e-39
1.333333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.366666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.366666666666666607e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.366666666666666607e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.366666666666666607e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.366666666666666607e+01 2.105263157894736725e-01 3.133280308136956813e-31
1.366666666666666607e+01 2.631578947368420907e-01 3.133280308136956813e-31
1.366666666666666607e+01 3.157894736842105088e-01 3.133280308136956375e-31
1.366666666666666607e+01 3.684210526315789269e-01 3.133280308136956375e-31
1.366666666666666607e+01 4.210526315789473450e-01 3.133280308136955937e-31
1.366666666666666607e+01 4.736842105263157632e-01 3.133280308136956813e-31
1.366666666666666607e+01 5.263157894736841813e-01 3.133280308073168393e-31
1.366666666666666607e+01 5.789473684210526550e-01 3.133280308073168393e-31
1.366666666666666607e+01 6.315789473684210176e-01 3.133228243273329944e-31
1.366666666666666607e+01 6.842105263157893802e-01 1.163955353564819317e-31
1.366666666666666607e+01 7.368421052631578538e-01 1.163955353564819317e-31
1.366666666666666607e+01 7.894736842105263275e-01 2.275982644217827820e-36
1.366666666666666607e+01 8.421052631578946901e-01 1.781366411024054922e-41
1.366666666666666607e+01 8.947368421052630527e-01 1.781366411024054922e-41
1.366666666666666607e+01 9.473684210526315264e-01 2.271100245664350402e-47
1.366666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.400000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.400000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.400000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.400000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.400000000000000000e+01 3.157894736842105088e-01 1.435260426283031948e-40
1.400000000000000000e+01 3.684210526315789269e-01 1.435260426283031948e-40
1.400000000000000000e+01 4.210526315789473450e-01 1.435260426283031540e-40
1.400000000000000000e+01 4.736842105263157632e-01 1.435260426283032152e-40
1.400000000000000000e+01 5.263157894736841813e-01 1.435260426253812450e-40
1.400000000000000000e+01 5.789473684210526550e-01 1.435260426253812450e-40
1.400000000000000000e+01 6.315789473684210176e-01 1.435236576952294068e-40
1.400000000000000000e+01 6.842105263157893802e-01 5.331725516524831839e-41
1.400000000000000000e+01 7.368421052631578538e-01 5.331725516524830819e-41
1.400000000000000000e+01 7.894736842105263275e-01 1.042558436814481351e-45
1.400000000000000000e+01 8.421052631578946901e-01 8.159897816397040229e-51
1.400000000000000000e+01 8.947368421052630527e-01 8.159897816397040229e-51
1.400000000000000000e+01 9.473684210526315264e-01 1.040321958510593359e-56
1.400000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.433333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.433333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.433333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.433333333333333215e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.433333333333333215e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.433333333333333215e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.433333333333333215e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.433333333333333215e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.433333333333333215e+01 4.210526315789473450e-01 8.480609628817550461e-51
1.433333333333333215e+01 4.736842105263157632e-01 8.480609628817551648e-51
1.433333333333333215e+01 5.263157894736841813e-01 8.480609628644900861e-51
1.433333333333333215e+01 5.789473684210526550e-01 8.480609628644902048e-51
1.433333333333333215e+01 6.315789473684210176e-01 8.480468708842197946e-51
1.433333333333333215e+01 6.842105263157893802e-01 3.150388732639390799e-51
1.433333333333333215e+01 7.368421052631578538e-01 3.150388732639390206e-51
1.433333333333333215e+01 7.894736842105263275e-01 6.160227757934660522e-56
1.433333333333333215e+01 8.421052631578946901e-01 4.821487914295611956e-61
1.433333333333333215e+01 8.947368421052630527e-01 4.821487914295611265e-61
1.433333333333333215e+01 9.473684210526315264e-01 6.147012944029622110e-67
1.433333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.466666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.466666666666666607e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.466666666666666607e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.466666666666666607e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.466666666666666607e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.466666666666666607e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.466666666666666607e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.466666666666666607e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.466666666666666607e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.466666666666666607e+01 4.736842105263157632e-01 6.463806335813400624e-62
1.466666666666666607e+01 5.263157894736841813e-01 6.463806335681807869e-62
1.466666666666666607e+01 5.789473684210526550e-01 6.463806335681808733e-62
1.466666666666666607e+01 6.315789473684210176e-01 6.463698928507864315e-62
1.466666666666666607e+01 6.842105263157893802e-01 2.401183823048923408e-62
1.466666666666666607e+01 7.368421052631578538e-01 2.401183823048923408e-62
1.466666666666666607e+01 7.894736842105263275e-01 4.695242553847336111e-67
1.466666666666666607e+01 8.421052631578946901e-01 3.674873091973348588e-72
1.466666666666666607e+01 8.947368421052630527e-01 3.674873091973348588e-72
1.466666666666666607e+01 9.473684210526315264e-01 4.685170400831859722e-78
1.466666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.500000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.500000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.500000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.500000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.500000000000000000e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.500000000000000000e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.500000000000000000e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.500000000000000000e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.500000000000000000e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.500000000000000000e+01 5.789473684210526550e-01 6.354984567612347993e-74
1.500000000000000000e+01 6.315789473684210176e-01 6.354878968697806742e-74
1.500000000000000000e+01 6.842105263157893802e-01 2.360758560360974159e-74
1.500000000000000000e+01 7.368421052631578538e-01 2.360758560360973766e-74
1.500000000000000000e+01 7.894736842105263275e-01 4.616195538870403128e-79
1.500000000000000000e+01 8.421052631578946901e-01 3.613004563349302311e-84
1.500000000000000000e+01 8.947368421052630527e-01 3.613004563349302311e-84
1.500000000000000000e+01 9.473684210526315264e-01 4.606292956142539711e-90
1.500000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.533333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.533333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.533333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.533333333333333215e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.533333333333333215e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.533333333333333215e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.533333333333333215e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.533333333333333215e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.533333333333333215e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.533333333333333215e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.533333333333333215e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.533333333333333215e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.533333333333333215e+01 6.315789473684210176e-01 8.059319053975929878e-87
1.533333333333333215e+01 6.842105263157893802e-01 2.993936869776871841e-87
1.533333333333333215e+01 7.368421052631578538e-01 2.993936869776871394e-87
1.533333333333333215e+01 7.894736842105263275e-01 5.854303889428812888e-92
1.533333333333333215e+01 8.421052631578946901e-01 4.582047378546649866e-97
1.533333333333333215e+01 8.947368421052630527e-01 4.582047378546649866e-97
1.533333333333333215e+01 9.473684210526315264e-01 5.841745338108581509e-103
1.533333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.566666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.566666666666666607e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.566666666666666607e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.566666666666666607e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.566666666666666607e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.566666666666666607e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.566666666666666607e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.566666666666666607e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.566666666666666607e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.566666666666666607e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.566666666666666607e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.566666666666666607e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.566666666666666607e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.566666666666666607e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.566666666666666607e+01 7.368421052631578538e-01 4.897772461754395273e-101
1.566666666666666607e+01 7.894736842105263275e-01 9.577038401121329475e-106
1.566666666666666607e+01 8.421052631578946901e-01 7.495757741469083194e-111
1.566666666666666607e+01 8.947368421052630527e-01 7.495757741469081716e-111
1.566666666666666607e+01 9.473684210526315264e-01 9.556493904195999849e-117
1.566666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.600000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.600000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.600000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.600000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.600000000000000000e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.600000000000000000e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.600000000000000000e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.600000000000000000e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.600000000000000000e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.600000000000000000e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.600000000000000000e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.600000000000000000e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.600000000000000000e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.600000000000000000e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.600000000000000000e+01 8.421052631578946901e-01 1.581744778512383306e-125
1.600000000000000000e+01 8.947368421052630527e-01 1.581744778512383306e-125
1.600000000000000000e+01 9.473684210526315264e-01 2.016598568843941208e-131
1.600000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.633333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.633333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.633333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.633333333333333215e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.633333333333333215e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.633333333333333215e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.633333333333333215e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.633333333333333215e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.633333333333333215e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.633333333333333215e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.633333333333333215e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.633333333333333215e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.633333333333333215e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.633333333333333215e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.633333333333333215e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.633333333333333215e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.633333333333333215e+01 8.421052631578946901e-01 0.000000000000000000e+00
1.633333333333333215e+01 8.947368421052630527e-01 4.305485967138101738e-141
1.633333333333333215e+01 9.473684210526315264e-01 5.489151573286127901e-147
1.633333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.666666666666666430e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.666666666666666430e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.666666666666666430e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.666666666666666430e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.666666666666666430e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.666666666666666430e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.666666666666666430e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.666666666666666430e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.666666666666666430e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.666666666666666430e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.666666666666666430e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.666666666666666430e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.666666666666666430e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.666666666666666430e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.666666666666666430e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.666666666666666430e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.666666666666666430e+01 8.421052631578946901e-01 0.000000000000000000e+00
1.666666666666666430e+01 8.947368421052630527e-01 0.000000000000000000e+00
1.666666666666666430e+01 9.473684210526315264e-01 0.000000000000000000e+00
1.666666666666666430e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.700000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.700000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.700000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.700000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.700000000000000000e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.700000000000000000e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.700000000000000000e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.700000000000000000e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.700000000000000000e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.700000000000000000e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.700000000000000000e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.700000000000000000e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.700000000000000000e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.700000000000000000e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.700000000000000000e+01 8.421052631578946901e-01 0.000000000000000000e+00
1.700000000000000000e+01 8.947368421052630527e-01 0.000000000000000000e+00
1.700000000000000000e+01 9.473684210526315264e-01 0.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00


==> DataFigures/MuLAt10.txt <==
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 5.263157894736841813e-02 0.000000000000000000e+00
9.000000000000000000e+00 1.052631578947368363e-01 0.000000000000000000e+00
9.000000000000000000e+00 1.578947368421052544e-01 0.000000000000000000e+00
9.000000000000000000e+00 2.105263157894736725e-01 0.000000000000000000e+00
9.000000000000000000e+00 2.631578947368420907e-01 0.000000000000000000e+00
9.000000000000000000e+00 3.157894736842105088e-01 0.000000000000000000e+00
9.000000000000000000e+00 3.684210526315789269e-01 0.000000000000000000e+00
9.000000000000000000e+00 4.210526315789473450e-01 0.000000000000000000e+00
9.000000000000000000e+00 4.736842105263157632e-01 0.000000000000000000e+00
9.000000000000000000e+00 5.263157894736841813e-01 0.000000000000000000e+00
9.000000000000000000e+00 5.789473684210526550e-01 0.000000000000000000e+00
9.000000000000000000e+00 6.315789473684210176e-01 0.000000000000000000e+00
9.000000000000000000e+00 6.842105263157893802e-01 0.000000000000000000e+00
9.000000000000000000e+00 7.368421052631578538e-01 0.000000000000000000e+00
9.000000000000000000e+00 7.894736842105263275e-01 0.000000000000000000e+00
9.000000000000000000e+00 8.421052631578946901e-01 0.000000000000000000e+00
9.000000000000000000e+00 8.947368421052630527e-01 0.000000000000000000e+00
9.000000000000000000e+00 9.473684210526315264e-01 0.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
9.333333333333333925e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.333333333333333925e+00 5.263157894736841813e-02 0.000000000000000000e+00
9.333333333333333925e+00 1.052631578947368363e-01 0.000000000000000000e+00
9.333333333333333925e+00 1.578947368421052544e-01 0.000000000000000000e+00
9.333333333333333925e+00 2.105263157894736725e-01 0.000000000000000000e+00
9.333333333333333925e+00 2.631578947368420907e-01 0.000000000000000000e+00
9.333333333333333925e+00 3.157894736842105088e-01 0.000000000000000000e+00
9.333333333333333925e+00 3.684210526315789269e-01 0.000000000000000000e+00
9.333333333333333925e+00 4.210526315789473450e-01 0.000000000000000000e+00
9.333333333333333925e+00 4.736842105263157632e-01 0.000000000000000000e+00
9.333333333333333925e+00 5.263157894736841813e-01 0.000000000000000000e+00
9.333333333333333925e+00 5.789473684210526550e-01 0.000000000000000000e+00
9.333333333333333925e+00 6.315789473684210176e-01 0.000000000000000000e+00
9.333333333333333925e+00 6.842105263157893802e-01 0.000000000000000000e+00
9.333333333333333925e+00 7.368421052631578538e-01 0.000000000000000000e+00
9.333333333333333925e+00 7.894736842105263275e-01 0.000000000000000000e+00
9.333333333333333925e+00 8.421052631578946901e-01 0.000000000000000000e+00
9.333333333333333925e+00 8.947368421052630527e-01 0.000000000000000000e+00
9.333333333333333925e+00 9.473684210526315264e-01 0.000000000000000000e+00
9.333333333333333925e+00 1.000000000000000000e+00 0.000000000000000000e+00
9.666666666666666075e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.666666666666666075e+00 5.263157894736841813e-02 0.000000000000000000e+00
9.666666666666666075e+00 1.052631578947368363e-01 0.000000000000000000e+00
9.666666666666666075e+00 1.578947368421052544e-01 0.000000000000000000e+00
9.666666666666666075e+00 2.105263157894736725e-01 0.000000000000000000e+00
9.666666666666666075e+00 2.631578947368420907e-01 0.000000000000000000e+00
9.666666666666666075e+00 3.157894736842105088e-01 0.000000000000000000e+00
9.666666666666666075e+00 3.684210526315789269e-01 0.000000000000000000e+00
9.666666666666666075e+00 4.210526315789473450e-01 0.000000000000000000e+00
9.666666666666666075e+00 4.736842105263157632e-01 0.000000000000000000e+00
9.666666666666666075e+00 5.263157894736841813e-01 0.000000000000000000e+00
9.666666666666666075e+00 5.789473684210526550e-01 0.000000000000000000e+00
9.666666666666666075e+00 6.315789473684210176e-01 0.000000000000000000e+00
9.666666666666666075e+00 6.842105263157893802e-01 0.000000000000000000e+00
9.666666666666666075e+00 7.368421052631578538e-01 0.000000000000000000e+00
9.666666666666666075e+00 7.894736842105263275e-01 0.000000000000000000e+00
9.666666666666666075e+00 8.421052631578946901e-01 0.000000000000000000e+00
9.666666666666666075e+00 8.947368421052630527e-01 0.000000000000000000e+00
9.666666666666666075e+00 9.473684210526315264e-01 0.000000000000000000e+00
9.666666666666666075e+00 1.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 5.263157894736841813e-02 2.330783143865081383e-24
1.000000000000000000e+01 1.052631578947368363e-01 2.330783143865081383e-24
1.000000000000000000e+01 1.578947368421052544e-01 2.330783143865080648e-24
1.000000000000000000e+01 2.105263157894736725e-01 2.330783143865081016e-24
1.000000000000000000e+01 2.631578947368420907e-01 2.330783143865081016e-24
1.000000000000000000e+01 3.157894736842105088e-01 2.330783143865081016e-24
1.000000000000000000e+01 3.684210526315789269e-01 2.330783143865081016e-24
1.000000000000000000e+01 4.210526315789473450e-01 2.330783143865081383e-24
1.000000000000000000e+01 4.736842105263157632e-01 1.005847011224435895e-17
1.000000000000000000e+01 5.263157894736841813e-01 9.032977527068894966e-13
1.000000000000000000e+01 5.789473684210526550e-01 9.032977527068894966e-13
1.000000000000000000e+01 6.315789473684210176e-01 4.217160413009248978e-08
1.000000000000000000e+01 6.842105263157893802e-01 1.374063467228248473e-07
1.000000000000000000e+01 7.368421052631578538e-01 1.374063467228248208e-07
1.000000000000000000e+01 7.894736842105263275e-01 4.900135240118287127e-07
1.000000000000000000e+01 8.421052631578946901e-01 4.440236242211606017e-06
1.000000000000000000e+01 8.947368421052630527e-01 4.440236242211606017e-06
1.000000000000000000e+01 9.473684210526315264e-01 6.729630993411970206e-03
1.000000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.033333333333333393e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.033333333333333393e+01 5.263157894736841813e-02 7.588103065469817771e-15
1.033333333333333393e+01 1.052631578947368363e-01 7.588103065469817771e-15
1.033333333333333393e+01 1.578947368421052544e-01 7.588103065469816193e-15
1.033333333333333393e+01 2.105263157894736725e-01 7.588103065469816193e-15
1.033333333333333393e+01 2.631578947368420907e-01 7.588103065469816193e-15
1.033333333333333393e+01 3.157894736842105088e-01 7.588103065469817771e-15
1.033333333333333393e+01 3.684210526315789269e-01 7.588103065469817771e-15
1.033333333333333393e+01 4.210526315789473450e-01 7.588103065469817771e-15
1.033333333333333393e+01 4.736842105263157632e-01 7.588103065469808304e-15
1.033333333333333393e+01 5.263157894736841813e-01 3.274626305603841137e-08
1.033333333333333393e+01 5.789473684210526550e-01 3.274626305603841137e-08
1.033333333333333393e+01 6.315789473684210176e-01 1.783846211592909816e-03
1.033333333333333393e+01 6.842105263157893802e-01 4.129489379409677363e-03
1.033333333333333393e+01 7.368421052631578538e-01 4.129489379409676496e-03
1.033333333333333393e+01 7.894736842105263275e-01 4.910087524021857636e-03
1.033333333333333393e+01 8.421052631578946901e-01 7.156565330472709242e-03
1.033333333333333393e+01 8.947368421052630527e-01 7.156565330472708375e-03
1.033333333333333393e+01 9.473684210526315264e-01 2.416983589422915142e-03
1.033333333333333393e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.066666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.066666666666666607e+01 5.263157894736841813e-02 7.100899437005329017e-10
1.066666666666666607e+01 1.052631578947368363e-01 7.100899437005329017e-10
1.066666666666666607e+01 1.578947368421052544e-01 7.100899437005327983e-10
1.066666666666666607e+01 2.105263157894736725e-01 7.100899437005329017e-10
1.066666666666666607e+01 2.631578947368420907e-01 7.100899437005329017e-10
1.066666666666666607e+01 3.157894736842105088e-01 7.100899437005330051e-10
1.066666666666666607e+01 3.684210526315789269e-01 7.100899437005330051e-10
1.066666666666666607e+01 4.210526315789473450e-01 7.100899437005330051e-10
1.066666666666666607e+01 4.736842105263157632e-01 7.100899437005321779e-10
1.066666666666666607e+01 5.263157894736841813e-01 7.100874323302955882e-10
1.066666666666666607e+01 5.789473684210526550e-01 7.100874323302954848e-10
1.066666666666666607e+01 6.315789473684210176e-01 1.858818625945707738e-03
1.066666666666666607e+01 6.842105263157893802e-01 5.020909939906803912e-03
1.066666666666666607e+01 7.368421052631578538e-01 5.020909939906803045e-03
1.066666666666666607e+01 7.894736842105263275e-01 4.241579221002889262e-03
1.066666666666666607e+01 8.421052631578946901e-01 2.061268640772774031e-03
1.066666666666666607e+01 8.947368421052630527e-01 2.061268640772774465e-03
1.066666666666666607e+01 9.473684210526315264e-01 1.119749954023009587e-04
1.066666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 5.263157894736841813e-02 1.378719125264174597e-06
1.100000000000000000e+01 1.052631578947368363e-01 1.378719125264174597e-06
1.100000000000000000e+01 1.578947368421052544e-01 1.378719125264174173e-06
1.100000000000000000e+01 2.105263157894736725e-01 1.378719125264174173e-06
1.100000000000000000e+01 2.631578947368420907e-01 1.378719125264174173e-06
1.100000000000000000e+01 3.157894736842105088e-01 1.378719125264174597e-06
1.100000000000000000e+01 3.684210526315789269e-01 1.378719125264174597e-06
1.100000000000000000e+01 4.210526315789473450e-01 1.378719125264174597e-06
1.100000000000000000e+01 4.736842105263157632e-01 1.378719125264172691e-06
1.100000000000000000e+01 5.263157894736841813e-01 1.378714249157692703e-06
1.100000000000000000e+01 5.789473684210526550e-01 1.378714249157692915e-06
1.100000000000000000e+01 6.315789473684210176e-01 8.363140487077365484e-07
1.100000000000000000e+01 6.842105263157893802e-01 1.085536256770186476e-04
1.100000000000000000e+01 7.368421052631578538e-01 1.085536256770186340e-04
1.100000000000000000e+01 7.894736842105263275e-01 1.070030008758910805e-04
1.100000000000000000e+01 8.421052631578946901e-01 3.694496351832957239e-05
1.100000000000000000e+01 8.947368421052630527e-01 3.694496351832957917e-05
1.100000000000000000e+01 9.473684210526315264e-01 6.691651361923373998e-07
1.100000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.133333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.133333333333333215e+01 5.263157894736841813e-02 1.151316544978686548e-04
1.133333333333333215e+01 1.052631578947368363e-01 1.151316544978686548e-04
1.133333333333333215e+01 1.578947368421052544e-01 1.151316544978686412e-04
1.133333333333333215e+01 2.105263157894736725e-01 1.151316544978686412e-04
1.133333333333333215e+01 2.631578947368420907e-01 1.151316544978686412e-04
1.133333333333333215e+01 3.157894736842105088e-01 1.151316544978686412e-04
1.133333333333333215e+01 3.684210526315789269e-01 1.151316544978686412e-04
1.133333333333333215e+01 4.210526315789473450e-01 1.151316544978686683e-04
1.133333333333333215e+01 4.736842105263157632e-01 1.151316544978685192e-04
1.133333333333333215e+01 5.263157894736841813e-01 1.151312473125352167e-04
1.133333333333333215e+01 5.789473684210526550e-01 1.151312473125352303e-04
1.133333333333333215e+01 6.315789473684210176e-01 6.983744429387208090e-05
1.133333333333333215e+01 6.842105263157893802e-01 2.100550939687517013e-09
1.133333333333333215e+01 7.368421052631578538e-01 2.100550939687516600e-09
1.133333333333333215e+01 7.894736842105263275e-01 9.949800370191974542e-08
1.133333333333333215e+01 8.421052631578946901e-01 4.008483724419186515e-08
1.133333333333333215e+01 8.947368421052630527e-01 4.008483724419187176e-08
1.133333333333333215e+01 9.473684210526315264e-01 5.158345884125236080e-10
1.133333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.166666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.166666666666666607e+01 5.263157894736841813e-02 8.811114880041398794e-04
1.166666666666666607e+01 1.052631578947368363e-01 8.811114880041398794e-04
1.166666666666666607e+01 1.578947368421052544e-01 8.811114880041398794e-04
1.166666666666666607e+01 2.105263157894736725e-01 8.811114880041399878e-04
1.166666666666666607e+01 2.631578947368420907e-01 8.811114880041399878e-04
1.166666666666666607e+01 3.157894736842105088e-01 8.811114880041399878e-04
1.166666666666666607e+01 3.684210526315789269e-01 8.811114880041399878e-04
1.166666666666666607e+01 4.210526315789473450e-01 8.811114880041402047e-04
1.166666666666666607e+01 4.736842105263157632e-01 8.811114880041390120e-04
1.166666666666666607e+01 5.263157894736841813e-01 8.811083717831790256e-04
1.166666666666666607e+01 5.789473684210526550e-01 8.811083717831790256e-04
1.166666666666666607e+01 6.315789473684210176e-01 5.344713817286366690e-04
1.166666666666666607e+01 6.842105263157893802e-01 1.607567937913048613e-08
1.166666666666666607e+01 7.368421052631578538e-01 1.607567937913048282e-08
1.166666666666666607e+01 7.894736842105263275e-01 1.764494967426329092e-13
1.166666666666666607e+01 8.421052631578946901e-01 3.415983045973873957e-12
1.166666666666666607e+01 8.947368421052630527e-01 3.415983045973873957e-12
1.166666666666666607e+01 9.473684210526315264e-01 5.129234024060171461e-14
1.166666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 5.263157894736841813e-02 1.014935294532723093e-03
1.200000000000000000e+01 1.052631578947368363e-01 1.014935294532723093e-03
1.200000000000000000e+01 1.578947368421052544e-01 1.014935294532722876e-03
1.200000000000000000e+01 2.105263157894736725e-01 1.014935294532722876e-03
1.200000000000000000e+01 2.631578947368420907e-01 1.014935294532722876e-03
1.200000000000000000e+01 3.157894736842105088e-01 1.014935294532723093e-03
1.200000000000000000e+01 3.684210526315789269e-01 1.014935294532723093e-03
1.200000000000000000e+01 4.210526315789473450e-01 1.014935294532723093e-03
1.200000000000000000e+01 4.736842105263157632e-01 1.014935294532722009e-03
1.200000000000000000e+01 5.263157894736841813e-01 1.014931705018022644e-03
1.200000000000000000e+01 5.789473684210526550e-01 1.014931705018022644e-03
1.200000000000000000e+01 6.315789473684210176e-01 6.156472553352029418e-04
1.200000000000000000e+01 6.842105263157893802e-01 1.851726439571147671e-08
1.200000000000000000e+01 7.368421052631578538e-01 1.851726439571147340e-08
1.200000000000000000e+01 7.894736842105263275e-01 2.032487652071033327e-13
1.200000000000000000e+01 8.421052631578946901e-01 9.117864568900974443e-19
1.200000000000000000e+01 8.947368421052630527e-01 9.117864568900976369e-19
1.200000000000000000e+01 9.473684210526315264e-01 6.578993696347664104e-19
1.200000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.233333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.233333333333333215e+01 5.263157894736841813e-02 7.246699846405158310e-03
1.233333333333333215e+01 1.052631578947368363e-01 7.246699846405158310e-03
1.233333333333333215e+01 1.578947368421052544e-01 7.246699846405157443e-03
1.233333333333333215e+01 2.105263157894736725e-01 7.246699846405157443e-03
1.233333333333333215e+01 2.631578947368420907e-01 7.246699846405157443e-03
1.233333333333333215e+01 3.157894736842105088e-01 7.246699846405159177e-03
1.233333333333333215e+01 3.684210526315789269e-01 7.246699846405159177e-03
1.233333333333333215e+01 4.210526315789473450e-01 7.246699846405159177e-03
1.233333333333333215e+01 4.736842105263157632e-01 7.246699846405149636e-03
1.233333333333333215e+01 5.263157894736841813e-01 7.246674217051474708e-03
1.233333333333333215e+01 5.789473684210526550e-01 7.246674217051475575e-03
1.233333333333333215e+01 6.315789473684210176e-01 4.395758916563650108e-03
1.233333333333333215e+01 6.842105263157893802e-01 1.322143961049524668e-07
1.233333333333333215e+01 7.368421052631578538e-01 1.322143961049524668e-07
1.233333333333333215e+01 7.894736842105263275e-01 1.451208568213671131e-12
1.233333333333333215e+01 8.421052631578946901e-01 6.510210860429131374e-18
1.233333333333333215e+01 8.947368421052630527e-01 6.510210860429131374e-18
1.233333333333333215e+01 9.473684210526315264e-01 1.088507252954014345e-24
1.233333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.266666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.266666666666666607e+01 5.263157894736841813e-02 1.546596530062518585e-09
1.266666666666666607e+01 1.052631578947368363e-01 1.546596530062518585e-09
1.266666666666666607e+01 1.578947368421052544e-01 1.546596530062518585e-09
1.266666666666666607e+01 2.105263157894736725e-01 1.546596530062518791e-09
1.266666666666666607e+01 2.631578947368420907e-01 1.546596530062518791e-09
1.266666666666666607e+01 3.157894736842105088e-01 1.546596530062518791e-09
1.266666666666666607e+01 3.684210526315789269e-01 1.546596530062518791e-09
1.266666666666666607e+01 4.210526315789473450e-01 1.546596530062518998e-09
1.266666666666666607e+01 4.736842105263157632e-01 1.546596530062516930e-09
1.266666666666666607e+01 5.263157894736841813e-01 1.546591060225170245e-09
1.266666666666666607e+01 5.789473684210526550e-01 1.546591060225170245e-09
1.266666666666666607e+01 6.315789473684210176e-01 9.381464158090121762e-10
1.266666666666666607e+01 6.842105263157893802e-01 2.821730312752882048e-14
1.266666666666666607e+01 7.368421052631578538e-01 2.821730312752881732e-14
1.266666666666666607e+01 7.894736842105263275e-01 3.097181039048619437e-19
1.266666666666666607e+01 8.421052631578946901e-01 1.389414456252075072e-24
1.266666666666666607e+01 8.947368421052630527e-01 1.389414456252075256e-24
1.266666666666666607e+01 9.473684210526315264e-01 2.323100964643486822e-31
1.266666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 5.263157894736841813e-02 4.257735616557467747e-17
1.300000000000000000e+01 1.052631578947368363e-01 4.257735616557467747e-17
1.300000000000000000e+01 1.578947368421052544e-01 4.257735616557467747e-17
1.300000000000000000e+01 2.105263157894736725e-01 4.257735616557467747e-17
1.300000000000000000e+01 2.631578947368420907e-01 4.257735616557467747e-17
1.300000000000000000e+01 3.157894736842105088e-01 4.257735616557468363e-17
1.300000000000000000e+01 3.684210526315789269e-01 4.257735616557468363e-17
1.300000000000000000e+01 4.210526315789473450e-01 4.257735616557468979e-17
1.300000000000000000e+01 4.736842105263157632e-01 4.257735616557463433e-17
1.300000000000000000e+01 5.263157894736841813e-01 4.257720558253092510e-17
1.300000000000000000e+01 5.789473684210526550e-01 4.257720558253093127e-17
1.300000000000000000e+01 6.315789473684210176e-01 2.582690010286197320e-17
1.300000000000000000e+01 6.842105263157893802e-01 7.768142123299691671e-22
1.300000000000000000e+01 7.368421052631578538e-01 7.768142123299690731e-22
1.300000000000000000e+01 7.894736842105263275e-01 8.526450024008983895e-27
1.300000000000000000e+01 8.421052631578946901e-01 3.825017903218205710e-32
1.300000000000000000e+01 8.947368421052630527e-01 3.825017903218205710e-32
1.300000000000000000e+01 9.473684210526315264e-01 6.395429917084937481e-39
1.300000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.333333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.333333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.333333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.333333333333333215e+01 1.578947368421052544e-01 1.511977229068757915e-25
1.333333333333333215e+01 2.105263157894736725e-01 1.511977229068757915e-25
1.333333333333333215e+01 2.631578947368420907e-01 1.511977229068757915e-25
1.333333333333333215e+01 3.157894736842105088e-01 1.511977229068758375e-25
1.333333333333333215e+01 3.684210526315789269e-01 1.511977229068758375e-25
1.333333333333333215e+01 4.210526315789473450e-01 1.511977229068758145e-25
1.333333333333333215e+01 4.736842105263157632e-01 1.511977229068756538e-25
1.333333333333333215e+01 5.263157894736841813e-01 1.511971881669254189e-25
1.333333333333333215e+01 5.789473684210526550e-01 1.511971881669253959e-25
1.333333333333333215e+01 6.315789473684210176e-01 9.171467740059900351e-26
1.333333333333333215e+01 6.842105263157893802e-01 2.758568182797462204e-30
1.333333333333333215e+01 7.368421052631578538e-01 2.758568182797461853e-30
1.333333333333333215e+01 7.894736842105263275e-01 3.027853169407881123e-35
1.333333333333333215e+01 8.421052631578946901e-01 1.358313547688593229e-40
1.333333333333333215e+01 8.947368421052630527e-01 1.358313547688593229e-40
1.333333333333333215e+01 9.473684210526315264e-01 2.271100245664350402e-47
1.333333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.366666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.366666666666666607e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.366666666666666607e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.366666666666666607e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.366666666666666607e+01 2.105263157894736725e-01 6.925907894955196510e-35
1.366666666666666607e+01 2.631578947368420907e-01 6.925907894955196510e-35
1.366666666666666607e+01 3.157894736842105088e-01 6.925907894955197579e-35
1.366666666666666607e+01 3.684210526315789269e-01 6.925907894955197579e-35
1.366666666666666607e+01 4.210526315789473450e-01 6.925907894955197579e-35
1.366666666666666607e+01 4.736842105263157632e-01 6.925907894955190096e-35
1.366666666666666607e+01 5.263157894736841813e-01 6.925883400144210271e-35
1.366666666666666607e+01 5.789473684210526550e-01 6.925883400144210271e-35
1.366666666666666607e+01 6.315789473684210176e-01 4.201170467913119284e-35
1.366666666666666607e+01 6.842105263157893802e-01 1.263616196639183409e-39
1.366666666666666607e+01 7.368421052631578538e-01 1.263616196639183083e-39
1.366666666666666607e+01 7.894736842105263275e-01 1.386967460064407384e-44
1.366666666666666607e+01 8.421052631578946901e-01 6.222021299590097649e-50
1.366666666666666607e+01 8.947368421052630527e-01 6.222021299590097649e-50
1.366666666666666607e+01 9.473684210526315264e-01 1.040321958510534271e-56
1.366666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.400000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.400000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.400000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.400000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.400000000000000000e+01 3.157894736842105088e-01 4.092352865491828137e-45
1.400000000000000000e+01 3.684210526315789269e-01 4.092352865491828137e-45
1.400000000000000000e+01 4.210526315789473450e-01 4.092352865491828137e-45
1.400000000000000000e+01 4.736842105263157632e-01 4.092352865491823780e-45
1.400000000000000000e+01 5.263157894736841813e-01 4.092338392095494599e-45
1.400000000000000000e+01 5.789473684210526550e-01 4.092338392095494599e-45
1.400000000000000000e+01 6.315789473684210176e-01 2.482370869428825088e-45
1.400000000000000000e+01 6.842105263157893802e-01 7.466405042673034717e-50
1.400000000000000000e+01 7.368421052631578538e-01 7.466405042673034717e-50
1.400000000000000000e+01 7.894736842105263275e-01 8.195258073923918985e-55
1.400000000000000000e+01 8.421052631578946901e-01 3.676443158170737010e-60
1.400000000000000000e+01 8.947368421052630527e-01 3.676443158170737010e-60
1.400000000000000000e+01 9.473684210526315264e-01 6.147012944029623428e-67
1.400000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.433333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.433333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.433333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.433333333333333215e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.433333333333333215e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.433333333333333215e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.433333333333333215e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.433333333333333215e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.433333333333333215e+01 4.210526315789473450e-01 3.119136186915659651e-56
1.433333333333333215e+01 4.736842105263157632e-01 3.119136186915655123e-56
1.433333333333333215e+01 5.263157894736841813e-01 3.119125155488082842e-56
1.433333333333333215e+01 5.789473684210526550e-01 3.119125155488083295e-56
1.433333333333333215e+01 6.315789473684210176e-01 1.892029612957186088e-56
1.433333333333333215e+01 6.842105263157893802e-01 5.690793272288392272e-61
1.433333333333333215e+01 7.368421052631578538e-01 5.690793272288391582e-61
1.433333333333333215e+01 7.894736842105263275e-01 6.246315227369013393e-66
1.433333333333333215e+01 8.421052631578946901e-01 2.802135414686598994e-71
1.433333333333333215e+01 8.947368421052630527e-01 2.802135414686598994e-71
1.433333333333333215e+01 9.473684210526315264e-01 4.685170400831859722e-78
1.433333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.466666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.466666666666666607e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.466666666666666607e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.466666666666666607e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.466666666666666607e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.466666666666666607e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.466666666666666607e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.466666666666666607e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.466666666666666607e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.466666666666666607e+01 4.736842105263157632e-01 3.066623797607674391e-68
1.466666666666666607e+01 5.263157894736841813e-01 3.066612951900309478e-68
1.466666666666666607e+01 5.789473684210526550e-01 3.066612951900309478e-68
1.466666666666666607e+01 6.315789473684210176e-01 1.860176244055046795e-68
1.466666666666666607e+01 6.842105263157893802e-01 5.594985608282175553e-73
1.466666666666666607e+01 7.368421052631578538e-01 5.594985608282174925e-73
1.466666666666666607e+01 7.894736842105263275e-01 6.141155042848720881e-78
1.466666666666666607e+01 8.421052631578946901e-01 2.754959909363374082e-83
1.466666666666666607e+01 8.947368421052630527e-01 2.754959909363374082e-83
1.466666666666666607e+01 9.473684210526315264e-01 4.606292956142278102e-90
1.466666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.500000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.500000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.500000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.500000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.500000000000000000e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.500000000000000000e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.500000000000000000e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.500000000000000000e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.500000000000000000e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.500000000000000000e+01 5.789473684210526550e-01 3.889108245201609571e-81
1.500000000000000000e+01 6.315789473684210176e-01 2.359093528187062701e-81
1.500000000000000000e+01 6.842105263157893802e-01 7.095614934865089634e-86
1.500000000000000000e+01 7.368421052631578538e-01 7.095614934865088206e-86
1.500000000000000000e+01 7.894736842105263275e-01 7.788272301336325843e-91
1.500000000000000000e+01 8.421052631578946901e-01 3.493866838351917989e-96
1.500000000000000000e+01 8.947368421052630527e-01 3.493866838351917989e-96
1.500000000000000000e+01 9.473684210526315264e-01 5.841745338108581509e-103
1.500000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.533333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.533333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.533333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.533333333333333215e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.533333333333333215e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.533333333333333215e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.533333333333333215e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.533333333333333215e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.533333333333333215e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.533333333333333215e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.533333333333333215e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.533333333333333215e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.533333333333333215e+01 6.315789473684210176e-01 3.859234118693597432e-95
1.533333333333333215e+01 6.842105263157893802e-01 1.160769546546432114e-99
1.533333333333333215e+01 7.368421052631578538e-01 1.160769546546432114e-99
1.533333333333333215e+01 7.894736842105263275e-01 1.274081160067093167e-104
1.533333333333333215e+01 8.421052631578946901e-01 5.715606417309739195e-110
1.533333333333333215e+01 8.947368421052630527e-01 5.715606417309739195e-110
1.533333333333333215e+01 9.473684210526315264e-01 9.556493904196001258e-117
1.533333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.566666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.566666666666666607e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.566666666666666607e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.566666666666666607e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.566666666666666607e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.566666666666666607e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.566666666666666607e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.566666666666666607e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.566666666666666607e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.566666666666666607e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.566666666666666607e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.566666666666666607e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.566666666666666607e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.566666666666666607e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.566666666666666607e+01 7.368421052631578538e-01 2.449440380320981430e-114
1.566666666666666607e+01 7.894736842105263275e-01 2.688549032458359195e-119
1.566666666666666607e+01 8.421052631578946901e-01 1.206099625738259555e-124
1.566666666666666607e+01 8.947368421052630527e-01 1.206099625738259765e-124
1.566666666666666607e+01 9.473684210526315264e-01 2.016598568843712220e-131
1.566666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.600000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.600000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.600000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.600000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.600000000000000000e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.600000000000000000e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.600000000000000000e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.600000000000000000e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.600000000000000000e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.600000000000000000e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.600000000000000000e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.600000000000000000e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.600000000000000000e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.600000000000000000e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.600000000000000000e+01 8.421052631578946901e-01 3.282985399497260260e-140
1.600000000000000000e+01 8.947368421052630527e-01 3.282985399497260260e-140
1.600000000000000000e+01 9.473684210526315264e-01 5.489151573286129012e-147
1.600000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.633333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.633333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.633333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.633333333333333215e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.633333333333333215e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.633333333333333215e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.633333333333333215e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.633333333333333215e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.633333333333333215e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.633333333333333215e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.633333333333333215e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.633333333333333215e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.633333333333333215e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.633333333333333215e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.633333333333333215e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.633333333333333215e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.633333333333333215e+01 8.421052631578946901e-01 0.000000000000000000e+00
1.633333333333333215e+01 8.947368421052630527e-01 1.152708832579497418e-156
1.633333333333333215e+01 9.473684210526315264e-01 1.927329162920891844e-163
1.633333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.666666666666666430e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.666666666666666430e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.666666666666666430e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.666666666666666430e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.666666666666666430e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.666666666666666430e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.666666666666666430e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.666666666666666430e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.666666666666666430e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.666666666666666430e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.666666666666666430e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.666666666666666430e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.666666666666666430e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.666666666666666430e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.666666666666666430e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.666666666666666430e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.666666666666666430e+01 8.421052631578946901e-01 0.000000000000000000e+00
1.666666666666666430e+01 8.947368421052630527e-01 0.000000000000000000e+00
1.666666666666666430e+01 9.473684210526315264e-01 0.000000000000000000e+00
1.666666666666666430e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.700000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.700000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.700000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.700000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.700000000000000000e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.700000000000000000e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.700000000000000000e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.700000000000000000e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.700000000000000000e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.700000000000000000e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.700000000000000000e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.700000000000000000e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.700000000000000000e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.700000000000000000e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.700000000000000000e+01 8.421052631578946901e-01 0.000000000000000000e+00
1.700000000000000000e+01 8.947368421052630527e-01 0.000000000000000000e+00
1.700000000000000000e+01 9.473684210526315264e-01 0.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00


==> DataFigures/MuLAt10G.txt <==
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 5.263157894736841813e-02 0.000000000000000000e+00
9.000000000000000000e+00 1.052631578947368363e-01 0.000000000000000000e+00
9.000000000000000000e+00 1.578947368421052544e-01 0.000000000000000000e+00
9.000000000000000000e+00 2.105263157894736725e-01 0.000000000000000000e+00
9.000000000000000000e+00 2.631578947368420907e-01 0.000000000000000000e+00
9.000000000000000000e+00 3.157894736842105088e-01 0.000000000000000000e+00
9.000000000000000000e+00 3.684210526315789269e-01 0.000000000000000000e+00
9.000000000000000000e+00 4.210526315789473450e-01 0.000000000000000000e+00
9.000000000000000000e+00 4.736842105263157632e-01 0.000000000000000000e+00
9.000000000000000000e+00 5.263157894736841813e-01 0.000000000000000000e+00
9.000000000000000000e+00 5.789473684210526550e-01 0.000000000000000000e+00
9.000000000000000000e+00 6.315789473684210176e-01 0.000000000000000000e+00
9.000000000000000000e+00 6.842105263157893802e-01 0.000000000000000000e+00
9.000000000000000000e+00 7.368421052631578538e-01 0.000000000000000000e+00
9.000000000000000000e+00 7.894736842105263275e-01 0.000000000000000000e+00
9.000000000000000000e+00 8.421052631578946901e-01 0.000000000000000000e+00
9.000000000000000000e+00 8.947368421052630527e-01 0.000000000000000000e+00
9.000000000000000000e+00 9.473684210526315264e-01 0.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
9.333333333333333925e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.333333333333333925e+00 5.263157894736841813e-02 0.000000000000000000e+00
9.333333333333333925e+00 1.052631578947368363e-01 0.000000000000000000e+00
9.333333333333333925e+00 1.578947368421052544e-01 0.000000000000000000e+00
9.333333333333333925e+00 2.105263157894736725e-01 0.000000000000000000e+00
9.333333333333333925e+00 2.631578947368420907e-01 0.000000000000000000e+00
9.333333333333333925e+00 3.157894736842105088e-01 0.000000000000000000e+00
9.333333333333333925e+00 3.684210526315789269e-01 0.000000000000000000e+00
9.333333333333333925e+00 4.210526315789473450e-01 0.000000000000000000e+00
9.333333333333333925e+00 4.736842105263157632e-01 0.000000000000000000e+00
9.333333333333333925e+00 5.263157894736841813e-01 0.000000000000000000e+00
9.333333333333333925e+00 5.789473684210526550e-01 0.000000000000000000e+00
9.333333333333333925e+00 6.315789473684210176e-01 0.000000000000000000e+00
9.333333333333333925e+00 6.842105263157893802e-01 0.000000000000000000e+00
9.333333333333333925e+00 7.368421052631578538e-01 0.000000000000000000e+00
9.333333333333333925e+00 7.894736842105263275e-01 0.000000000000000000e+00
9.333333333333333925e+00 8.421052631578946901e-01 0.000000000000000000e+00
9.333333333333333925e+00 8.947368421052630527e-01 0.000000000000000000e+00
9.333333333333333925e+00 9.473684210526315264e-01 0.000000000000000000e+00
9.333333333333333925e+00 1.000000000000000000e+00 0.000000000000000000e+00
9.666666666666666075e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.666666666666666075e+00 5.263157894736841813e-02 0.000000000000000000e+00
9.666666666666666075e+00 1.052631578947368363e-01 0.000000000000000000e+00
9.666666666666666075e+00 1.578947368421052544e-01 0.000000000000000000e+00
9.666666666666666075e+00 2.105263157894736725e-01 0.000000000000000000e+00
9.666666666666666075e+00 2.631578947368420907e-01 0.000000000000000000e+00
9.666666666666666075e+00 3.157894736842105088e-01 0.000000000000000000e+00
9.666666666666666075e+00 3.684210526315789269e-01 0.000000000000000000e+00
9.666666666666666075e+00 4.210526315789473450e-01 0.000000000000000000e+00
9.666666666666666075e+00 4.736842105263157632e-01 0.000000000000000000e+00
9.666666666666666075e+00 5.263157894736841813e-01 0.000000000000000000e+00
9.666666666666666075e+00 5.789473684210526550e-01 0.000000000000000000e+00
9.666666666666666075e+00 6.315789473684210176e-01 0.000000000000000000e+00
9.666666666666666075e+00 6.842105263157893802e-01 0.000000000000000000e+00
9.666666666666666075e+00 7.368421052631578538e-01 0.000000000000000000e+00
9.666666666666666075e+00 7.894736842105263275e-01 0.000000000000000000e+00
9.666666666666666075e+00 8.421052631578946901e-01 0.000000000000000000e+00
9.666666666666666075e+00 8.947368421052630527e-01 0.000000000000000000e+00
9.666666666666666075e+00 9.473684210526315264e-01 0.000000000000000000e+00
9.666666666666666075e+00 1.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 5.263157894736841813e-02 1.696736695710251470e-42
1.000000000000000000e+01 1.052631578947368363e-01 1.696736695710251470e-42
1.000000000000000000e+01 1.578947368421052544e-01 2.559838823527302536e-42
1.000000000000000000e+01 2.105263157894736725e-01 2.451372519243171179e-35
1.000000000000000000e+01 2.631578947368420907e-01 2.451372519243171179e-35
1.000000000000000000e+01 3.157894736842105088e-01 4.839108845675193493e-29
1.000000000000000000e+01 3.684210526315789269e-01 5.710131108699294252e-23
1.000000000000000000e+01 4.210526315789473450e-01 5.710131108699295427e-23
1.000000000000000000e+01 4.736842105263157632e-01 1.653092937463180135e-16
1.000000000000000000e+01 5.263157894736841813e-01 9.254049683602130634e-13
1.000000000000000000e+01 5.789473684210526550e-01 9.254049683602132653e-13
1.000000000000000000e+01 6.315789473684210176e-01 3.409622120625421182e-12
1.000000000000000000e+01 6.842105263157893802e-01 1.424325325740344268e-10
1.000000000000000000e+01 7.368421052631578538e-01 1.424325325740344526e-10
1.000000000000000000e+01 7.894736842105263275e-01 2.711883738965242197e-09
1.000000000000000000e+01 8.421052631578946901e-01 1.456952249784748158e-08
1.000000000000000000e+01 8.947368421052630527e-01 1.456952249784748324e-08
1.000000000000000000e+01 9.473684210526315264e-01 6.729630993411970206e-03
1.000000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.033333333333333393e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.033333333333333393e+01 5.263157894736841813e-02 1.204883134083973095e-27
1.033333333333333393e+01 1.052631578947368363e-01 1.204883134083973095e-27
1.033333333333333393e+01 1.578947368421052544e-01 1.938937092123670795e-27
1.033333333333333393e+01 2.105263157894736725e-01 3.320339802140706871e-27
1.033333333333333393e+01 2.631578947368420907e-01 3.320339802140706871e-27
1.033333333333333393e+01 3.157894736842105088e-01 2.098999828978249677e-20
1.033333333333333393e+01 3.684210526315789269e-01 2.786700525674458409e-14
1.033333333333333393e+01 4.210526315789473450e-01 2.786700525674458725e-14
1.033333333333333393e+01 4.736842105263157632e-01 3.076213762302087846e-08
1.033333333333333393e+01 5.263157894736841813e-01 2.308127408659382579e-04
1.033333333333333393e+01 5.789473684210526550e-01 2.308127408659383392e-04
1.033333333333333393e+01 6.315789473684210176e-01 2.685578652373887864e-04
1.033333333333333393e+01 6.842105263157893802e-01 7.333795333653590808e-04
1.033333333333333393e+01 7.368421052631578538e-01 7.333795333653591892e-04
1.033333333333333393e+01 7.894736842105263275e-01 5.982353317222272905e-03
1.033333333333333393e+01 8.421052631578946901e-01 7.749233823258927512e-03
1.033333333333333393e+01 8.947368421052630527e-01 7.749233823258927512e-03
1.033333333333333393e+01 9.473684210526315264e-01 2.416983589422915142e-03
1.033333333333333393e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.066666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.066666666666666607e+01 5.263157894736841813e-02 7.166791787166681340e-20
1.066666666666666607e+01 1.052631578947368363e-01 7.166791787166681340e-20
1.066666666666666607e+01 1.578947368421052544e-01 1.199300724732347264e-19
1.066666666666666607e+01 2.105263157894736725e-01 2.190622446927821069e-19
1.066666666666666607e+01 2.631578947368420907e-01 2.190622446927821069e-19
1.066666666666666607e+01 3.157894736842105088e-01 2.476392762808526082e-19
1.066666666666666607e+01 3.684210526315789269e-01 1.052861430818278199e-12
1.066666666666666607e+01 4.210526315789473450e-01 1.052861430818278401e-12
1.066666666666666607e+01 4.736842105263157632e-01 1.307659384378717153e-06
1.066666666666666607e+01 5.263157894736841813e-01 3.741217207281057142e-03
1.066666666666666607e+01 5.789473684210526550e-01 3.741217207281058010e-03
1.066666666666666607e+01 6.315789473684210176e-01 5.834447443200534850e-03
1.066666666666666607e+01 6.842105263157893802e-01 5.031463384554713501e-03
1.066666666666666607e+01 7.368421052631578538e-01 5.031463384554713501e-03
1.066666666666666607e+01 7.894736842105263275e-01 2.683030148818940988e-03
1.066666666666666607e+01 8.421052631578946901e-01 1.488996448457734082e-03
1.066666666666666607e+01 8.947368421052630527e-01 1.488996448457734082e-03
1.066666666666666607e+01 9.473684210526315264e-01 1.119749954023009587e-04
1.066666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 5.263157894736841813e-02 9.949769904372511771e-14
1.100000000000000000e+01 1.052631578947368363e-01 9.949769904372511771e-14
1.100000000000000000e+01 1.578947368421052544e-01 2.218632213383520804e-13
1.100000000000000000e+01 2.105263157894736725e-01 4.214142983967593617e-13
1.100000000000000000e+01 2.631578947368420907e-01 4.214142983967593617e-13
1.100000000000000000e+01 3.157894736842105088e-01 5.081382461638866926e-13
1.100000000000000000e+01 3.684210526315789269e-01 3.863275640351676868e-13
1.100000000000000000e+01 4.210526315789473450e-01 3.863275640351677373e-13
1.100000000000000000e+01 4.736842105263157632e-01 1.536571975321968359e-06
1.100000000000000000e+01 5.263157894736841813e-01 4.946162761241567653e-03
1.100000000000000000e+01 5.789473684210526550e-01 4.946162761241569387e-03
1.100000000000000000e+01 6.315789473684210176e-01 2.941238439325672728e-03
1.100000000000000000e+01 6.842105263157893802e-01 3.399644682877511759e-03
1.100000000000000000e+01 7.368421052631578538e-01 3.399644682877512192e-03
1.100000000000000000e+01 7.894736842105263275e-01 5.724907048120081703e-04
1.100000000000000000e+01 8.421052631578946901e-01 2.076942685063478463e-05
1.100000000000000000e+01 8.947368421052630527e-01 2.076942685063478463e-05
1.100000000000000000e+01 9.473684210526315264e-01 6.691651361923373998e-07
1.100000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.133333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.133333333333333215e+01 5.263157894736841813e-02 8.041639644225963597e-09
1.133333333333333215e+01 1.052631578947368363e-01 8.041639644225963597e-09
1.133333333333333215e+01 1.578947368421052544e-01 1.702236380850786559e-08
1.133333333333333215e+01 2.105263157894736725e-01 4.308367973226182663e-08
1.133333333333333215e+01 2.631578947368420907e-01 4.308367973226182663e-08
1.133333333333333215e+01 3.157894736842105088e-01 5.402190829424089179e-08
1.133333333333333215e+01 3.684210526315789269e-01 4.380910264017814926e-08
1.133333333333333215e+01 4.210526315789473450e-01 4.380910264017815588e-08
1.133333333333333215e+01 4.736842105263157632e-01 3.115901288178108936e-08
1.133333333333333215e+01 5.263157894736841813e-01 3.211981093306688910e-04
1.133333333333333215e+01 5.789473684210526550e-01 3.211981093306689452e-04
1.133333333333333215e+01 6.315789473684210176e-01 2.148978235339197142e-04
1.133333333333333215e+01 6.842105263157893802e-01 9.471316148659011773e-05
1.133333333333333215e+01 7.368421052631578538e-01 9.471316148659014483e-05
1.133333333333333215e+01 7.894736842105263275e-01 2.137735431628169644e-05
1.133333333333333215e+01 8.421052631578946901e-01 2.449140513780336283e-07
1.133333333333333215e+01 8.947368421052630527e-01 2.449140513780336283e-07
1.133333333333333215e+01 9.473684210526315264e-01 5.158345884125236080e-10
1.133333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.166666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.166666666666666607e+01 5.263157894736841813e-02 7.574454229334812590e-06
1.166666666666666607e+01 1.052631578947368363e-01 7.574454229334812590e-06
1.166666666666666607e+01 1.578947368421052544e-01 1.160123710403943522e-05
1.166666666666666607e+01 2.105263157894736725e-01 2.787405848221644617e-05
1.166666666666666607e+01 2.631578947368420907e-01 2.787405848221644617e-05
1.166666666666666607e+01 3.157894736842105088e-01 4.657215214093617540e-05
1.166666666666666607e+01 3.684210526315789269e-01 3.927401112167838400e-05
1.166666666666666607e+01 4.210526315789473450e-01 3.927401112167839078e-05
1.166666666666666607e+01 4.736842105263157632e-01 2.979512534602672878e-05
1.166666666666666607e+01 5.263157894736841813e-01 5.492330047976397231e-08
1.166666666666666607e+01 5.789473684210526550e-01 5.492330047976397231e-08
1.166666666666666607e+01 6.315789473684210176e-01 1.176764228424779712e-07
1.166666666666666607e+01 6.842105263157893802e-01 5.835324091072997399e-08
1.166666666666666607e+01 7.368421052631578538e-01 5.835324091072998723e-08
1.166666666666666607e+01 7.894736842105263275e-01 5.022079975341224911e-09
1.166666666666666607e+01 8.421052631578946901e-01 7.711734736129380351e-11
1.166666666666666607e+01 8.947368421052630527e-01 7.711734736129380351e-11
1.166666666666666607e+01 9.473684210526315264e-01 5.129234024060171461e-14
1.166666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 5.263157894736841813e-02 5.291439809899422045e-04
1.200000000000000000e+01 1.052631578947368363e-01 5.291439809899422045e-04
1.200000000000000000e+01 1.578947368421052544e-01 4.451225705784478230e-04
1.200000000000000000e+01 2.105263157894736725e-01 7.738436396625002385e-04
1.200000000000000000e+01 2.631578947368420907e-01 7.738436396625002385e-04
1.200000000000000000e+01 3.157894736842105088e-01 1.227389210824299812e-03
1.200000000000000000e+01 3.684210526315789269e-01 1.379209439162703763e-03
1.200000000000000000e+01 4.210526315789473450e-01 1.379209439162703763e-03
1.200000000000000000e+01 4.736842105263157632e-01 1.088064632822847858e-03
1.200000000000000000e+01 5.263157894736841813e-01 2.139374076641964353e-06
1.200000000000000000e+01 5.789473684210526550e-01 2.139374076641964776e-06
1.200000000000000000e+01 6.315789473684210176e-01 8.196749840260211930e-13
1.200000000000000000e+01 6.842105263157893802e-01 1.301640336424516255e-12
1.200000000000000000e+01 7.368421052631578538e-01 1.301640336424516255e-12
1.200000000000000000e+01 7.894736842105263275e-01 1.260395512881693462e-13
1.200000000000000000e+01 8.421052631578946901e-01 7.379897456023816161e-16
1.200000000000000000e+01 8.947368421052630527e-01 7.379897456023817147e-16
1.200000000000000000e+01 9.473684210526315264e-01 6.578993696347664104e-19
1.200000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.233333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.233333333333333215e+01 5.263157894736841813e-02 6.550176457504513008e-03
1.233333333333333215e+01 1.052631578947368363e-01 6.550176457504513008e-03
1.233333333333333215e+01 1.578947368421052544e-01 5.376204044852365624e-03
1.233333333333333215e+01 2.105263157894736725e-01 5.133364973727723088e-03
1.233333333333333215e+01 2.631578947368420907e-01 5.133364973727723088e-03
1.233333333333333215e+01 3.157894736842105088e-01 5.891269957435632705e-03
1.233333333333333215e+01 3.684210526315789269e-01 6.284342216536867483e-03
1.233333333333333215e+01 4.210526315789473450e-01 6.284342216536867483e-03
1.233333333333333215e+01 4.736842105263157632e-01 6.606223583560021963e-03
1.233333333333333215e+01 5.263157894736841813e-01 1.350733957798645048e-05
1.233333333333333215e+01 5.789473684210526550e-01 1.350733957798645387e-05
1.233333333333333215e+01 6.315789473684210176e-01 5.520080292817519063e-12
1.233333333333333215e+01 6.842105263157893802e-01 1.567533508498761719e-18
1.233333333333333215e+01 7.368421052631578538e-01 1.567533508498761912e-18
1.233333333333333215e+01 7.894736842105263275e-01 4.860785732027930306e-19
1.233333333333333215e+01 8.421052631578946901e-01 3.202190489670110248e-21
1.233333333333333215e+01 8.947368421052630527e-01 3.202190489670110248e-21
1.233333333333333215e+01 9.473684210526315264e-01 1.088507252954014345e-24
1.233333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.266666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.266666666666666607e+01 5.263157894736841813e-02 2.064071830500060871e-03
1.266666666666666607e+01 1.052631578947368363e-01 2.064071830500060871e-03
1.266666666666666607e+01 1.578947368421052544e-01 3.273367789606754230e-03
1.266666666666666607e+01 2.105263157894736725e-01 3.049567087289169805e-03
1.266666666666666607e+01 2.631578947368420907e-01 3.049567087289169805e-03
1.266666666666666607e+01 3.157894736842105088e-01 1.922196452895445469e-03
1.266666666666666607e+01 3.684210526315789269e-01 1.483632612686648297e-03
1.266666666666666607e+01 4.210526315789473450e-01 1.483632612686648731e-03
1.266666666666666607e+01 4.736842105263157632e-01 1.480549036180627779e-03
1.266666666666666607e+01 5.263157894736841813e-01 4.033743831785636916e-06
1.266666666666666607e+01 5.789473684210526550e-01 4.033743831785638611e-06
1.266666666666666607e+01 6.315789473684210176e-01 1.714227295329807241e-12
1.266666666666666607e+01 6.842105263157893802e-01 5.192308274481866129e-19
1.266666666666666607e+01 7.368421052631578538e-01 5.192308274481867092e-19
1.266666666666666607e+01 7.894736842105263275e-01 2.879202655531162149e-26
1.266666666666666607e+01 8.421052631578946901e-01 6.074166808242859084e-28
1.266666666666666607e+01 8.947368421052630527e-01 6.074166808242858187e-28
1.266666666666666607e+01 9.473684210526315264e-01 2.323100964643486822e-31
1.266666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 5.263157894736841813e-02 1.082844942962664429e-04
1.300000000000000000e+01 1.052631578947368363e-01 1.082844942962664429e-04
1.300000000000000000e+01 1.578947368421052544e-01 1.497023851137432068e-04
1.300000000000000000e+01 2.105263157894736725e-01 2.694755464102502481e-04
1.300000000000000000e+01 2.631578947368420907e-01 2.694755464102502481e-04
1.300000000000000000e+01 3.157894736842105088e-01 1.657280149163976488e-04
1.300000000000000000e+01 3.684210526315789269e-01 7.025501435402473429e-05
1.300000000000000000e+01 4.210526315789473450e-01 7.025501435402474785e-05
1.300000000000000000e+01 4.736842105263157632e-01 5.072843316152533816e-05
1.300000000000000000e+01 5.263157894736841813e-01 1.312018474198373199e-07
1.300000000000000000e+01 5.789473684210526550e-01 1.312018474198373464e-07
1.300000000000000000e+01 6.315789473684210176e-01 7.429661203109651879e-14
1.300000000000000000e+01 6.842105263157893802e-01 2.340160197899549893e-20
1.300000000000000000e+01 7.368421052631578538e-01 2.340160197899550194e-20
1.300000000000000000e+01 7.894736842105263275e-01 1.384133494347783397e-27
1.300000000000000000e+01 8.421052631578946901e-01 5.221732010270221048e-36
1.300000000000000000e+01 8.947368421052630527e-01 5.221732010270221716e-36
1.300000000000000000e+01 9.473684210526315264e-01 6.395429917084937481e-39
1.300000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.333333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.333333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.333333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.333333333333333215e+01 1.578947368421052544e-01 3.244209418238542548e-06
1.333333333333333215e+01 2.105263157894736725e-01 5.090869583705978378e-06
1.333333333333333215e+01 2.631578947368420907e-01 5.090869583705978378e-06
1.333333333333333215e+01 3.157894736842105088e-01 6.049448627478870446e-06
1.333333333333333215e+01 3.684210526315789269e-01 2.502154825533581498e-06
1.333333333333333215e+01 4.210526315789473450e-01 2.502154825533581922e-06
1.333333333333333215e+01 4.736842105263157632e-01 9.922956770230302964e-07
1.333333333333333215e+01 5.263157894736841813e-01 1.856980306923880188e-09
1.333333333333333215e+01 5.789473684210526550e-01 1.856980306923880601e-09
1.333333333333333215e+01 6.315789473684210176e-01 9.982500515412993046e-16
1.333333333333333215e+01 6.842105263157893802e-01 4.189718918095503242e-22
1.333333333333333215e+01 7.368421052631578538e-01 4.189718918095505123e-22
1.333333333333333215e+01 7.894736842105263275e-01 2.576925081827421919e-29
1.333333333333333215e+01 8.421052631578946901e-01 1.036952870995814097e-37
1.333333333333333215e+01 8.947368421052630527e-01 1.036952870995814097e-37
1.333333333333333215e+01 9.473684210526315264e-01 2.271100245664350402e-47
1.333333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.366666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.366666666666666607e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.366666666666666607e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.366666666666666607e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.366666666666666607e+01 2.105263157894736725e-01 2.544832219119491969e-15
1.366666666666666607e+01 2.631578947368420907e-01 2.544832219119491969e-15
1.366666666666666607e+01 3.157894736842105088e-01 2.636182212619561898e-15
1.366666666666666607e+01 3.684210526315789269e-01 2.106789113495724912e-15
1.366666666666666607e+01 4.210526315789473450e-01 2.106789113495725306e-15
1.366666666666666607e+01 4.736842105263157632e-01 8.152015062594168678e-16
1.366666666666666607e+01 5.263157894736841813e-01 8.378841418928083390e-19
1.366666666666666607e+01 5.789473684210526550e-01 8.378841418928085316e-19
1.366666666666666607e+01 6.315789473684210176e-01 3.259070169240278972e-25
1.366666666666666607e+01 6.842105263157893802e-01 1.298500857994933958e-31
1.366666666666666607e+01 7.368421052631578538e-01 1.298500857994934396e-31
1.366666666666666607e+01 7.894736842105263275e-01 1.064211907423668304e-38
1.366666666666666607e+01 8.421052631578946901e-01 4.453175948608543038e-47
1.366666666666666607e+01 8.947368421052630527e-01 4.453175948608544011e-47
1.366666666666666607e+01 9.473684210526315264e-01 1.040321958510534271e-56
1.366666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.400000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.400000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.400000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.400000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.400000000000000000e+01 3.157894736842105088e-01 1.813126619785013486e-25
1.400000000000000000e+01 3.684210526315789269e-01 1.263182858599183205e-25
1.400000000000000000e+01 4.210526315789473450e-01 1.263182858599183434e-25
1.400000000000000000e+01 4.736842105263157632e-01 9.444030604619689571e-26
1.400000000000000000e+01 5.263157894736841813e-01 9.470946225670444825e-29
1.400000000000000000e+01 5.789473684210526550e-01 9.470946225670448188e-29
1.400000000000000000e+01 6.315789473684210176e-01 2.023279632365805056e-35
1.400000000000000000e+01 6.842105263157893802e-01 5.832867842140942170e-42
1.400000000000000000e+01 7.368421052631578538e-01 5.832867842140944719e-42
1.400000000000000000e+01 7.894736842105263275e-01 4.538067933398623617e-49
1.400000000000000000e+01 8.421052631578946901e-01 2.530356435747184003e-57
1.400000000000000000e+01 8.947368421052630527e-01 2.530356435747184286e-57
1.400000000000000000e+01 9.473684210526315264e-01 6.147012944029623428e-67
1.400000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.433333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.433333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.433333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.433333333333333215e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.433333333333333215e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.433333333333333215e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.433333333333333215e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.433333333333333215e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.433333333333333215e+01 4.210526315789473450e-01 1.165382114763996405e-36
1.433333333333333215e+01 4.736842105263157632e-01 7.595422908344012178e-37
1.433333333333333215e+01 5.263157894736841813e-01 1.471753913537386989e-39
1.433333333333333215e+01 5.789473684210526550e-01 1.471753913537387315e-39
1.433333333333333215e+01 6.315789473684210176e-01 3.067712993022762763e-46
1.433333333333333215e+01 6.842105263157893802e-01 4.857286844711271821e-53
1.433333333333333215e+01 7.368421052631578538e-01 4.857286844711272748e-53
1.433333333333333215e+01 7.894736842105263275e-01 2.734389040101486969e-60
1.433333333333333215e+01 8.421052631578946901e-01 1.447351438181160058e-68
1.433333333333333215e+01 8.947368421052630527e-01 1.447351438181160058e-68
1.433333333333333215e+01 9.473684210526315264e-01 4.685170400831859722e-78
1.433333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.466666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.466666666666666607e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.466666666666666607e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.466666666666666607e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.466666666666666607e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.466666666666666607e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.466666666666666607e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.466666666666666607e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.466666666666666607e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.466666666666666607e+01 4.736842105263157632e-01 1.204447721283457293e-48
1.466666666666666607e+01 5.263157894736841813e-01 2.034527867339596586e-51
1.466666666666666607e+01 5.789473684210526550e-01 2.034527867339597180e-51
1.466666666666666607e+01 6.315789473684210176e-01 8.193895548879215336e-58
1.466666666666666607e+01 6.842105263157893802e-01 1.265862214649921593e-64
1.466666666666666607e+01 7.368421052631578538e-01 1.265862214649921762e-64
1.466666666666666607e+01 7.894736842105263275e-01 3.913864522751542217e-72
1.466666666666666607e+01 8.421052631578946901e-01 1.498984623923417001e-80
1.466666666666666607e+01 8.947368421052630527e-01 1.498984623923417001e-80
1.466666666666666607e+01 9.473684210526315264e-01 4.606292956142278102e-90
1.466666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.500000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.500000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.500000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.500000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.500000000000000000e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.500000000000000000e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.500000000000000000e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.500000000000000000e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.500000000000000000e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.500000000000000000e+01 5.789473684210526550e-01 3.950640589441849922e-64
1.500000000000000000e+01 6.315789473684210176e-01 1.387032864527531989e-70
1.500000000000000000e+01 6.842105263157893802e-01 4.140282917410742337e-77
1.500000000000000000e+01 7.368421052631578538e-01 4.140282917410742337e-77
1.500000000000000000e+01 7.894736842105263275e-01 1.249011273456581916e-84
1.500000000000000000e+01 8.421052631578946901e-01 2.627305326873664000e-93
1.500000000000000000e+01 8.947368421052630527e-01 2.627305326873663574e-93
1.500000000000000000e+01 9.473684210526315264e-01 5.841745338108581509e-103
1.500000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.533333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.533333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.533333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.533333333333333215e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.533333333333333215e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.533333333333333215e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.533333333333333215e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.533333333333333215e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.533333333333333215e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.533333333333333215e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.533333333333333215e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.533333333333333215e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.533333333333333215e+01 6.315789473684210176e-01 2.513814506707758331e-84
1.533333333333333215e+01 6.842105263157893802e-01 6.541373462847539146e-91
1.533333333333333215e+01 7.368421052631578538e-01 6.541373462847540236e-91
1.533333333333333215e+01 7.894736842105263275e-01 3.812874743778967416e-98
1.533333333333333215e+01 8.421052631578946901e-01 7.825529161704566812e-107
1.533333333333333215e+01 8.947368421052630527e-01 7.825529161704566812e-107
1.533333333333333215e+01 9.473684210526315264e-01 9.556493904196001258e-117
1.533333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.566666666666666607e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.566666666666666607e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.566666666666666607e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.566666666666666607e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.566666666666666607e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.566666666666666607e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.566666666666666607e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.566666666666666607e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.566666666666666607e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.566666666666666607e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.566666666666666607e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.566666666666666607e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.566666666666666607e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.566666666666666607e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.566666666666666607e+01 7.368421052631578538e-01 8.399107139481662876e-106
1.566666666666666607e+01 7.894736842105263275e-01 4.267850169240505675e-113
1.566666666666666607e+01 8.421052631578946901e-01 1.692456807904527421e-121
1.566666666666666607e+01 8.947368421052630527e-01 1.692456807904527636e-121
1.566666666666666607e+01 9.473684210526315264e-01 2.016598568843712220e-131
1.566666666666666607e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.600000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.600000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.600000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.600000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.600000000000000000e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.600000000000000000e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.600000000000000000e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.600000000000000000e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.600000000000000000e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.600000000000000000e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.600000000000000000e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.600000000000000000e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.600000000000000000e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.600000000000000000e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.600000000000000000e+01 8.421052631578946901e-01 2.384273701300741129e-137
1.600000000000000000e+01 8.947368421052630527e-01 2.384273701300741129e-137
1.600000000000000000e+01 9.473684210526315264e-01 5.489151573286129012e-147
1.600000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.633333333333333215e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.633333333333333215e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.633333333333333215e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.633333333333333215e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.633333333333333215e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.633333333333333215e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.633333333333333215e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.633333333333333215e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.633333333333333215e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.633333333333333215e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.633333333333333215e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.633333333333333215e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.633333333333333215e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.633333333333333215e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.633333333333333215e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.633333333333333215e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.633333333333333215e+01 8.421052631578946901e-01 0.000000000000000000e+00
1.633333333333333215e+01 8.947368421052630527e-01 9.603163627328539869e-154
1.633333333333333215e+01 9.473684210526315264e-01 1.927329162920891844e-163
1.633333333333333215e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.666666666666666430e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.666666666666666430e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.666666666666666430e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.666666666666666430e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.666666666666666430e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.666666666666666430e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.666666666666666430e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.666666666666666430e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.666666666666666430e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.666666666666666430e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.666666666666666430e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.666666666666666430e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.666666666666666430e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.666666666666666430e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.666666666666666430e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.666666666666666430e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.666666666666666430e+01 8.421052631578946901e-01 0.000000000000000000e+00
1.666666666666666430e+01 8.947368421052630527e-01 0.000000000000000000e+00
1.666666666666666430e+01 9.473684210526315264e-01 0.000000000000000000e+00
1.666666666666666430e+01 1.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 5.263157894736841813e-02 0.000000000000000000e+00
1.700000000000000000e+01 1.052631578947368363e-01 0.000000000000000000e+00
1.700000000000000000e+01 1.578947368421052544e-01 0.000000000000000000e+00
1.700000000000000000e+01 2.105263157894736725e-01 0.000000000000000000e+00
1.700000000000000000e+01 2.631578947368420907e-01 0.000000000000000000e+00
1.700000000000000000e+01 3.157894736842105088e-01 0.000000000000000000e+00
1.700000000000000000e+01 3.684210526315789269e-01 0.000000000000000000e+00
1.700000000000000000e+01 4.210526315789473450e-01 0.000000000000000000e+00
1.700000000000000000e+01 4.736842105263157632e-01 0.000000000000000000e+00
1.700000000000000000e+01 5.263157894736841813e-01 0.000000000000000000e+00
1.700000000000000000e+01 5.789473684210526550e-01 0.000000000000000000e+00
1.700000000000000000e+01 6.315789473684210176e-01 0.000000000000000000e+00
1.700000000000000000e+01 6.842105263157893802e-01 0.000000000000000000e+00
1.700000000000000000e+01 7.368421052631578538e-01 0.000000000000000000e+00
1.700000000000000000e+01 7.894736842105263275e-01 0.000000000000000000e+00
1.700000000000000000e+01 8.421052631578946901e-01 0.000000000000000000e+00
1.700000000000000000e+01 8.947368421052630527e-01 0.000000000000000000e+00
1.700000000000000000e+01 9.473684210526315264e-01 0.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+00 0.000000000000000000e+00


==> DataFigures/NominalConsumption.txt <==
9.000000000000000000e+00 1.144037268880034736e-01
9.333333333333333925e+00 2.564369128093725858e-01
9.666666666666666075e+00 3.888100754803228698e-01
1.000000000000000000e+01 5.050944183915372365e-01
1.033333333333333393e+01 6.097018585740070495e-01
1.066666666666666607e+01 6.982084329934918898e-01
1.100000000000000000e+01 6.606343685111035757e-01
1.133333333333333215e+01 5.793299792314416941e-01
1.166666666666666607e+01 4.960087011883286823e-01
1.200000000000000000e+01 4.126753771410438532e-01
1.233333333333333215e+01 3.293420438086337443e-01
1.266666666666666607e+01 2.460087104753004295e-01
1.300000000000000000e+01 1.694050081353790649e-01
1.333333333333333215e+01 1.086775513717045671e-01
1.366666666666666607e+01 5.962566777569015819e-02
1.400000000000000000e+01 2.667464891186339948e-02
1.433333333333333215e+01 5.400542061803716154e-03
1.466666666666666607e+01 2.273009756521407790e-04
1.500000000000000000e+01 1.340909958260665563e-06
1.533333333333333215e+01 1.031925645105275597e-09
1.566666666666666607e+01 1.025879699889366179e-13
1.600000000000000000e+01 1.315804181807655338e-18
1.633333333333333215e+01 2.177015202838379933e-24
1.666666666666666430e+01 0.000000000000000000e+00
1.700000000000000000e+01 0.000000000000000000e+00


==> DataFigures/NominalConsumptionWH.txt <==
0.000000000000000000e+00 3.760999999999999899e-01
2.526315789473684292e-01 3.789000000000000146e-01
5.052631578947368585e-01 3.663000000000000145e-01
7.578947368421052877e-01 3.521000000000000241e-01
1.010526315789473717e+00 3.338999999999999746e-01
1.263157894736842035e+00 3.180000000000000049e-01
1.515789473684210575e+00 2.968999999999999972e-01
1.768421052631579116e+00 2.800000000000000266e-01
2.021052631578947434e+00 2.575999999999999956e-01
2.273684210526315752e+00 2.343999999999999972e-01
2.526315789473684070e+00 2.116000000000000103e-01
2.778947368421052833e+00 1.917000000000000093e-01
3.031578947368421151e+00 1.792999999999999872e-01
3.284210526315789469e+00 1.729999999999999871e-01
3.536842105263158231e+00 1.666999999999999871e-01
3.789473684210526550e+00 1.618999999999999884e-01
4.042105263157894868e+00 1.572000000000000064e-01
4.294736842105263186e+00 1.544999999999999984e-01
4.547368421052631504e+00 1.514999999999999958e-01
4.799999999999999822e+00 1.497999999999999887e-01
5.052631578947368141e+00 1.496999999999999997e-01
5.305263157894737347e+00 1.479999999999999927e-01
5.557894736842105665e+00 1.502999999999999892e-01
5.810526315789473983e+00 1.529999999999999971e-01
6.063157894736842302e+00 1.499000000000000055e-01
6.315789473684210620e+00 1.514000000000000068e-01
6.568421052631578938e+00 1.552000000000000046e-01
6.821052631578947256e+00 1.544000000000000095e-01
7.073684210526316463e+00 1.557000000000000051e-01
7.326315789473684781e+00 1.605000000000000038e-01
7.578947368421053099e+00 1.665000000000000091e-01
7.831578947368421417e+00 1.723000000000000087e-01
8.084210526315789735e+00 1.778000000000000136e-01
8.336842105263158942e+00 1.796000000000000096e-01
8.589473684210526372e+00 1.870999999999999885e-01
8.842105263157895578e+00 1.950999999999999956e-01
9.094736842105263008e+00 2.006000000000000005e-01
9.347368421052632215e+00 2.061000000000000054e-01
9.599999999999999645e+00 2.129000000000000059e-01
9.852631578947368851e+00 2.210000000000000020e-01
1.010526315789473628e+01 2.285000000000000087e-01
1.035789473684210549e+01 2.373999999999999999e-01
1.061052631578947469e+01 2.459000000000000075e-01
1.086315789473684212e+01 2.607999999999999763e-01
1.111578947368421133e+01 2.816000000000000170e-01
1.136842105263157876e+01 3.118000000000000216e-01
1.162105263157894797e+01 3.407999999999999918e-01
1.187368421052631540e+01 3.734000000000000097e-01
1.212631578947368460e+01 4.046000000000000152e-01
1.237894736842105381e+01 4.400999999999999912e-01
1.263157894736842124e+01 4.670000000000000262e-01
1.288421052631579045e+01 4.895999999999999797e-01
1.313684210526315788e+01 5.022999999999999687e-01
1.338947368421052708e+01 5.082999999999999741e-01
1.364210526315789451e+01 5.137000000000000455e-01
1.389473684210526372e+01 5.172999999999999821e-01
1.414736842105263293e+01 5.141000000000000014e-01
1.440000000000000036e+01 5.072999999999999732e-01
1.465263157894736956e+01 4.976999999999999758e-01
1.490526315789473699e+01 4.808000000000000052e-01
1.515789473684210620e+01 4.534000000000000252e-01
1.541052631578947363e+01 4.249999999999999889e-01
1.566315789473684283e+01 3.976000000000000090e-01
1.591578947368421026e+01 3.683000000000000163e-01
1.616842105263157947e+01 3.413999999999999813e-01
1.642105263157894868e+01 3.156999999999999806e-01
1.667368421052631788e+01 2.948000000000000065e-01
1.692631578947368354e+01 2.812000000000000055e-01
1.717894736842105274e+01 2.715000000000000191e-01
1.743157894736842195e+01 2.609000000000000208e-01
1.768421052631579116e+01 2.556999999999999829e-01
1.793684210526315681e+01 2.495999999999999885e-01
1.818947368421052602e+01 2.479999999999999982e-01
1.844210526315789522e+01 2.462000000000000022e-01
1.869473684210526443e+01 2.434000000000000052e-01
1.894736842105263364e+01 2.439999999999999947e-01
1.919999999999999929e+01 2.434000000000000052e-01
1.945263157894736850e+01 2.484000000000000097e-01
1.970526315789473770e+01 2.494000000000000106e-01
1.995789473684210691e+01 2.489000000000000101e-01
2.021052631578947256e+01 2.520999999999999908e-01
2.046315789473684177e+01 2.572999999999999732e-01
2.071578947368421098e+01 2.632999999999999785e-01
2.096842105263158018e+01 2.676999999999999935e-01
2.122105263157894939e+01 2.766000000000000125e-01
2.147368421052631504e+01 2.841000000000000192e-01
2.172631578947368425e+01 2.963999999999999968e-01
2.197894736842105345e+01 3.103000000000000203e-01
2.223157894736842266e+01 3.271000000000000019e-01
2.248421052631579187e+01 3.442999999999999949e-01
2.273684210526315752e+01 3.580999999999999739e-01
2.298947368421052673e+01 3.753000000000000225e-01
2.324210526315789593e+01 3.861999999999999877e-01
2.349473684210526514e+01 3.965000000000000191e-01
2.374736842105263079e+01 4.067999999999999949e-01
2.400000000000000000e+01 4.079999999999999738e-01


==> DataFigures/OptimizedConsumption.txt <==
9.000000000000000000e+00 1.191528251491835860e-01
9.333333333333333925e+00 2.056238736498187392e-01
9.666666666666666075e+00 2.538880833251460634e-01
1.000000000000000000e+01 2.000374340304056364e-01
1.033333333333333393e+01 2.000161016062161068e-01
1.066666666666666607e+01 2.000228578386690215e-01
1.100000000000000000e+01 2.000184600189405248e-01
1.133333333333333215e+01 1.999853229151580258e-01
1.166666666666666607e+01 1.999684104071662305e-01
1.200000000000000000e+01 1.999646116564980369e-01
1.233333333333333215e+01 5.349925459139319717e-01
1.266666666666666607e+01 5.347035434970023315e-01
1.300000000000000000e+01 5.303136385858373547e-01
1.333333333333333215e+01 4.938326082561175223e-01
1.366666666666666607e+01 4.486062173971379075e-01
1.400000000000000000e+01 3.649800455987552983e-01
1.433333333333333215e+01 2.978229164419456954e-01
1.466666666666666607e+01 2.020404129440253604e-01
1.500000000000000000e+01 1.466606380844206470e-01
1.533333333333333215e+01 8.185180848607664927e-02
1.566666666666666607e+01 5.218404074221459632e-02
1.600000000000000000e+01 2.701216004874032123e-07
1.633333333333333215e+01 3.985565794955792191e-13
1.666666666666666430e+01 0.000000000000000000e+00
1.700000000000000000e+01 0.000000000000000000e+00


==> DataFigures/OptimizedConsumption08.txt <==
0.000000000000000000e+00 3.485114523551004027e+02
2.500000000000000000e-01 3.264195232924874972e+02
5.000000000000000000e-01 3.074835840959619304e+02
7.500000000000000000e-01 2.853916550333487976e+02
1.000000000000000000e+00 2.669065715319786705e+02
1.250000000000000000e+00 2.529300449821622578e+02
1.500000000000000000e+00 2.357975285662581655e+02
1.750000000000000000e+00 2.159598779794219467e+02
2.000000000000000000e+00 2.015324957344501229e+02
2.250000000000000000e+00 1.898102476604105107e+02
2.500000000000000000e+00 1.735794426348172124e+02
2.750000000000000000e+00 1.650131844268652230e+02
3.000000000000000000e+00 1.469789566206504503e+02
3.250000000000000000e+00 1.397652654981645242e+02
3.500000000000000000e+00 1.311413060338141463e+02
3.750000000000000000e+00 1.212224807403960511e+02
4.000000000000000000e+00 1.095002326663564531e+02
4.250000000000000000e+00 9.867969598262757813e+01
4.500000000000000000e+00 9.772028333591850924e+01
4.750000000000000000e+00 1.123100149940540859e+02
5.000000000000000000e+00 1.233506023473450313e+02
5.250000000000000000e+00 1.160792099684607876e+02
5.500000000000000000e+00 1.417672302362856271e+02
5.750000000000000000e+00 1.812586732847319126e+02
6.000000000000000000e+00 2.744958378574013977e+02
6.250000000000000000e+00 3.592821467349155000e+02
6.500000000000000000e+00 4.738718783930510199e+02
6.750000000000000000e+00 5.604616100511866534e+02
7.000000000000000000e+00 6.110513417093221733e+02
7.250000000000000000e+00 6.438953518432346073e+02
7.500000000000000000e+00 6.616410733674576932e+02
7.750000000000000000e+00 6.580342278062147443e+02
8.000000000000000000e+00 6.611325164159040924e+02
8.250000000000000000e+00 6.548782379401271783e+02
8.500000000000000000e+00 6.650748151595057607e+02
8.750000000000000000e+00 6.397222480740396122e+02
9.000000000000000000e+00 6.499188252934180809e+02
9.250000000000000000e+00 6.450171139031074290e+02
9.500000000000000000e+00 6.485662582079520462e+02
9.750000000000000000e+00 6.423119797321751321e+02
1.000000000000000000e+01 6.609594126467090973e+02
1.025000000000000000e+01 6.640577012563983317e+02
1.050000000000000000e+01 6.520577012563983317e+02
1.075000000000000000e+01 6.391559898660875660e+02
1.100000000000000000e+01 6.347051341709321832e+02
1.125000000000000000e+01 6.582542784757768004e+02
1.150000000000000000e+01 6.498034227806215313e+02
1.175000000000000000e+01 6.573525670854661485e+02
1.200000000000000000e+01 6.529017113903107656e+02
1.225000000000000000e+01 6.489017113903107656e+02
1.250000000000000000e+01 6.569017113903107656e+02
1.275000000000000000e+01 6.609017113903107656e+02
1.300000000000000000e+01 6.684508556951553828e+02
1.325000000000000000e+01 6.524508556951553828e+02
1.350000000000000000e+01 6.364508556951553828e+02
1.375000000000000000e+01 6.444508556951553828e+02
1.400000000000000000e+01 6.004508556951553828e+02
1.425000000000000000e+01 5.800000000000000000e+02
1.450000000000000000e+01 5.520000000000000000e+02
1.475000000000000000e+01 5.200000000000000000e+02
1.500000000000000000e+01 5.200000000000000000e+02
1.525000000000000000e+01 5.400000000000000000e+02
1.550000000000000000e+01 4.920000000000000000e+02
1.575000000000000000e+01 4.960000000000000000e+02
1.600000000000000000e+01 5.440000000000000000e+02
1.625000000000000000e+01 5.880000000000000000e+02
1.650000000000000000e+01 6.280000000000000000e+02
1.675000000000000000e+01 5.840000000000000000e+02
1.700000000000000000e+01 6.120000000000000000e+02
1.725000000000000000e+01 6.040000000000000000e+02
1.750000000000000000e+01 5.920000000000000000e+02
1.775000000000000000e+01 6.360000000000000000e+02
1.800000000000000000e+01 6.360000000000000000e+02
1.825000000000000000e+01 6.680000000000000000e+02
1.850000000000000000e+01 6.280000000000000000e+02
1.875000000000000000e+01 6.160000000000000000e+02
1.900000000000000000e+01 6.560000000000000000e+02
1.925000000000000000e+01 6.360000000000000000e+02
1.950000000000000000e+01 6.720000000000000000e+02
1.975000000000000000e+01 6.400000000000000000e+02
2.000000000000000000e+01 6.280000000000000000e+02
2.025000000000000000e+01 5.840000000000000000e+02
2.050000000000000000e+01 5.520000000000000000e+02
2.075000000000000000e+01 5.560000000000000000e+02
2.100000000000000000e+01 5.920000000000000000e+02
2.125000000000000000e+01 5.240000000000000000e+02
2.150000000000000000e+01 5.600000000000000000e+02
2.175000000000000000e+01 5.520000000000000000e+02
2.200000000000000000e+01 5.600000000000000000e+02
2.225000000000000000e+01 5.360000000000000000e+02
2.250000000000000000e+01 5.160000000000000000e+02
2.275000000000000000e+01 5.120000000000000000e+02
2.300000000000000000e+01 5.000000000000000000e+02
2.325000000000000000e+01 4.880000000000000000e+02
2.350000000000000000e+01 4.640000000000000000e+02
2.375000000000000000e+01 4.560000000000000000e+02
2.400000000000000000e+01 4.040000000000000000e+02


==> DataFigures/OptimizedConsumption2.txt <==
9.000000000000000000e+00 8.333333333333295401e-02
9.166666666666666075e+00 1.166595265358520706e-01
9.333333333333333925e+00 1.500014486613561737e-01
9.500000000000000000e+00 1.833390420922745845e-01
9.666666666666666075e+00 2.166402363855677582e-01
9.833333333333333925e+00 2.499950995572667034e-01
1.000000000000000000e+01 2.833090321886117535e-01
1.016666666666666607e+01 3.165863889356114180e-01
1.033333333333333393e+01 3.498044735043919218e-01
1.050000000000000000e+01 3.832402471283253842e-01
1.066666666666666607e+01 4.162067031033759856e-01
1.083333333333333393e+01 4.489670345981175426e-01
1.100000000000000000e+01 4.811303321865510463e-01
1.116666666666666607e+01 4.994381497468087239e-01
1.133333333333333215e+01 5.001746868909040522e-01
1.150000000000000000e+01 5.002565361194034610e-01
1.166666666666666607e+01 5.008806459071274420e-01
1.183333333333333215e+01 5.015271564655094938e-01
1.200000000000000000e+01 4.999345533586838641e-01
1.216666666666666607e+01 5.001466627284140154e-01
1.233333333333333215e+01 4.957710473572458643e-01
1.250000000000000000e+01 4.847602879723785785e-01
1.266666666666666607e+01 4.686073720181689883e-01
1.283333333333333215e+01 4.351160518500172270e-01
1.300000000000000000e+01 4.016315449382790725e-01
1.316666666666666607e+01 3.681682480456428541e-01
1.333333333333333215e+01 3.348344742863951229e-01
1.350000000000000000e+01 3.014975549826024448e-01
1.366666666666666607e+01 2.681456932658536352e-01
1.383333333333333215e+01 2.347732681432746493e-01
1.400000000000000000e+01 2.015691215839337802e-01
1.416666666666666607e+01 1.682277279630979838e-01
1.433333333333333215e+01 1.350251685018395709e-01
1.450000000000000000e+01 1.018666875040394604e-01
1.466666666666666607e+01 7.278538615836031844e-02
1.483333333333333215e+01 4.953496408489294761e-02
1.500000000000000000e+01 3.306169952069001189e-02
1.516666666666666607e+01 2.008469697230420847e-02
1.533333333333333215e+01 1.169626237909540678e-02
1.550000000000000000e+01 5.833461876701698072e-03
1.566666666666666607e+01 2.346957929452760192e-03
1.583333333333333215e+01 7.590184637091139429e-04
1.600000000000000000e+01 1.091952242402888544e-04
1.616666666666666430e+01 5.946987427755775531e-07
1.633333333333333215e+01 2.623592355464015527e-09
1.650000000000000000e+01 5.729238119110812160e-12
1.666666666666666430e+01 1.058245816308124329e-14
1.683333333333333215e+01 0.000000000000000000e+00
1.700000000000000000e+01 0.000000000000000000e+00


==> DataFigures/OptimizedConsumptionBadNu30.txt <==
0.000000000000000000e+00 3.485114523551004027e+02
2.500000000000000000e-01 3.264195232924874972e+02
5.000000000000000000e-01 3.074835840959619304e+02
7.500000000000000000e-01 2.853916550333487976e+02
1.000000000000000000e+00 2.669065715319786705e+02
1.250000000000000000e+00 2.529300449821622578e+02
1.500000000000000000e+00 2.357975285662581655e+02
1.750000000000000000e+00 2.159598779794219467e+02
2.000000000000000000e+00 2.015324957344501229e+02
2.250000000000000000e+00 1.898102476604105107e+02
2.500000000000000000e+00 1.735794426348172124e+02
2.750000000000000000e+00 1.650131844268652230e+02
3.000000000000000000e+00 1.469789566206504503e+02
3.250000000000000000e+00 1.397652654981645242e+02
3.500000000000000000e+00 1.311413060338141463e+02
3.750000000000000000e+00 1.212224807403960511e+02
4.000000000000000000e+00 1.095002326663564531e+02
4.250000000000000000e+00 9.867969598262757813e+01
4.500000000000000000e+00 9.372028333591850924e+01
4.750000000000000000e+00 1.003100149940540859e+02
5.000000000000000000e+00 1.193506023473450313e+02
5.250000000000000000e+00 1.120792099684607876e+02
5.500000000000000000e+00 1.377672302362856271e+02
5.750000000000000000e+00 1.852586732847319126e+02
6.000000000000000000e+00 2.584958378574013977e+02
6.250000000000000000e+00 3.832821467349155000e+02
6.500000000000000000e+00 4.738718783930510199e+02
6.750000000000000000e+00 5.444616100511866534e+02
7.000000000000000000e+00 6.070513417093221733e+02
7.250000000000000000e+00 6.478953518432346073e+02
7.500000000000000000e+00 6.656410733674576932e+02
7.750000000000000000e+00 6.540342278062147443e+02
8.000000000000000000e+00 6.451325164159040924e+02
8.250000000000000000e+00 6.548782379401271783e+02
8.500000000000000000e+00 6.650748151595057607e+02
8.750000000000000000e+00 6.437222480740396122e+02
9.000000000000000000e+00 6.539188252934180809e+02
9.250000000000000000e+00 6.330171139031074290e+02
9.500000000000000000e+00 6.525662582079520462e+02
9.750000000000000000e+00 6.503119797321751321e+02
1.000000000000000000e+01 6.689594126467090973e+02
1.025000000000000000e+01 6.640577012563983317e+02
1.050000000000000000e+01 6.480577012563983317e+02
1.075000000000000000e+01 6.351559898660875660e+02
1.100000000000000000e+01 6.387051341709321832e+02
1.125000000000000000e+01 6.622542784757768004e+02
1.150000000000000000e+01 6.578034227806215313e+02
1.175000000000000000e+01 6.653525670854661485e+02
1.200000000000000000e+01 6.489017113903107656e+02
1.225000000000000000e+01 6.449017113903107656e+02
1.250000000000000000e+01 6.449017113903107656e+02
1.275000000000000000e+01 6.409017113903107656e+02
1.300000000000000000e+01 6.764508556951553828e+02
1.325000000000000000e+01 6.484508556951553828e+02
1.350000000000000000e+01 6.404508556951553828e+02
1.375000000000000000e+01 6.444508556951553828e+02
1.400000000000000000e+01 6.044508556951553828e+02
1.425000000000000000e+01 5.880000000000000000e+02
1.450000000000000000e+01 5.560000000000000000e+02
1.475000000000000000e+01 5.320000000000000000e+02
1.500000000000000000e+01 5.240000000000000000e+02
1.525000000000000000e+01 5.480000000000000000e+02
1.550000000000000000e+01 5.080000000000000000e+02
1.575000000000000000e+01 4.960000000000000000e+02
1.600000000000000000e+01 5.400000000000000000e+02
1.625000000000000000e+01 6.040000000000000000e+02
1.650000000000000000e+01 6.160000000000000000e+02
1.675000000000000000e+01 5.960000000000000000e+02
1.700000000000000000e+01 6.320000000000000000e+02
1.725000000000000000e+01 5.880000000000000000e+02
1.750000000000000000e+01 5.800000000000000000e+02
1.775000000000000000e+01 6.320000000000000000e+02
1.800000000000000000e+01 6.200000000000000000e+02
1.825000000000000000e+01 6.720000000000000000e+02
1.850000000000000000e+01 6.840000000000000000e+02
1.875000000000000000e+01 6.760000000000000000e+02
1.900000000000000000e+01 6.760000000000000000e+02
1.925000000000000000e+01 6.440000000000000000e+02
1.950000000000000000e+01 6.720000000000000000e+02
1.975000000000000000e+01 6.400000000000000000e+02
2.000000000000000000e+01 5.920000000000000000e+02
2.025000000000000000e+01 5.920000000000000000e+02
2.050000000000000000e+01 5.440000000000000000e+02
2.075000000000000000e+01 5.600000000000000000e+02
2.100000000000000000e+01 5.640000000000000000e+02
2.125000000000000000e+01 5.320000000000000000e+02
2.150000000000000000e+01 5.360000000000000000e+02
2.175000000000000000e+01 5.560000000000000000e+02
2.200000000000000000e+01 5.640000000000000000e+02
2.225000000000000000e+01 5.360000000000000000e+02
2.250000000000000000e+01 5.400000000000000000e+02
2.275000000000000000e+01 5.040000000000000000e+02
2.300000000000000000e+01 5.000000000000000000e+02
2.325000000000000000e+01 4.960000000000000000e+02
2.350000000000000000e+01 4.560000000000000000e+02
2.375000000000000000e+01 4.320000000000000000e+02
2.400000000000000000e+01 3.920000000000000000e+02


==> DataFigures/OptimizedConsumptionG.txt <==
9.000000000000000000e+00 7.867531453286438770e-02
9.166666666666666075e+00 1.161122854510173719e-01
9.333333333333333925e+00 1.489078295949079755e-01
9.500000000000000000e+00 1.822593369315397838e-01
9.666666666666666075e+00 2.158280430381787629e-01
9.833333333333333925e+00 2.342539388405591172e-01
1.000000000000000000e+01 1.996605987268062765e-01
1.016666666666666607e+01 2.005459144897314416e-01
1.033333333333333393e+01 2.004707038225895244e-01
1.050000000000000000e+01 2.005031988320914449e-01
1.066666666666666607e+01 2.006043328400029246e-01
1.083333333333333393e+01 2.006912179214263847e-01
1.100000000000000000e+01 2.008656326366655420e-01
1.116666666666666607e+01 2.011672890590314733e-01
1.133333333333333215e+01 2.016783198569220559e-01
1.150000000000000000e+01 2.024022543144686770e-01
1.166666666666666607e+01 2.032387469198655983e-01
1.183333333333333215e+01 2.038580374793326211e-01
1.200000000000000000e+01 2.043245284152203078e-01
1.216666666666666607e+01 2.378055637596491467e-01
1.233333333333333215e+01 2.712006905694124281e-01
1.250000000000000000e+01 3.046457590507459234e-01
1.266666666666666607e+01 3.377816096431727755e-01
1.283333333333333215e+01 3.706767466748167594e-01
1.300000000000000000e+01 4.023810725512083630e-01
1.316666666666666607e+01 4.307949238854282825e-01
1.333333333333333215e+01 4.503018779039802411e-01
1.350000000000000000e+01 4.710882111750982482e-01
1.366666666666666607e+01 4.709686216486819732e-01
1.383333333333333215e+01 4.708330614669881120e-01
1.400000000000000000e+01 4.686999565973806181e-01
1.416666666666666607e+01 4.596484415125391410e-01
1.433333333333333215e+01 4.301842156060685096e-01
1.450000000000000000e+01 3.960512970986828085e-01
1.466666666666666607e+01 3.623444760465635017e-01
1.483333333333333215e+01 3.290959955113868518e-01
1.500000000000000000e+01 2.957593467473812465e-01
1.516666666666666607e+01 2.625195327777989918e-01
1.533333333333333215e+01 2.293352861308849411e-01
1.550000000000000000e+01 1.953688319881063673e-01
1.566666666666666607e+01 1.628976074165730259e-01
1.583333333333333215e+01 1.298739073044667680e-01
1.600000000000000000e+01 9.706055169673727390e-02
1.616666666666666430e+01 6.358982988042227724e-02
1.633333333333333215e+01 5.172980321940363890e-02
1.650000000000000000e+01 1.892172501832992820e-02
1.666666666666666430e+01 1.017131119264745934e-02
1.683333333333333215e+01 0.000000000000000000e+00
1.700000000000000000e+01 0.000000000000000000e+00


==> DataFigures/OptimizedConsumptionGrad.txt <==
0.000000000000000000e+00 3.485114523551004027e+02
2.500000000000000000e-01 3.264195232924874972e+02
5.000000000000000000e-01 3.074835840959619304e+02
7.500000000000000000e-01 2.853916550333487976e+02
1.000000000000000000e+00 2.669065715319786705e+02
1.250000000000000000e+00 2.529300449821622578e+02
1.500000000000000000e+00 2.357975285662581655e+02
1.750000000000000000e+00 2.159598779794219467e+02
2.000000000000000000e+00 2.015324957344501229e+02
2.250000000000000000e+00 1.898102476604105107e+02
2.500000000000000000e+00 1.735794426348172124e+02
2.750000000000000000e+00 1.650131844268652230e+02
3.000000000000000000e+00 1.469789566206504503e+02
3.250000000000000000e+00 1.397652654981645242e+02
3.500000000000000000e+00 1.311413060338141463e+02
3.750000000000000000e+00 1.212224807403960511e+02
4.000000000000000000e+00 1.095002326663564531e+02
4.250000000000000000e+00 9.867969598262757813e+01
4.500000000000000000e+00 1.017202833359185092e+02
4.750000000000000000e+00 1.163100149940540859e+02
5.000000000000000000e+00 1.233506023473450313e+02
5.250000000000000000e+00 1.160792099684607876e+02
5.500000000000000000e+00 1.577672302362856271e+02
5.750000000000000000e+00 2.252586732847319126e+02
6.000000000000000000e+00 2.864958378574013977e+02
6.250000000000000000e+00 3.312821467349155000e+02
6.500000000000000000e+00 3.738718783930510199e+02
6.750000000000000000e+00 4.044616100511865966e+02
7.000000000000000000e+00 4.470513417093221733e+02
7.250000000000000000e+00 4.878953518432346073e+02
7.500000000000000000e+00 5.216410733674576932e+02
7.750000000000000000e+00 5.540342278062147443e+02
8.000000000000000000e+00 5.811325164159040924e+02
8.250000000000000000e+00 6.028782379401271783e+02
8.500000000000000000e+00 6.370748151595057607e+02
8.750000000000000000e+00 6.637222480740396122e+02
9.000000000000000000e+00 7.059188252934180809e+02
9.250000000000000000e+00 7.490171139031074290e+02
9.500000000000000000e+00 7.685662582079520462e+02
9.750000000000000000e+00 8.103119797321751321e+02
1.000000000000000000e+01 8.449594126467090973e+02
1.025000000000000000e+01 8.520577012563983317e+02
1.050000000000000000e+01 8.400577012563983317e+02
1.075000000000000000e+01 7.911559898660875660e+02
1.100000000000000000e+01 7.587051341709321832e+02
1.125000000000000000e+01 7.302542784757768004e+02
1.150000000000000000e+01 6.898034227806215313e+02
1.175000000000000000e+01 6.733525670854661485e+02
1.200000000000000000e+01 6.769017113903107656e+02
1.225000000000000000e+01 6.689017113903107656e+02
1.250000000000000000e+01 6.529017113903107656e+02
1.275000000000000000e+01 6.169017113903107656e+02
1.300000000000000000e+01 6.084508556951553828e+02
1.325000000000000000e+01 6.044508556951553828e+02
1.350000000000000000e+01 5.724508556951553828e+02
1.375000000000000000e+01 5.684508556951553828e+02
1.400000000000000000e+01 5.324508556951553828e+02
1.425000000000000000e+01 5.000000000000000000e+02
1.450000000000000000e+01 4.840000000000000000e+02
1.475000000000000000e+01 4.680000000000000000e+02
1.500000000000000000e+01 4.440000000000000000e+02
1.525000000000000000e+01 4.920000000000000000e+02
1.550000000000000000e+01 4.760000000000000000e+02
1.575000000000000000e+01 4.520000000000000000e+02
1.600000000000000000e+01 4.680000000000000000e+02
1.625000000000000000e+01 5.040000000000000000e+02
1.650000000000000000e+01 5.280000000000000000e+02
1.675000000000000000e+01 5.200000000000000000e+02
1.700000000000000000e+01 5.360000000000000000e+02
1.725000000000000000e+01 5.480000000000000000e+02
1.750000000000000000e+01 5.600000000000000000e+02
1.775000000000000000e+01 5.840000000000000000e+02
1.800000000000000000e+01 6.160000000000000000e+02
1.825000000000000000e+01 5.960000000000000000e+02
1.850000000000000000e+01 6.440000000000000000e+02
1.875000000000000000e+01 6.680000000000000000e+02
1.900000000000000000e+01 6.160000000000000000e+02
1.925000000000000000e+01 6.480000000000000000e+02
1.950000000000000000e+01 6.280000000000000000e+02
1.975000000000000000e+01 6.000000000000000000e+02
2.000000000000000000e+01 6.000000000000000000e+02
2.025000000000000000e+01 5.800000000000000000e+02
2.050000000000000000e+01 5.680000000000000000e+02
2.075000000000000000e+01 6.120000000000000000e+02
2.100000000000000000e+01 5.880000000000000000e+02
2.125000000000000000e+01 5.600000000000000000e+02
2.150000000000000000e+01 5.440000000000000000e+02
2.175000000000000000e+01 5.320000000000000000e+02
2.200000000000000000e+01 5.200000000000000000e+02
2.225000000000000000e+01 5.760000000000000000e+02
2.250000000000000000e+01 5.560000000000000000e+02
2.275000000000000000e+01 5.160000000000000000e+02
2.300000000000000000e+01 5.000000000000000000e+02
2.325000000000000000e+01 5.320000000000000000e+02
2.350000000000000000e+01 4.960000000000000000e+02
2.375000000000000000e+01 4.560000000000000000e+02
2.400000000000000000e+01 4.200000000000000000e+02


==> DataFigures/OptimizedConsumptionGrad100.txt <==
0.000000000000000000e+00 3.485114523551004027e+02
2.500000000000000000e-01 3.264195232924874972e+02
5.000000000000000000e-01 3.074835840959619304e+02
7.500000000000000000e-01 2.853916550333487976e+02
1.000000000000000000e+00 2.669065715319786705e+02
1.250000000000000000e+00 2.529300449821622578e+02
1.500000000000000000e+00 2.357975285662581655e+02
1.750000000000000000e+00 2.159598779794219467e+02
2.000000000000000000e+00 2.015324957344501229e+02
2.250000000000000000e+00 1.898102476604105107e+02
2.500000000000000000e+00 1.735794426348172124e+02
2.750000000000000000e+00 1.650131844268652230e+02
3.000000000000000000e+00 1.469789566206504503e+02
3.250000000000000000e+00 1.397652654981645242e+02
3.500000000000000000e+00 1.311413060338141463e+02
3.750000000000000000e+00 1.212224807403960511e+02
4.000000000000000000e+00 1.095002326663564531e+02
4.250000000000000000e+00 9.867969598262757813e+01
4.500000000000000000e+00 9.772028333591850924e+01
4.750000000000000000e+00 1.003100149940540859e+02
5.000000000000000000e+00 1.233506023473450313e+02
5.250000000000000000e+00 1.120792099684607876e+02
5.500000000000000000e+00 1.217672302362856129e+02
5.750000000000000000e+00 1.732586732847319126e+02
6.000000000000000000e+00 2.384958378574013693e+02
6.250000000000000000e+00 2.832821467349155000e+02
6.500000000000000000e+00 3.378718783930510199e+02
6.750000000000000000e+00 3.764616100511865966e+02
7.000000000000000000e+00 4.190513417093221733e+02
7.250000000000000000e+00 4.678953518432346073e+02
7.500000000000000000e+00 5.016410733674577500e+02
7.750000000000000000e+00 5.300342278062147443e+02
8.000000000000000000e+00 5.571325164159040924e+02
8.250000000000000000e+00 5.748782379401271783e+02
8.500000000000000000e+00 6.130748151595057607e+02
8.750000000000000000e+00 6.277222480740396122e+02
9.000000000000000000e+00 6.539188252934180809e+02
9.250000000000000000e+00 6.490171139031074290e+02
9.500000000000000000e+00 6.485662582079520462e+02
9.750000000000000000e+00 6.543119797321751321e+02
1.000000000000000000e+01 6.689594126467090973e+02
1.025000000000000000e+01 6.800577012563983317e+02
1.050000000000000000e+01 6.640577012563983317e+02
1.075000000000000000e+01 6.551559898660875660e+02
1.100000000000000000e+01 6.547051341709321832e+02
1.125000000000000000e+01 6.862542784757768004e+02
1.150000000000000000e+01 6.618034227806215313e+02
1.175000000000000000e+01 6.773525670854661485e+02
1.200000000000000000e+01 6.449017113903107656e+02
1.225000000000000000e+01 6.529017113903107656e+02
1.250000000000000000e+01 6.609017113903107656e+02
1.275000000000000000e+01 6.529017113903107656e+02
1.300000000000000000e+01 6.764508556951553828e+02
1.325000000000000000e+01 6.644508556951553828e+02
1.350000000000000000e+01 6.604508556951553828e+02
1.375000000000000000e+01 6.444508556951553828e+02
1.400000000000000000e+01 6.164508556951553828e+02
1.425000000000000000e+01 6.080000000000000000e+02
1.450000000000000000e+01 5.800000000000000000e+02
1.475000000000000000e+01 5.520000000000000000e+02
1.500000000000000000e+01 5.280000000000000000e+02
1.525000000000000000e+01 5.120000000000000000e+02
1.550000000000000000e+01 5.040000000000000000e+02
1.575000000000000000e+01 4.960000000000000000e+02
1.600000000000000000e+01 5.000000000000000000e+02
1.625000000000000000e+01 5.360000000000000000e+02
1.650000000000000000e+01 5.640000000000000000e+02
1.675000000000000000e+01 5.560000000000000000e+02
1.700000000000000000e+01 5.640000000000000000e+02
1.725000000000000000e+01 5.400000000000000000e+02
1.750000000000000000e+01 5.480000000000000000e+02
1.775000000000000000e+01 5.640000000000000000e+02
1.800000000000000000e+01 5.880000000000000000e+02
1.825000000000000000e+01 5.880000000000000000e+02
1.850000000000000000e+01 6.200000000000000000e+02
1.875000000000000000e+01 6.600000000000000000e+02
1.900000000000000000e+01 6.360000000000000000e+02
1.925000000000000000e+01 6.480000000000000000e+02
1.950000000000000000e+01 6.280000000000000000e+02
1.975000000000000000e+01 5.960000000000000000e+02
2.000000000000000000e+01 6.240000000000000000e+02
2.025000000000000000e+01 6.080000000000000000e+02
2.050000000000000000e+01 5.800000000000000000e+02
2.075000000000000000e+01 5.680000000000000000e+02
2.100000000000000000e+01 5.920000000000000000e+02
2.125000000000000000e+01 6.240000000000000000e+02
2.150000000000000000e+01 6.080000000000000000e+02
2.175000000000000000e+01 5.800000000000000000e+02
2.200000000000000000e+01 5.640000000000000000e+02
2.225000000000000000e+01 5.280000000000000000e+02
2.250000000000000000e+01 5.200000000000000000e+02
2.275000000000000000e+01 5.760000000000000000e+02
2.300000000000000000e+01 5.960000000000000000e+02
2.325000000000000000e+01 5.680000000000000000e+02
2.350000000000000000e+01 5.360000000000000000e+02
2.375000000000000000e+01 5.120000000000000000e+02
2.400000000000000000e+01 4.840000000000000000e+02


==> DataFigures/OptimizedConsumptionHard.txt <==
9.000000000000000000e+00 1.161652215369539665e-01
9.333333333333333925e+00 2.423811869841608069e-01
9.666666666666666075e+00 3.352315210033891546e-01
1.000000000000000000e+01 3.892029117349552481e-01
1.033333333333333393e+01 3.864036735843570103e-01
1.066666666666666607e+01 3.041354731765932851e-01
1.100000000000000000e+01 4.075523746130450424e-05
1.133333333333333215e+01 4.075523328632747619e-05
1.166666666666666607e+01 4.075519892205976493e-05
1.200000000000000000e+01 4.075488077786545348e-05
1.233333333333333215e+01 4.075188241173648422e-05
1.266666666666666607e+01 4.072153513129723079e-05
1.300000000000000000e+01 1.147063981998256676e-15
1.333333333333333215e+01 6.386443939899704159e-01
1.366666666666666607e+01 6.216539732126228346e-01
1.400000000000000000e+01 5.800051224969263730e-01
1.433333333333333215e+01 5.201353700523648760e-01
1.466666666666666607e+01 4.528414546612149483e-01
1.500000000000000000e+01 3.728294936305421858e-01
1.533333333333333215e+01 2.946575035612802873e-01
1.566666666666666607e+01 2.103326225388127690e-01
1.600000000000000000e+01 1.377488877026157021e-01
1.633333333333333215e+01 6.405336270825484624e-02
1.666666666666666430e+01 1.236599101429797739e-10
1.700000000000000000e+01 7.920446932897757605e-20


==> DataFigures/OptimizedConsumptionPowMax.txt <==
0.000000000000000000e+00 3.485114523551004027e+02
2.500000000000000000e-01 3.264195232924874972e+02
5.000000000000000000e-01 3.074835840959619304e+02
7.500000000000000000e-01 2.853916550333487976e+02
1.000000000000000000e+00 2.669065715319786705e+02
1.250000000000000000e+00 2.529300449821622578e+02
1.500000000000000000e+00 2.357975285662581655e+02
1.750000000000000000e+00 2.159598779794219467e+02
2.000000000000000000e+00 2.015324957344501229e+02
2.250000000000000000e+00 1.898102476604105107e+02
2.500000000000000000e+00 1.735794426348172124e+02
2.750000000000000000e+00 1.650131844268652230e+02
3.000000000000000000e+00 1.469789566206504503e+02
3.250000000000000000e+00 1.397652654981645242e+02
3.500000000000000000e+00 1.311413060338141463e+02
3.750000000000000000e+00 1.212224807403960511e+02
4.000000000000000000e+00 1.095002326663564531e+02
4.250000000000000000e+00 9.867969598262757813e+01
4.500000000000000000e+00 9.772028333591850924e+01
4.750000000000000000e+00 1.083100149940540859e+02
5.000000000000000000e+00 1.233506023473450313e+02
5.250000000000000000e+00 1.160792099684607876e+02
5.500000000000000000e+00 1.497672302362856271e+02
5.750000000000000000e+00 2.092586732847319126e+02
6.000000000000000000e+00 2.984958378574013977e+02
6.250000000000000000e+00 3.752821467349155000e+02
6.500000000000000000e+00 4.738718783930510199e+02
6.750000000000000000e+00 5.324616100511866534e+02
7.000000000000000000e+00 6.030513417093221733e+02
7.250000000000000000e+00 6.398953518432346073e+02
7.500000000000000000e+00 6.576410733674576932e+02
7.750000000000000000e+00 6.260342278062147443e+02
8.000000000000000000e+00 6.411325164159040924e+02
8.250000000000000000e+00 6.388782379401271783e+02
8.500000000000000000e+00 6.490748151595057607e+02
8.750000000000000000e+00 6.317222480740396122e+02
9.000000000000000000e+00 6.539188252934180809e+02
9.250000000000000000e+00 6.490171139031074290e+02
9.500000000000000000e+00 6.485662582079520462e+02
9.750000000000000000e+00 6.423119797321751321e+02
1.000000000000000000e+01 6.609594126467090973e+02
1.025000000000000000e+01 6.720577012563983317e+02
1.050000000000000000e+01 6.560577012563983317e+02
1.075000000000000000e+01 6.631559898660875660e+02
1.100000000000000000e+01 6.467051341709321832e+02
1.125000000000000000e+01 6.622542784757768004e+02
1.150000000000000000e+01 6.498034227806215313e+02
1.175000000000000000e+01 6.533525670854661485e+02
1.200000000000000000e+01 6.529017113903107656e+02
1.225000000000000000e+01 6.409017113903107656e+02
1.250000000000000000e+01 6.529017113903107656e+02
1.275000000000000000e+01 6.369017113903107656e+02
1.300000000000000000e+01 6.644508556951553828e+02
1.325000000000000000e+01 6.524508556951553828e+02
1.350000000000000000e+01 6.244508556951553828e+02
1.375000000000000000e+01 6.444508556951553828e+02
1.400000000000000000e+01 5.964508556951553828e+02
1.425000000000000000e+01 5.680000000000000000e+02
1.450000000000000000e+01 5.400000000000000000e+02
1.475000000000000000e+01 5.520000000000000000e+02
1.500000000000000000e+01 5.400000000000000000e+02
1.525000000000000000e+01 5.200000000000000000e+02
1.550000000000000000e+01 5.280000000000000000e+02
1.575000000000000000e+01 5.160000000000000000e+02
1.600000000000000000e+01 5.520000000000000000e+02
1.625000000000000000e+01 5.960000000000000000e+02
1.650000000000000000e+01 6.280000000000000000e+02
1.675000000000000000e+01 5.920000000000000000e+02
1.700000000000000000e+01 6.360000000000000000e+02
1.725000000000000000e+01 6.040000000000000000e+02
1.750000000000000000e+01 6.040000000000000000e+02
1.775000000000000000e+01 6.440000000000000000e+02
1.800000000000000000e+01 6.320000000000000000e+02
1.825000000000000000e+01 6.680000000000000000e+02
1.850000000000000000e+01 6.720000000000000000e+02
1.875000000000000000e+01 6.560000000000000000e+02
1.900000000000000000e+01 6.920000000000000000e+02
1.925000000000000000e+01 6.760000000000000000e+02
1.950000000000000000e+01 6.320000000000000000e+02
1.975000000000000000e+01 6.480000000000000000e+02
2.000000000000000000e+01 6.040000000000000000e+02
2.025000000000000000e+01 5.720000000000000000e+02
2.050000000000000000e+01 5.560000000000000000e+02
2.075000000000000000e+01 5.400000000000000000e+02
2.100000000000000000e+01 5.360000000000000000e+02
2.125000000000000000e+01 4.920000000000000000e+02
2.150000000000000000e+01 5.200000000000000000e+02
2.175000000000000000e+01 5.200000000000000000e+02
2.200000000000000000e+01 5.600000000000000000e+02
2.225000000000000000e+01 5.200000000000000000e+02
2.250000000000000000e+01 5.320000000000000000e+02
2.275000000000000000e+01 4.880000000000000000e+02
2.300000000000000000e+01 5.000000000000000000e+02
2.325000000000000000e+01 4.840000000000000000e+02
2.350000000000000000e+01 4.720000000000000000e+02
2.375000000000000000e+01 4.600000000000000000e+02
2.400000000000000000e+01 3.920000000000000000e+02


==> DataFigures/OptimizedConsumptionPowMaxAndGrad.txt <==
0.000000000000000000e+00 3.485114523551004027e+02
2.500000000000000000e-01 3.264195232924874972e+02
5.000000000000000000e-01 3.074835840959619304e+02
7.500000000000000000e-01 2.853916550333487976e+02
1.000000000000000000e+00 2.669065715319786705e+02
1.250000000000000000e+00 2.529300449821622578e+02
1.500000000000000000e+00 2.357975285662581655e+02
1.750000000000000000e+00 2.159598779794219467e+02
2.000000000000000000e+00 2.015324957344501229e+02
2.250000000000000000e+00 1.898102476604105107e+02
2.500000000000000000e+00 1.735794426348172124e+02
2.750000000000000000e+00 1.650131844268652230e+02
3.000000000000000000e+00 1.469789566206504503e+02
3.250000000000000000e+00 1.397652654981645242e+02
3.500000000000000000e+00 1.311413060338141463e+02
3.750000000000000000e+00 1.212224807403960511e+02
4.000000000000000000e+00 1.095002326663564531e+02
4.250000000000000000e+00 9.867969598262757813e+01
4.500000000000000000e+00 1.017202833359185092e+02
4.750000000000000000e+00 1.163100149940540859e+02
5.000000000000000000e+00 1.233506023473450313e+02
5.250000000000000000e+00 1.160792099684607876e+02
5.500000000000000000e+00 1.577672302362856271e+02
5.750000000000000000e+00 2.252586732847319126e+02
6.000000000000000000e+00 2.864958378574013977e+02
6.250000000000000000e+00 3.352821467349155000e+02
6.500000000000000000e+00 3.698718783930510199e+02
6.750000000000000000e+00 4.324616100511865966e+02
7.000000000000000000e+00 4.710513417093221733e+02
7.250000000000000000e+00 4.998953518432346073e+02
7.500000000000000000e+00 5.376410733674576932e+02
7.750000000000000000e+00 5.380342278062147443e+02
8.000000000000000000e+00 5.491325164159040924e+02
8.250000000000000000e+00 5.668782379401271783e+02
8.500000000000000000e+00 6.050748151595057607e+02
8.750000000000000000e+00 6.477222480740396122e+02
9.000000000000000000e+00 6.619188252934180809e+02
9.250000000000000000e+00 6.530171139031074290e+02
9.500000000000000000e+00 6.525662582079520462e+02
9.750000000000000000e+00 6.463119797321751321e+02
1.000000000000000000e+01 6.809594126467090973e+02
1.025000000000000000e+01 6.720577012563983317e+02
1.050000000000000000e+01 6.600577012563983317e+02
1.075000000000000000e+01 6.471559898660875660e+02
1.100000000000000000e+01 6.467051341709321832e+02
1.125000000000000000e+01 6.702542784757768004e+02
1.150000000000000000e+01 6.578034227806215313e+02
1.175000000000000000e+01 6.613525670854661485e+02
1.200000000000000000e+01 6.609017113903107656e+02
1.225000000000000000e+01 6.449017113903107656e+02
1.250000000000000000e+01 6.409017113903107656e+02
1.275000000000000000e+01 6.369017113903107656e+02
1.300000000000000000e+01 6.804508556951553828e+02
1.325000000000000000e+01 6.724508556951553828e+02
1.350000000000000000e+01 6.524508556951553828e+02
1.375000000000000000e+01 6.524508556951553828e+02
1.400000000000000000e+01 6.644508556951553828e+02
1.425000000000000000e+01 6.400000000000000000e+02
1.450000000000000000e+01 6.000000000000000000e+02
1.475000000000000000e+01 5.640000000000000000e+02
1.500000000000000000e+01 5.360000000000000000e+02
1.525000000000000000e+01 5.400000000000000000e+02
1.550000000000000000e+01 5.600000000000000000e+02
1.575000000000000000e+01 5.720000000000000000e+02
1.600000000000000000e+01 5.800000000000000000e+02
1.625000000000000000e+01 6.000000000000000000e+02
1.650000000000000000e+01 6.000000000000000000e+02
1.675000000000000000e+01 5.720000000000000000e+02
1.700000000000000000e+01 5.920000000000000000e+02
1.725000000000000000e+01 6.160000000000000000e+02
1.750000000000000000e+01 5.840000000000000000e+02
1.775000000000000000e+01 5.880000000000000000e+02
1.800000000000000000e+01 6.160000000000000000e+02
1.825000000000000000e+01 5.920000000000000000e+02
1.850000000000000000e+01 6.200000000000000000e+02
1.875000000000000000e+01 6.640000000000000000e+02
1.900000000000000000e+01 6.600000000000000000e+02
1.925000000000000000e+01 6.360000000000000000e+02
1.950000000000000000e+01 6.280000000000000000e+02
1.975000000000000000e+01 6.480000000000000000e+02
2.000000000000000000e+01 6.360000000000000000e+02
2.025000000000000000e+01 6.000000000000000000e+02
2.050000000000000000e+01 5.640000000000000000e+02
2.075000000000000000e+01 5.360000000000000000e+02
2.100000000000000000e+01 5.280000000000000000e+02
2.125000000000000000e+01 5.440000000000000000e+02
2.150000000000000000e+01 5.640000000000000000e+02
2.175000000000000000e+01 6.000000000000000000e+02
2.200000000000000000e+01 5.640000000000000000e+02
2.225000000000000000e+01 5.600000000000000000e+02
2.250000000000000000e+01 5.560000000000000000e+02
2.275000000000000000e+01 5.360000000000000000e+02
2.300000000000000000e+01 5.200000000000000000e+02
2.325000000000000000e+01 4.920000000000000000e+02
2.350000000000000000e+01 4.920000000000000000e+02
2.375000000000000000e+01 4.600000000000000000e+02
2.400000000000000000e+01 4.480000000000000000e+02


==> DataFigures/OptimizedConsumptionWH.txt <==
0.000000000000000000e+00 3.812666666666666426e-01
2.526315789473684292e-01 3.794975718674210574e-01
5.052631578947368585e-01 3.723763777320598933e-01
7.578947368421052877e-01 3.615900363725309541e-01
1.010526315789473717e+00 3.477437585996543401e-01
1.263157894736842035e+00 3.326802714237940828e-01
1.515789473684210575e+00 3.171739960729951791e-01
1.768421052631579116e+00 3.012523096450382409e-01
2.021052631578947434e+00 2.876148637244572703e-01
2.273684210526315752e+00 2.707703210788256487e-01
2.526315789473684070e+00 2.498244297366379041e-01
2.778947368421052833e+00 2.334938725451551345e-01
3.031578947368421151e+00 2.213620958608215339e-01
3.284210526315789469e+00 2.177433112746560984e-01
3.536842105263158231e+00 2.143104151327187568e-01
3.789473684210526550e+00 2.074372229387447253e-01
4.042105263157894868e+00 1.986997340889203878e-01
4.294736842105263186e+00 1.921354826102233126e-01
4.547368421052631504e+00 1.909166331332063649e-01
4.799999999999999822e+00 1.898183770545330828e-01
5.052631578947368141e+00 1.899172598541499501e-01
5.305263157894737347e+00 1.892355197310214010e-01
5.557894736842105665e+00 1.896683159011441910e-01
5.810526315789473983e+00 1.948609698439483229e-01
6.063157894736842302e+00 1.946237711327959141e-01
6.315789473684210620e+00 1.934767482109807368e-01
6.568421052631578938e+00 1.945888073001070251e-01
6.821052631578947256e+00 1.985394237988711008e-01
7.073684210526316463e+00 2.054202648318788349e-01
7.326315789473684781e+00 2.117851057982165219e-01
7.578947368421053099e+00 2.111051639005287195e-01
7.831578947368421417e+00 2.129821858243954036e-01
8.084210526315789735e+00 2.158022720398659888e-01
8.336842105263158942e+00 2.171715205897446488e-01
8.589473684210526372e+00 2.211637966477263129e-01
8.842105263157895578e+00 2.274445046688508831e-01
9.094736842105263008e+00 2.327542366450375266e-01
9.347368421052632215e+00 2.338851943879602102e-01
9.599999999999999645e+00 2.416977101610001955e-01
9.852631578947368851e+00 2.472263421032118991e-01
1.010526315789473628e+01 2.559302056318981111e-01
1.035789473684210549e+01 2.605480559317689959e-01
1.061052631578947469e+01 2.700315440698565217e-01
1.086315789473684212e+01 2.775860877017192196e-01
1.111578947368421133e+01 2.939060461395717749e-01
1.136842105263157876e+01 3.115238484873697478e-01
1.162105263157894797e+01 3.411992230619406152e-01
1.187368421052631540e+01 3.666065417535859794e-01
1.212631578947368460e+01 3.982116972762923535e-01
1.237894736842105381e+01 4.344026341141819514e-01
1.263157894736842124e+01 4.573236343579114016e-01
1.288421052631579045e+01 4.744891946940223981e-01
1.313684210526315788e+01 4.822834040100645869e-01
1.338947368421052708e+01 4.870397194503359173e-01
1.364210526315789451e+01 4.914571509292396945e-01
1.389473684210526372e+01 4.976797814915037144e-01
1.414736842105263293e+01 4.999131369842569339e-01
1.440000000000000036e+01 4.833776091487445581e-01
1.465263157894736956e+01 4.671314478077887578e-01
1.490526315789473699e+01 4.484033704084329774e-01
1.515789473684210620e+01 4.222387513490283850e-01
1.541052631578947363e+01 3.942085310070149173e-01
1.566315789473684283e+01 3.654429371390587322e-01
1.591578947368421026e+01 3.353185036979162148e-01
1.616842105263157947e+01 2.985463548829166425e-01
1.642105263157894868e+01 2.677981782177583647e-01
1.667368421052631788e+01 2.479828178015890117e-01
1.692631578947368354e+01 2.349854661065512162e-01
1.717894736842105274e+01 2.214572476066072881e-01
1.743157894736842195e+01 2.098128570335840715e-01
1.768421052631579116e+01 2.022132424962360120e-01
1.793684210526315681e+01 1.993996280363651563e-01
1.818947368421052602e+01 1.981575978026343943e-01
1.844210526315789522e+01 1.957819193257419321e-01
1.869473684210526443e+01 1.945533369245535937e-01
1.894736842105263364e+01 1.954689910292646271e-01
1.919999999999999929e+01 1.959291665169609342e-01
1.945263157894736850e+01 1.999856181030785218e-01
1.970526315789473770e+01 2.059681709843184660e-01
1.995789473684210691e+01 2.105690492847332451e-01
2.021052631578947256e+01 2.170526251215755820e-01
2.046315789473684177e+01 2.207148574755025960e-01
2.071578947368421098e+01 2.278015342231541063e-01
2.096842105263158018e+01 2.326365719284005928e-01
2.122105263157894939e+01 2.402746686987057845e-01
2.147368421052631504e+01 2.528589382828432264e-01
2.172631578947368425e+01 2.679399436306976745e-01
2.197894736842105345e+01 2.854764272360673094e-01
2.223157894736842266e+01 3.024929186617249521e-01
2.248421052631579187e+01 3.223456795188483492e-01
2.273684210526315752e+01 3.414288202925597204e-01
2.298947368421052673e+01 3.581613493669457138e-01
2.324210526315789593e+01 3.736702857432422364e-01
2.349473684210526514e+01 3.833922942226392072e-01
2.374736842105263079e+01 3.860673399132216743e-01
2.400000000000000000e+01 3.940869110170195921e-01


==> DataFigures/OptimizedConsumptionWithUnplugging.txt <==
9.000000000000000000e+00 1.392878153043533851e-01
9.333333333333333925e+00 2.578299749902280835e-01
9.666666666666666075e+00 3.294130158956169452e-01
1.000000000000000000e+01 2.000096422383399464e-01
1.033333333333333393e+01 2.000139191448098985e-01
1.066666666666666607e+01 1.999952313574059892e-01
1.100000000000000000e+01 1.999680585658525078e-01
1.133333333333333215e+01 1.999439215092458644e-01
1.166666666666666607e+01 1.999774832996528973e-01
1.200000000000000000e+01 1.999850939183126508e-01
1.233333333333333215e+01 5.306353646607325780e-01
1.266666666666666607e+01 5.304025769427449521e-01
1.300000000000000000e+01 5.245138090769991823e-01
1.333333333333333215e+01 4.768416565811005592e-01
1.366666666666666607e+01 4.205836385426356960e-01
1.400000000000000000e+01 3.328365000083930436e-01
1.433333333333333215e+01 2.690277886709840915e-01
1.466666666666666607e+01 1.869015430124041921e-01
1.500000000000000000e+01 1.397331879169708135e-01
1.533333333333333215e+01 7.885099353835196834e-02
1.566666666666666607e+01 4.991535021245592507e-02
1.600000000000000000e+01 1.012790260803253171e-07
1.633333333333333215e+01 4.901868337090909375e-14
1.666666666666666430e+01 1.896487877321661477e-35
1.700000000000000000e+01 1.286767731302720263e-44


==> DataFigures/PredictedConsumption.txt <==
0.000000000000000000e+00 3.485114523551004027e+02
2.500000000000000000e-01 3.264195232924874972e+02
5.000000000000000000e-01 3.074835840959619304e+02
7.500000000000000000e-01 2.853916550333487976e+02
1.000000000000000000e+00 2.669065715319786705e+02
1.250000000000000000e+00 2.529300449821622578e+02
1.500000000000000000e+00 2.357975285662581655e+02
1.750000000000000000e+00 2.159598779794219467e+02
2.000000000000000000e+00 2.015324957344501229e+02
2.250000000000000000e+00 1.898102476604105107e+02
2.500000000000000000e+00 1.735794426348172124e+02
2.750000000000000000e+00 1.650131844268652230e+02
3.000000000000000000e+00 1.469789566206504503e+02
3.250000000000000000e+00 1.397652654981645242e+02
3.500000000000000000e+00 1.311809660904713724e+02
3.750000000000000000e+00 1.212621407970532772e+02
4.000000000000000000e+00 1.095398927230136792e+02
4.250000000000000000e+00 9.871935603928480418e+01
4.500000000000000000e+00 1.018392635058901874e+02
4.750000000000000000e+00 1.166272954473118801e+02
5.000000000000000000e+00 1.237868629705745036e+02
5.250000000000000000e+00 1.165551306483474718e+02
5.500000000000000000e+00 1.587190715960589955e+02
5.750000000000000000e+00 2.269243956643353499e+02
6.000000000000000000e+00 3.009547613701492992e+02
6.250000000000000000e+00 3.826135914941223746e+02
6.500000000000000000e+00 4.862741446820028841e+02
6.750000000000000000e+00 5.616570774732830387e+02
7.000000000000000000e+00 6.491589904345347577e+02
7.250000000000000000e+00 7.106375614749626948e+02
7.500000000000000000e+00 7.810971640190158496e+02
7.750000000000000000e+00 7.936489586844018049e+02
8.000000000000000000e+00 7.685092869541476830e+02
8.250000000000000000e+00 7.743343285916853347e+02
8.500000000000000000e+00 8.331258066609223079e+02
8.750000000000000000e+00 7.873369789522266728e+02
9.000000000000000000e+00 7.451369556050329948e+02
9.250000000000000000e+00 7.401955841580650031e+02
9.500000000000000000e+00 7.397447284629096202e+02
9.750000000000000000e+00 7.455697701004471583e+02
1.000000000000000000e+01 7.805741435248962716e+02
1.025000000000000000e+01 8.241086927578148789e+02
1.050000000000000000e+01 7.635137919079564881e+02
1.075000000000000000e+01 7.424137802343595922e+02
1.100000000000000000e+01 6.934870038593174968e+02
1.125000000000000000e+01 6.970758082208193400e+02
1.150000000000000000e+01 6.077524312792052115e+02
1.175000000000000000e+01 6.153808956973642807e+02
1.200000000000000000e+01 5.906920796622655416e+02
1.225000000000000000e+01 5.462558190390360551e+02
1.250000000000000000e+01 5.502954790956932811e+02
1.275000000000000000e+01 5.422161589823788290e+02
1.300000000000000000e+01 4.932893826073368473e+02
1.325000000000000000e+01 5.134876828906228639e+02
1.350000000000000000e+01 4.852100624940223952e+02
1.375000000000000000e+01 5.054083627773084118e+02
1.400000000000000000e+01 4.771307423807078294e+02
1.425000000000000000e+01 4.645609065155808821e+02
1.450000000000000000e+01 4.524419263456091471e+02
1.475000000000000000e+01 4.807195467422097295e+02
1.500000000000000000e+01 4.928385269121813508e+02
1.525000000000000000e+01 4.887988668555241816e+02
1.550000000000000000e+01 4.887988668555241816e+02
1.575000000000000000e+01 5.049575070821530289e+02
1.600000000000000000e+01 5.574730878186970813e+02
1.625000000000000000e+01 6.059490084985834528e+02
1.650000000000000000e+01 6.301869688385269228e+02
1.675000000000000000e+01 5.897903682719547760e+02
1.700000000000000000e+01 6.180679886685553583e+02
1.725000000000000000e+01 6.099886685552409062e+02
1.750000000000000000e+01 6.099886685552409062e+02
1.775000000000000000e+01 6.503852691218131667e+02
1.800000000000000000e+01 7.150198300283286699e+02
1.825000000000000000e+01 6.625042492917848449e+02
1.850000000000000000e+01 6.907818696883854273e+02
1.875000000000000000e+01 7.392577903682721399e+02
1.900000000000000000e+01 6.988611898016998794e+02
1.925000000000000000e+01 6.948215297450426533e+02
1.950000000000000000e+01 6.665439093484419573e+02
1.975000000000000000e+01 6.503852691218131667e+02
2.000000000000000000e+01 5.897903682719547760e+02
2.025000000000000000e+01 5.615127478753541936e+02
2.050000000000000000e+01 5.211161473087819331e+02
2.075000000000000000e+01 5.493937677053825155e+02
2.100000000000000000e+01 5.413144475920680634e+02
2.125000000000000000e+01 5.049575070821530289e+02
2.150000000000000000e+01 5.291954674220963852e+02
2.175000000000000000e+01 5.615127478753540800e+02
2.200000000000000000e+01 5.493937677053825155e+02
2.225000000000000000e+01 5.211161473087819331e+02
2.250000000000000000e+01 5.170764872521247071e+02
2.275000000000000000e+01 4.807195467422096726e+02
2.300000000000000000e+01 5.049575070821530289e+02
2.325000000000000000e+01 4.847592067988668418e+02
2.350000000000000000e+01 4.443626062322946950e+02
2.375000000000000000e+01 4.241643059490085648e+02
2.400000000000000000e+01 3.958866855524079824e+02


==> DataFigures/PredictedConsumption08.txt <==
0.000000000000000000e+00 3.506312417635859902e+02
2.500000000000000000e-01 3.288926109357207110e+02
5.000000000000000000e-01 3.106632682086903401e+02
7.500000000000000000e-01 2.885713391460772073e+02
1.000000000000000000e+00 2.704395538794546496e+02
1.250000000000000000e+00 2.575229220338810592e+02
1.500000000000000000e+00 2.407437038527245647e+02
1.750000000000000000e+00 2.219659479701311398e+02
2.000000000000000000e+00 2.075385657251593159e+02
2.250000000000000000e+00 1.954630194163721058e+02
2.500000000000000000e+00 1.792322143907788075e+02
2.750000000000000000e+00 1.710192544175744160e+02
3.000000000000000000e+00 1.529850266113596433e+02
3.250000000000000000e+00 1.457713354888737172e+02
3.500000000000000000e+00 1.320874813202805456e+02
3.750000000000000000e+00 1.228752524963576462e+02
4.000000000000000000e+00 1.125661973613084541e+02
4.250000000000000000e+00 1.031588536165699708e+02
4.500000000000000000e+00 1.042055109605701091e+02
4.750000000000000000e+00 1.097474878958812781e+02
5.000000000000000000e+00 1.224529869865522187e+02
5.250000000000000000e+00 1.263734187018147708e+02
5.500000000000000000e+00 1.437324206977287986e+02
5.750000000000000000e+00 1.773800730989158865e+02
6.000000000000000000e+00 2.070069558505880991e+02
6.250000000000000000e+00 2.612671575741845800e+02
6.500000000000000000e+00 3.265165361818400811e+02
6.750000000000000000e+00 3.857598447987865029e+02
7.000000000000000000e+00 4.584284863361416456e+02
7.250000000000000000e+00 5.075606352126989123e+02
7.500000000000000000e+00 5.713731266347232349e+02
7.750000000000000000e+00 6.281802792153198425e+02
8.000000000000000000e+00 6.583688124827979209e+02
8.250000000000000000e+00 6.769591298571293692e+02
8.500000000000000000e+00 6.719760229637795419e+02
8.750000000000000000e+00 6.639107894181091751e+02
9.000000000000000000e+00 6.281907361017180165e+02
9.250000000000000000e+00 6.092708147392796718e+02
9.500000000000000000e+00 5.865621702550255350e+02
9.750000000000000000e+00 5.620501029901498669e+02
1.000000000000000000e+01 5.271342036036618310e+02
1.025000000000000000e+01 5.117472645886995224e+02
1.050000000000000000e+01 5.025615104852618629e+02
1.075000000000000000e+01 4.875278697050470669e+02
1.100000000000000000e+01 4.665857163945309480e+02
1.125000000000000000e+01 4.601287907086663154e+02
1.150000000000000000e+01 4.497855844405782477e+02
1.175000000000000000e+01 4.482748340411799859e+02
1.200000000000000000e+01 4.467640836417818377e+02
1.225000000000000000e+01 4.361651365993539002e+02
1.250000000000000000e+01 4.411113118858202711e+02
1.275000000000000000e+01 4.442909959985486239e+02
1.300000000000000000e+01 4.229955444532848787e+02
1.325000000000000000e+01 4.116900009413616317e+02
1.350000000000000000e+01 4.063905274201475777e+02
1.375000000000000000e+01 4.099235097676236137e+02
1.400000000000000000e+01 4.092169132981284747e+02
1.425000000000000000e+01 4.009934964385258809e+02
1.450000000000000000e+01 4.059396717249921949e+02
1.475000000000000000e+01 3.914544441003407087e+02
1.500000000000000000e+01 3.974605140910498449e+02
1.525000000000000000e+01 4.048797770207496001e+02
1.550000000000000000e+01 4.038198823165067211e+02
1.575000000000000000e+01 4.327903375658099776e+02
1.600000000000000000e+01 4.617607928151131205e+02
1.625000000000000000e+01 4.610541963456178678e+02
1.650000000000000000e+01 4.974439145246207090e+02
1.675000000000000000e+01 5.200550015484670894e+02
1.700000000000000000e+01 5.352468256426139988e+02
1.725000000000000000e+01 5.543249303189843431e+02
1.750000000000000000e+01 5.702233508826262778e+02
1.775000000000000000e+01 5.829420873335398028e+02
1.800000000000000000e+01 5.854151749767729598e+02
1.825000000000000000e+01 5.893014555589966221e+02
1.850000000000000000e+01 5.832953855682875428e+02
1.875000000000000000e+01 5.776426138123257488e+02
1.900000000000000000e+01 5.652771755961598501e+02
1.925000000000000000e+01 5.613908950139361878e+02
1.950000000000000000e+01 5.518518426757509587e+02
1.975000000000000000e+01 5.303006503561473437e+02
2.000000000000000000e+01 5.133423350882625300e+02
2.025000000000000000e+01 4.960307215856300900e+02
2.050000000000000000e+01 4.811921957262309775e+02
2.075000000000000000e+01 4.660003716320841818e+02
2.100000000000000000e+01 4.497486528336946776e+02
2.125000000000000000e+01 4.370299163827810389e+02
2.150000000000000000e+01 4.278441622793433794e+02
2.175000000000000000e+01 4.091193558377206045e+02
2.200000000000000000e+01 3.928676370393309867e+02
2.225000000000000000e+01 3.843884794053886935e+02
2.250000000000000000e+01 3.716697429544750548e+02
2.275000000000000000e+01 3.561246206255806328e+02
2.300000000000000000e+01 3.412860947661814066e+02
2.325000000000000000e+01 3.264475689067822941e+02
2.350000000000000000e+01 3.087826571694022277e+02
2.375000000000000000e+01 2.925309383710126667e+02
2.400000000000000000e+01 2.773391142768659279e+02


==> DataFigures/PredictedConsumptionBadNu30.txt <==
0.000000000000000000e+00 3.495037898105286445e+02
2.500000000000000000e-01 3.275772503238204649e+02
5.000000000000000000e-01 3.089720902791043500e+02
7.500000000000000000e-01 2.868801612164912171e+02
1.000000000000000000e+00 2.685604672910257591e+02
1.250000000000000000e+00 2.550801094689234958e+02
1.500000000000000000e+00 2.381129826289241294e+02
1.750000000000000000e+00 2.187715007698020315e+02
2.000000000000000000e+00 2.043441185248302077e+02
2.250000000000000000e+00 1.924564808748858979e+02
2.500000000000000000e+00 1.762256758492925997e+02
2.750000000000000000e+00 1.678248072172453078e+02
3.000000000000000000e+00 1.497905794110305351e+02
3.250000000000000000e+00 1.425768882885446089e+02
3.500000000000000000e+00 1.294567600964801102e+02
3.750000000000000000e+00 1.198687139548714242e+02
4.000000000000000000e+00 1.088080241844506730e+02
4.250000000000000000e+00 9.864904580434064485e+01
4.500000000000000000e+00 9.650125594801167495e+01
4.750000000000000000e+00 9.621806445919330031e+01
5.000000000000000000e+00 9.952813060771980247e+01
5.250000000000000000e+00 9.536848999273813376e+01
5.500000000000000000e+00 1.001376118461786291e+02
5.750000000000000000e+00 1.134911290923337504e+02
6.000000000000000000e+00 1.237634199831884700e+02
6.250000000000000000e+00 1.453275150681222954e+02
6.500000000000000000e+00 1.729951619072000994e+02
6.750000000000000000e+00 1.978511859558978472e+02
7.000000000000000000e+00 2.289920138889746397e+02
7.250000000000000000e+00 2.503136812567842924e+02
7.500000000000000000e+00 2.789872534751884814e+02
7.750000000000000000e+00 3.036620253936512199e+02
8.000000000000000000e+00 3.173145966829549707e+02
8.250000000000000000e+00 3.248183031855561467e+02
8.500000000000000000e+00 3.215263742217922527e+02
8.750000000000000000e+00 3.170314051941366529e+02
9.000000000000000000e+00 2.993505831266628547e+02
9.250000000000000000e+00 2.900140033652118632e+02
9.500000000000000000e+00 2.791436043880597140e+02
9.750000000000000000e+00 2.664697826302860335e+02
1.000000000000000000e+01 2.494052058338723441e+02
1.025000000000000000e+01 2.417225218314684128e+02
1.050000000000000000e+01 2.374223928579459653e+02
1.075000000000000000e+01 2.299050984314467030e+02
1.100000000000000000e+01 2.198616473338181549e+02
1.125000000000000000e+01 2.165991688482826589e+02
1.150000000000000000e+01 2.115174050277953484e+02
1.175000000000000000e+01 2.105703806049259015e+02
1.200000000000000000e+01 1.849803093722544247e+02
1.225000000000000000e+01 2.495925036923615892e+02
1.250000000000000000e+01 3.240178128494816860e+02
1.275000000000000000e+01 4.021919523937751819e+02
1.300000000000000000e+01 4.326689473928008738e+02
1.325000000000000000e+01 4.761664058557399244e+02
1.350000000000000000e+01 5.090238016021424983e+02
1.375000000000000000e+01 5.686743086451083400e+02
1.400000000000000000e+01 6.024689119883042849e+02
1.425000000000000000e+01 6.123824697165107409e+02
1.450000000000000000e+01 6.460116834838021305e+02
1.475000000000000000e+01 6.596287585666233326e+02
1.500000000000000000e+01 6.932579723339144948e+02
1.525000000000000000e+01 7.336130288546643214e+02
1.550000000000000000e+01 7.466788053511363614e+02
1.575000000000000000e+01 8.182373618592416733e+02
1.600000000000000000e+01 8.852752699592842873e+02
1.625000000000000000e+01 8.942063070581391457e+02
1.650000000000000000e+01 9.759087575550664724e+02
1.675000000000000000e+01 1.025635890043749441e+03
1.700000000000000000e+01 1.060808739852818462e+03
1.725000000000000000e+01 1.103920289305313190e+03
1.750000000000000000e+01 1.137273853779429828e+03
1.775000000000000000e+01 1.164728523379611943e+03
1.800000000000000000e+01 1.173053132033482598e+03
1.825000000000000000e+01 1.181488000404622653e+03
1.850000000000000000e+01 1.171509495991705080e+03
1.875000000000000000e+01 1.161145082568343241e+03
1.900000000000000000e+01 1.138266191234857843e+03
1.925000000000000000e+01 1.130933920036415202e+03
1.950000000000000000e+01 1.112134638241913308e+03
1.975000000000000000e+01 1.069684647093037029e+03
2.000000000000000000e+01 1.035283615304857221e+03
2.025000000000000000e+01 1.000165895354423469e+03
2.050000000000000000e+01 9.700649925397663083e+02
2.075000000000000000e+01 9.397987001492040235e+02
2.100000000000000000e+01 9.068310446855315377e+02
2.125000000000000000e+01 8.810302708443966822e+02
2.150000000000000000e+01 8.634989757984972130e+02
2.175000000000000000e+01 8.260658017853976389e+02
2.200000000000000000e+01 7.930981463217251530e+02
2.225000000000000000e+01 7.764489290139841842e+02
2.250000000000000000e+01 7.506481551728492150e+02
2.275000000000000000e+01 7.196651746200334401e+02
2.300000000000000000e+01 6.895642718053760518e+02
2.325000000000000000e+01 6.594633689907185499e+02
2.350000000000000000e+01 6.247315580507291770e+02
2.375000000000000000e+01 5.917639025870568048e+02
2.400000000000000000e+01 5.609463116101455853e+02


==> DataFigures/PropI2.txt <==
0.000000000000000000e+00 5.093999999999602180e-01 4.905999999999622885e-01
1.001001001001000992e-02 5.083999999999603281e-01 4.915999999999621783e-01
2.002002002002001985e-02 5.072999999999604492e-01 4.926999999999620572e-01
3.003003003003002977e-02 5.052999999999606695e-01 4.946999999999618369e-01
4.004004004004003969e-02 5.035999999999608567e-01 4.963999999999616497e-01
5.005005005005004615e-02 5.021999999999610109e-01 4.977999999999614955e-01
6.006006006006005954e-02 5.000999999999612422e-01 4.998999999999612642e-01
7.007007007007007293e-02 4.981999999999614515e-01 5.017999999999610550e-01
8.008008008008007939e-02 4.963999999999616497e-01 5.035999999999608567e-01
9.009009009009008584e-02 4.944999999999618590e-01 5.054999999999606475e-01
1.001001001001000923e-01 4.924999999999620792e-01 5.074999999999604272e-01
1.101101101101101126e-01 4.900999999999623435e-01 5.098999999999601629e-01
1.201201201201201191e-01 4.880999999999625638e-01 5.118999999999599426e-01
1.301301301301301394e-01 4.854999999999628502e-01 5.144999999999596563e-01
1.401401401401401459e-01 4.833999999999630814e-01 5.165999999999594250e-01
1.501501501501501523e-01 4.807999999999633678e-01 5.191999999999591386e-01
1.601601601601601588e-01 4.785999999999636101e-01 5.213999999999588963e-01
1.701701701701701652e-01 4.764999999999638414e-01 5.234999999999586651e-01
1.801801801801801717e-01 4.740999999999641057e-01 5.258999999999584007e-01
1.901901901901901781e-01 4.721999999999643149e-01 5.277999999999581915e-01
2.002002002002001846e-01 4.696999999999645903e-01 5.302999999999579162e-01
2.102102102102102188e-01 4.677999999999647995e-01 5.321999999999577069e-01
2.202202202202202252e-01 4.657999999999650198e-01 5.341999999999574866e-01
2.302302302302302317e-01 4.637999999999652401e-01 5.361999999999572664e-01
2.402402402402402382e-01 4.615999999999654824e-01 5.383999999999570241e-01
2.502502502502502724e-01 4.588999999999657797e-01 5.410999999999567267e-01
2.602602602602602788e-01 4.562999999999660661e-01 5.436999999999564404e-01
2.702702702702702853e-01 4.538999999999663304e-01 5.460999999999561760e-01
2.802802802802802917e-01 4.516999999999665727e-01 5.482999999999559337e-01
2.902902902902902982e-01 4.498999999999667709e-01 5.500999999999557355e-01
3.003003003003003046e-01 4.471999999999670683e-01 5.527999999999554381e-01
3.103103103103103111e-01 4.447999999999673326e-01 5.551999999999551738e-01
3.203203203203203175e-01 4.424999999999675859e-01 5.574999999999549205e-01
3.303303303303303240e-01 4.399999999999678613e-01 5.599999999999546452e-01
3.403403403403403304e-01 4.380999999999680705e-01 5.618999999999544359e-01
3.503503503503503369e-01 4.360999999999682908e-01 5.638999999999542156e-01
3.603603603603603434e-01 4.327999999999686542e-01 5.671999999999538522e-01
3.703703703703703498e-01 4.305999999999688965e-01 5.693999999999536099e-01
3.803803803803803563e-01 4.272999999999692600e-01 5.726999999999532465e-01
3.903903903903903627e-01 4.246999999999695463e-01 5.752999999999529601e-01
4.004004004004003692e-01 4.224999999999697886e-01 5.774999999999527178e-01
4.104104104104104311e-01 4.198999999999700750e-01 5.800999999999524315e-01
4.204204204204204376e-01 4.170999999999703833e-01 5.828999999999521231e-01
4.304304304304304440e-01 4.152999999999705816e-01 5.846999999999519249e-01
4.404404404404404505e-01 4.132999999999708018e-01 5.866999999999517046e-01
4.504504504504504570e-01 4.111999999999710331e-01 5.887999999999514733e-01
4.604604604604604634e-01 4.083999999999713415e-01 5.915999999999511649e-01
4.704704704704704699e-01 4.056999999999716389e-01 5.942999999999508676e-01
4.804804804804804763e-01 4.037999999999718481e-01 5.961999999999506583e-01
4.904904904904904828e-01 4.012999999999721235e-01 5.986999999999503830e-01
5.005005005005005447e-01 3.988999999999723878e-01 6.010999999999501187e-01
5.105105105105105512e-01 3.963999999999726631e-01 6.035999999999498433e-01
5.205205205205205576e-01 3.943999999999728834e-01 6.055999999999496231e-01
5.305305305305305641e-01 3.927999999999730596e-01 6.071999999999494468e-01
5.405405405405405705e-01 3.899999999999733680e-01 6.099999999999491385e-01
5.505505505505505770e-01 3.877999999999736103e-01 6.121999999999488962e-01
5.605605605605605835e-01 3.859999999999738085e-01 6.139999999999486979e-01
5.705705705705705899e-01 3.833999999999740949e-01 6.165999999999484116e-01
5.805805805805805964e-01 3.813999999999743151e-01 6.185999999999481913e-01
5.905905905905906028e-01 3.794999999999745244e-01 6.204999999999479821e-01
6.006006006006006093e-01 3.781999999999746676e-01 6.217999999999478389e-01
6.106106106106106157e-01 3.769999999999747997e-01 6.229999999999477067e-01
6.206206206206206222e-01 3.745999999999750640e-01 6.253999999999474424e-01
6.306306306306306286e-01 3.725999999999752843e-01 6.273999999999472221e-01
6.406406406406406351e-01 3.715999999999753944e-01 6.283999999999471120e-01
6.506506506506506415e-01 3.697999999999755927e-01 6.301999999999469138e-01
6.606606606606606480e-01 3.683999999999757469e-01 6.315999999999467596e-01
6.706706706706706544e-01 3.666999999999759341e-01 6.332999999999465723e-01
6.806806806806806609e-01 3.653999999999760773e-01 6.345999999999464292e-01
6.906906906906906674e-01 3.639999999999762315e-01 6.359999999999462750e-01
7.007007007007006738e-01 3.623999999999764077e-01 6.375999999999460988e-01
7.107107107107106803e-01 3.596999999999767050e-01 6.402999999999458014e-01
7.207207207207206867e-01 3.582999999999768592e-01 6.416999999999456472e-01
7.307307307307306932e-01 3.564999999999770575e-01 6.434999999999454490e-01
7.407407407407406996e-01 3.547999999999772447e-01 6.451999999999452617e-01
7.507507507507507061e-01 3.522999999999775200e-01 6.476999999999449864e-01
7.607607607607607125e-01 3.508999999999776742e-01 6.490999999999448322e-01
7.707707707707707190e-01 3.484999999999779385e-01 6.514999999999445679e-01
7.807807807807807254e-01 3.472999999999780707e-01 6.526999999999444357e-01
7.907907907907907319e-01 3.452999999999782910e-01 6.546999999999442155e-01
8.008008008008007383e-01 3.431999999999785222e-01 6.567999999999439842e-01
8.108108108108108558e-01 3.410999999999787535e-01 6.588999999999437529e-01
8.208208208208208623e-01 3.393999999999789408e-01 6.605999999999435657e-01
8.308308308308308687e-01 3.376999999999791280e-01 6.622999999999433784e-01
8.408408408408408752e-01 3.358999999999793262e-01 6.640999999999431802e-01
8.508508508508508816e-01 3.339999999999795355e-01 6.659999999999429710e-01
8.608608608608608881e-01 3.322999999999797227e-01 6.676999999999427837e-01
8.708708708708708945e-01 3.301999999999799540e-01 6.697999999999425524e-01
8.808808808808809010e-01 3.288999999999800972e-01 6.710999999999424093e-01
8.908908908908909074e-01 3.270999999999802954e-01 6.728999999999422110e-01
9.009009009009009139e-01 3.257999999999804386e-01 6.741999999999420679e-01
9.109109109109109204e-01 3.240999999999806258e-01 6.758999999999418806e-01
9.209209209209209268e-01 3.224999999999808020e-01 6.774999999999417044e-01
9.309309309309309333e-01 3.213999999999809232e-01 6.785999999999415833e-01
9.409409409409409397e-01 3.199999999999810774e-01 6.799999999999414291e-01
9.509509509509509462e-01 3.182999999999812646e-01 6.816999999999412418e-01
9.609609609609609526e-01 3.167999999999814298e-01 6.831999999999410766e-01
9.709709709709709591e-01 3.151999999999816060e-01 6.847999999999409004e-01
9.809809809809809655e-01 3.139999999999817382e-01 6.859999999999407683e-01
9.909909909909909720e-01 3.126999999999818813e-01 6.872999999999406251e-01
1.001001001001001089e+00 3.114999999999820135e-01 6.884999999999404929e-01
1.011011011011011096e+00 3.106999999999821016e-01 6.892999999999404048e-01
1.021021021021021102e+00 3.087999999999823109e-01 6.911999999999401956e-01
1.031031031031031109e+00 3.076999999999824320e-01 6.922999999999400744e-01
1.041041041041041115e+00 3.066999999999825421e-01 6.932999999999399643e-01
1.051051051051051122e+00 3.057999999999826413e-01 6.941999999999398652e-01
1.061061061061061128e+00 3.043999999999827955e-01 6.955999999999397110e-01
1.071071071071071135e+00 3.028999999999829607e-01 6.970999999999395458e-01
1.081081081081081141e+00 3.012999999999831369e-01 6.986999999999393696e-01
1.091091091091091148e+00 2.991999999999833681e-01 7.007999999999391383e-01
1.101101101101101154e+00 2.978999999999835113e-01 7.020999999999389951e-01
1.111111111111111160e+00 2.962999999999836875e-01 7.036999999999388189e-01
1.121121121121121167e+00 2.948999999999838417e-01 7.050999999999386647e-01
1.131131131131131173e+00 2.936999999999839739e-01 7.062999999999385325e-01
1.141141141141141180e+00 2.927999999999840730e-01 7.071999999999384334e-01
1.151151151151151186e+00 2.919999999999841611e-01 7.079999999999383453e-01
1.161161161161161193e+00 2.905999999999843153e-01 7.093999999999381911e-01
1.171171171171171199e+00 2.889999999999844915e-01 7.109999999999380149e-01
1.181181181181181206e+00 2.879999999999846017e-01 7.119999999999379048e-01
1.191191191191191212e+00 2.866999999999847448e-01 7.132999999999377616e-01
1.201201201201201219e+00 2.856999999999848550e-01 7.142999999999376515e-01
1.211211211211211225e+00 2.843999999999849981e-01 7.155999999999375083e-01
1.221221221221221231e+00 2.830999999999851413e-01 7.168999999999373651e-01
1.231231231231231238e+00 2.821999999999852404e-01 7.177999999999372660e-01
1.241241241241241244e+00 2.809999999999853726e-01 7.189999999999371338e-01
1.251251251251251251e+00 2.798999999999854937e-01 7.200999999999370127e-01
1.261261261261261257e+00 2.782999999999856700e-01 7.216999999999368365e-01
1.271271271271271264e+00 2.772999999999857801e-01 7.226999999999367263e-01
1.281281281281281270e+00 2.763999999999858792e-01 7.235999999999366272e-01
1.291291291291291277e+00 2.754999999999859783e-01 7.244999999999365281e-01
1.301301301301301283e+00 2.747999999999860554e-01 7.251999999999364510e-01
1.311311311311311290e+00 2.743999999999860995e-01 7.255999999999364070e-01
1.321321321321321296e+00 2.733999999999862096e-01 7.265999999999362968e-01
1.331331331331331302e+00 2.724999999999863087e-01 7.274999999999361977e-01
1.341341341341341309e+00 2.712999999999864409e-01 7.286999999999360655e-01
1.351351351351351315e+00 2.701999999999865620e-01 7.297999999999359444e-01
1.361361361361361322e+00 2.692999999999866612e-01 7.306999999999358453e-01
1.371371371371371328e+00 2.685999999999867383e-01 7.313999999999357682e-01
1.381381381381381335e+00 2.676999999999868374e-01 7.322999999999356691e-01
1.391391391391391341e+00 2.665999999999869585e-01 7.333999999999355479e-01
1.401401401401401348e+00 2.655999999999870687e-01 7.343999999999354378e-01
1.411411411411411354e+00 2.645999999999871788e-01 7.353999999999353276e-01
1.421421421421421361e+00 2.636999999999872779e-01 7.362999999999352285e-01
1.431431431431431367e+00 2.623999999999874211e-01 7.375999999999350853e-01
1.441441441441441373e+00 2.616999999999874982e-01 7.382999999999350083e-01
1.451451451451451380e+00 2.608999999999875863e-01 7.390999999999349201e-01
1.461461461461461386e+00 2.596999999999877184e-01 7.402999999999347880e-01
1.471471471471471393e+00 2.590999999999877845e-01 7.408999999999347219e-01
1.481481481481481399e+00 2.587999999999878176e-01 7.411999999999346889e-01
1.491491491491491406e+00 2.579999999999879057e-01 7.419999999999346008e-01
1.501501501501501412e+00 2.572999999999879828e-01 7.426999999999345237e-01
1.511511511511511419e+00 2.565999999999880599e-01 7.433999999999344466e-01
1.521521521521521425e+00 2.559999999999881259e-01 7.439999999999343805e-01
1.531531531531531432e+00 2.553999999999881920e-01 7.445999999999343144e-01
1.541541541541541438e+00 2.549999999999882361e-01 7.449999999999342704e-01
1.551551551551551444e+00 2.545999999999882801e-01 7.453999999999342263e-01
1.561561561561561451e+00 2.539999999999883462e-01 7.459999999999341602e-01
1.571571571571571457e+00 2.538999999999883572e-01 7.460999999999341492e-01
1.581581581581581464e+00 2.534999999999884013e-01 7.464999999999341052e-01
1.591591591591591470e+00 2.531999999999884343e-01 7.467999999999340721e-01
1.601601601601601477e+00 2.529999999999884563e-01 7.469999999999340501e-01
1.611611611611611705e+00 2.529999999999884563e-01 7.469999999999340501e-01
1.621621621621621712e+00 2.527999999999884784e-01 7.471999999999340281e-01
1.631631631631631718e+00 2.527999999999884784e-01 7.471999999999340281e-01
1.641641641641641725e+00 2.525999999999885004e-01 7.473999999999340060e-01
1.651651651651651731e+00 2.522999999999885334e-01 7.476999999999339730e-01
1.661661661661661737e+00 2.520999999999885555e-01 7.478999999999339510e-01
1.671671671671671744e+00 2.519999999999885665e-01 7.479999999999339400e-01
1.681681681681681750e+00 2.519999999999885665e-01 7.479999999999339400e-01
1.691691691691691757e+00 2.519999999999885665e-01 7.479999999999339400e-01
1.701701701701701763e+00 2.517999999999885885e-01 7.481999999999339179e-01
1.711711711711711770e+00 2.515999999999886105e-01 7.483999999999338959e-01
1.721721721721721776e+00 2.515999999999886105e-01 7.483999999999338959e-01
1.731731731731731783e+00 2.514999999999886215e-01 7.484999999999338849e-01
1.741741741741741789e+00 2.512999999999886436e-01 7.486999999999338629e-01
1.751751751751751796e+00 2.512999999999886436e-01 7.486999999999338629e-01
1.761761761761761802e+00 2.511999999999886546e-01 7.487999999999338518e-01
1.771771771771771808e+00 2.510999999999886656e-01 7.488999999999338408e-01
1.781781781781781815e+00 2.509999999999886766e-01 7.489999999999338298e-01
1.791791791791791821e+00 2.508999999999886876e-01 7.490999999999338188e-01
1.801801801801801828e+00 2.507999999999886986e-01 7.491999999999338078e-01
1.811811811811811834e+00 2.508999999999886876e-01 7.490999999999338188e-01
1.821821821821821841e+00 2.508999999999886876e-01 7.490999999999338188e-01
1.831831831831831847e+00 2.508999999999886876e-01 7.490999999999338188e-01
1.841841841841841854e+00 2.508999999999886876e-01 7.490999999999338188e-01
1.851851851851851860e+00 2.508999999999886876e-01 7.490999999999338188e-01
1.861861861861861867e+00 2.509999999999886766e-01 7.489999999999338298e-01
1.871871871871871873e+00 2.509999999999886766e-01 7.489999999999338298e-01
1.881881881881881879e+00 2.509999999999886766e-01 7.489999999999338298e-01
1.891891891891891886e+00 2.509999999999886766e-01 7.489999999999338298e-01
1.901901901901901892e+00 2.510999999999886656e-01 7.488999999999338408e-01
1.911911911911911899e+00 2.510999999999886656e-01 7.488999999999338408e-01
1.921921921921921905e+00 2.511999999999886546e-01 7.487999999999338518e-01
1.931931931931931912e+00 2.511999999999886546e-01 7.487999999999338518e-01
1.941941941941941918e+00 2.511999999999886546e-01 7.487999999999338518e-01
1.951951951951951925e+00 2.514999999999886215e-01 7.484999999999338849e-01
1.961961961961961931e+00 2.515999999999886105e-01 7.483999999999338959e-01
1.971971971971971938e+00 2.516999999999885995e-01 7.482999999999339069e-01
1.981981981981981944e+00 2.517999999999885885e-01 7.481999999999339179e-01
1.991991991991991950e+00 2.517999999999885885e-01 7.481999999999339179e-01
2.002002002002002179e+00 2.516999999999885995e-01 7.482999999999339069e-01
2.012012012012012185e+00 2.518999999999885775e-01 7.480999999999339289e-01
2.022022022022022192e+00 2.519999999999885665e-01 7.479999999999339400e-01
2.032032032032032198e+00 2.521999999999885445e-01 7.477999999999339620e-01
2.042042042042042205e+00 2.523999999999885224e-01 7.475999999999339840e-01
2.052052052052052211e+00 2.524999999999885114e-01 7.474999999999339950e-01
2.062062062062062218e+00 2.524999999999885114e-01 7.474999999999339950e-01
2.072072072072072224e+00 2.524999999999885114e-01 7.474999999999339950e-01
2.082082082082082231e+00 2.525999999999885004e-01 7.473999999999340060e-01
2.092092092092092237e+00 2.525999999999885004e-01 7.473999999999340060e-01
2.102102102102102243e+00 2.527999999999884784e-01 7.471999999999340281e-01
2.112112112112112250e+00 2.530999999999884453e-01 7.468999999999340611e-01
2.122122122122122256e+00 2.533999999999884123e-01 7.465999999999340941e-01
2.132132132132132263e+00 2.533999999999884123e-01 7.465999999999340941e-01
2.142142142142142269e+00 2.535999999999883903e-01 7.463999999999341162e-01
2.152152152152152276e+00 2.536999999999883793e-01 7.462999999999341272e-01
2.162162162162162282e+00 2.538999999999883572e-01 7.460999999999341492e-01
2.172172172172172289e+00 2.540999999999883352e-01 7.458999999999341712e-01
2.182182182182182295e+00 2.540999999999883352e-01 7.458999999999341712e-01
2.192192192192192302e+00 2.547999999999882581e-01 7.451999999999342483e-01
2.202202202202202308e+00 2.554999999999881810e-01 7.444999999999343254e-01
2.212212212212212314e+00 2.557999999999881480e-01 7.441999999999343585e-01
2.222222222222222321e+00 2.559999999999881259e-01 7.439999999999343805e-01
2.232232232232232327e+00 2.561999999999881039e-01 7.437999999999344025e-01
2.242242242242242334e+00 2.564999999999880709e-01 7.434999999999344356e-01
2.252252252252252340e+00 2.566999999999880488e-01 7.432999999999344576e-01
2.262262262262262347e+00 2.569999999999880158e-01 7.429999999999344906e-01
2.272272272272272353e+00 2.570999999999880048e-01 7.428999999999345016e-01
2.282282282282282360e+00 2.574999999999879607e-01 7.424999999999345457e-01
2.292292292292292366e+00 2.578999999999879167e-01 7.420999999999345897e-01
2.302302302302302373e+00 2.578999999999879167e-01 7.420999999999345897e-01
2.312312312312312379e+00 2.581999999999878836e-01 7.417999999999346228e-01
2.322322322322322385e+00 2.583999999999878616e-01 7.415999999999346448e-01
2.332332332332332392e+00 2.586999999999878286e-01 7.412999999999346779e-01
2.342342342342342398e+00 2.588999999999878066e-01 7.410999999999346999e-01
2.352352352352352405e+00 2.590999999999877845e-01 7.408999999999347219e-01
2.362362362362362411e+00 2.597999999999877074e-01 7.401999999999347990e-01
2.372372372372372418e+00 2.599999999999876854e-01 7.399999999999348210e-01
2.382382382382382424e+00 2.605999999999876193e-01 7.393999999999348871e-01
2.392392392392392431e+00 2.606999999999876083e-01 7.392999999999348981e-01
2.402402402402402437e+00 2.608999999999875863e-01 7.390999999999349201e-01
2.412412412412412444e+00 2.612999999999875422e-01 7.386999999999349642e-01
2.422422422422422450e+00 2.617999999999874872e-01 7.381999999999350193e-01
2.432432432432432456e+00 2.623999999999874211e-01 7.375999999999350853e-01
2.442442442442442463e+00 2.626999999999873880e-01 7.372999999999351184e-01
2.452452452452452469e+00 2.632999999999873220e-01 7.366999999999351845e-01
2.462462462462462476e+00 2.641999999999872228e-01 7.357999999999352836e-01
2.472472472472472482e+00 2.643999999999872008e-01 7.355999999999353056e-01
2.482482482482482489e+00 2.654999999999870797e-01 7.344999999999354268e-01
2.492492492492492495e+00 2.662999999999869916e-01 7.336999999999355149e-01
2.502502502502502502e+00 2.665999999999869585e-01 7.333999999999355479e-01
2.512512512512512508e+00 2.668999999999869255e-01 7.330999999999355810e-01
2.522522522522522515e+00 2.672999999999868814e-01 7.326999999999356250e-01
2.532532532532532521e+00 2.674999999999868594e-01 7.324999999999356470e-01
2.542542542542542527e+00 2.681999999999867823e-01 7.317999999999357241e-01
2.552552552552552534e+00 2.681999999999867823e-01 7.317999999999357241e-01
2.562562562562562540e+00 2.690999999999866832e-01 7.308999999999358232e-01
2.572572572572572547e+00 2.702999999999865510e-01 7.296999999999359554e-01
2.582582582582582553e+00 2.708999999999864849e-01 7.290999999999360215e-01
2.592592592592592560e+00 2.717999999999863858e-01 7.281999999999361206e-01
2.602602602602602566e+00 2.723999999999863197e-01 7.275999999999361867e-01
2.612612612612612573e+00 2.732999999999862206e-01 7.266999999999362858e-01
2.622622622622622579e+00 2.744999999999860885e-01 7.254999999999364180e-01
2.632632632632632586e+00 2.755999999999859673e-01 7.243999999999365391e-01
2.642642642642642592e+00 2.760999999999859122e-01 7.238999999999365942e-01
2.652652652652652598e+00 2.765999999999858572e-01 7.233999999999366493e-01
2.662662662662662605e+00 2.770999999999858021e-01 7.228999999999367043e-01
2.672672672672672611e+00 2.784999999999856479e-01 7.214999999999368585e-01
2.682682682682682618e+00 2.791999999999855708e-01 7.207999999999369356e-01
2.692692692692692624e+00 2.803999999999854387e-01 7.195999999999370678e-01
2.702702702702702631e+00 2.814999999999853175e-01 7.184999999999371889e-01
2.712712712712712637e+00 2.824999999999852074e-01 7.174999999999372990e-01
2.722722722722722644e+00 2.830999999999851413e-01 7.168999999999373651e-01
2.732732732732732650e+00 2.840999999999850312e-01 7.158999999999374753e-01
2.742742742742742657e+00 2.847999999999849541e-01 7.151999999999375524e-01
2.752752752752752663e+00 2.857999999999848439e-01 7.141999999999376625e-01
2.762762762762762669e+00 2.866999999999847448e-01 7.132999999999377616e-01
2.772772772772772676e+00 2.875999999999846457e-01 7.123999999999378607e-01
2.782782782782782682e+00 2.888999999999845025e-01 7.110999999999380039e-01
2.792792792792792689e+00 2.898999999999843924e-01 7.100999999999381140e-01
2.802802802802802695e+00 2.915999999999842052e-01 7.083999999999383013e-01
2.812812812812812702e+00 2.923999999999841171e-01 7.075999999999383894e-01
2.822822822822822708e+00 2.935999999999839849e-01 7.063999999999385215e-01
2.832832832832832715e+00 2.941999999999839188e-01 7.057999999999385876e-01
2.842842842842842721e+00 2.952999999999837977e-01 7.046999999999387088e-01
2.852852852852852727e+00 2.966999999999836435e-01 7.032999999999388629e-01
2.862862862862862734e+00 2.975999999999835444e-01 7.023999999999389621e-01
2.872872872872872740e+00 2.987999999999834122e-01 7.011999999999390942e-01
2.882882882882882747e+00 2.993999999999833461e-01 7.005999999999391603e-01
2.892892892892892753e+00 3.004999999999832250e-01 6.994999999999392815e-01
2.902902902902902760e+00 3.020999999999830488e-01 6.978999999999394577e-01
2.912912912912912766e+00 3.025999999999829937e-01 6.973999999999395127e-01
2.922922922922922773e+00 3.035999999999828836e-01 6.963999999999396229e-01
2.932932932932932779e+00 3.045999999999827734e-01 6.953999999999397330e-01
2.942942942942942786e+00 3.055999999999826633e-01 6.943999999999398431e-01
2.952952952952952792e+00 3.060999999999826082e-01 6.938999999999398982e-01
2.962962962962962798e+00 3.071999999999824871e-01 6.927999999999400194e-01
2.972972972972972805e+00 3.075999999999824430e-01 6.923999999999400634e-01
2.982982982982982811e+00 3.085999999999823329e-01 6.913999999999401735e-01
2.992992992992992818e+00 3.092999999999822558e-01 6.906999999999402506e-01
3.003003003003002824e+00 3.101999999999821567e-01 6.897999999999403498e-01
3.013013013013012831e+00 3.110999999999820576e-01 6.888999999999404489e-01
3.023023023023022837e+00 3.114999999999820135e-01 6.884999999999404929e-01
3.033033033033032844e+00 3.118999999999819694e-01 6.880999999999405370e-01
3.043043043043042850e+00 3.125999999999818924e-01 6.873999999999406141e-01
3.053053053053052857e+00 3.130999999999818373e-01 6.868999999999406691e-01
3.063063063063062863e+00 3.137999999999817602e-01 6.861999999999407462e-01
3.073073073073072869e+00 3.145999999999816721e-01 6.853999999999408343e-01
3.083083083083082876e+00 3.152999999999815950e-01 6.846999999999409114e-01
3.093093093093092882e+00 3.157999999999815399e-01 6.841999999999409665e-01
3.103103103103102889e+00 3.164999999999814628e-01 6.834999999999410436e-01
3.113113113113112895e+00 3.170999999999813967e-01 6.828999999999411097e-01
3.123123123123122902e+00 3.177999999999813197e-01 6.821999999999411868e-01
3.133133133133132908e+00 3.184999999999812426e-01 6.814999999999412639e-01
3.143143143143142915e+00 3.188999999999811985e-01 6.810999999999413079e-01
3.153153153153152921e+00 3.192999999999811545e-01 6.806999999999413520e-01
3.163163163163162928e+00 3.197999999999810994e-01 6.801999999999414070e-01
3.173173173173172934e+00 3.198999999999810884e-01 6.800999999999414181e-01
3.183183183183182940e+00 3.206999999999810003e-01 6.792999999999415062e-01
3.193193193193192947e+00 3.208999999999809782e-01 6.790999999999415282e-01
3.203203203203202953e+00 3.213999999999809232e-01 6.785999999999415833e-01
3.213213213213213404e+00 3.217999999999808791e-01 6.781999999999416273e-01
3.223223223223223410e+00 3.223999999999808130e-01 6.775999999999416934e-01
3.233233233233233417e+00 3.224999999999808020e-01 6.774999999999417044e-01
3.243243243243243423e+00 3.227999999999807690e-01 6.771999999999417374e-01
3.253253253253253430e+00 3.234999999999806919e-01 6.764999999999418145e-01
3.263263263263263436e+00 3.238999999999806478e-01 6.760999999999418586e-01
3.273273273273273443e+00 3.239999999999806368e-01 6.759999999999418696e-01
3.283283283283283449e+00 3.247999999999805487e-01 6.751999999999419577e-01
3.293293293293293456e+00 3.253999999999804826e-01 6.745999999999420238e-01
3.303303303303303462e+00 3.255999999999804606e-01 6.743999999999420458e-01
3.313313313313313468e+00 3.257999999999804386e-01 6.741999999999420679e-01
3.323323323323323475e+00 3.259999999999804166e-01 6.739999999999420899e-01
3.333333333333333481e+00 3.262999999999803835e-01 6.736999999999421229e-01
3.343343343343343488e+00 3.264999999999803615e-01 6.734999999999421449e-01
3.353353353353353494e+00 3.266999999999803395e-01 6.732999999999421670e-01
3.363363363363363501e+00 3.269999999999803064e-01 6.729999999999422000e-01
3.373373373373373507e+00 3.272999999999802734e-01 6.726999999999422331e-01
3.383383383383383514e+00 3.274999999999802514e-01 6.724999999999422551e-01
3.393393393393393520e+00 3.274999999999802514e-01 6.724999999999422551e-01
3.403403403403403527e+00 3.275999999999802403e-01 6.723999999999422661e-01
3.413413413413413533e+00 3.275999999999802403e-01 6.723999999999422661e-01
3.423423423423423539e+00 3.276999999999802293e-01 6.722999999999422771e-01
3.433433433433433546e+00 3.279999999999801963e-01 6.719999999999423101e-01
3.443443443443443552e+00 3.279999999999801963e-01 6.719999999999423101e-01
3.453453453453453559e+00 3.279999999999801963e-01 6.719999999999423101e-01
3.463463463463463565e+00 3.279999999999801963e-01 6.719999999999423101e-01
3.473473473473473572e+00 3.281999999999801743e-01 6.717999999999423322e-01
3.483483483483483578e+00 3.282999999999801632e-01 6.716999999999423432e-01
3.493493493493493585e+00 3.282999999999801632e-01 6.716999999999423432e-01
3.503503503503503591e+00 3.282999999999801632e-01 6.716999999999423432e-01
3.513513513513513598e+00 3.282999999999801632e-01 6.716999999999423432e-01
3.523523523523523604e+00 3.282999999999801632e-01 6.716999999999423432e-01
3.533533533533533610e+00 3.282999999999801632e-01 6.716999999999423432e-01
3.543543543543543617e+00 3.282999999999801632e-01 6.716999999999423432e-01
3.553553553553553623e+00 3.282999999999801632e-01 6.716999999999423432e-01
3.563563563563563630e+00 3.282999999999801632e-01 6.716999999999423432e-01
3.573573573573573636e+00 3.282999999999801632e-01 6.716999999999423432e-01
3.583583583583583643e+00 3.282999999999801632e-01 6.716999999999423432e-01
3.593593593593593649e+00 3.281999999999801743e-01 6.717999999999423322e-01
3.603603603603603656e+00 3.281999999999801743e-01 6.717999999999423322e-01
3.613613613613613662e+00 3.280999999999801853e-01 6.718999999999423212e-01
3.623623623623623669e+00 3.280999999999801853e-01 6.718999999999423212e-01
3.633633633633633675e+00 3.280999999999801853e-01 6.718999999999423212e-01
3.643643643643643681e+00 3.280999999999801853e-01 6.718999999999423212e-01
3.653653653653653688e+00 3.280999999999801853e-01 6.718999999999423212e-01
3.663663663663663694e+00 3.279999999999801963e-01 6.719999999999423101e-01
3.673673673673673701e+00 3.279999999999801963e-01 6.719999999999423101e-01
3.683683683683683707e+00 3.279999999999801963e-01 6.719999999999423101e-01
3.693693693693693714e+00 3.279999999999801963e-01 6.719999999999423101e-01
3.703703703703703720e+00 3.276999999999802293e-01 6.722999999999422771e-01
3.713713713713713727e+00 3.276999999999802293e-01 6.722999999999422771e-01
3.723723723723723733e+00 3.276999999999802293e-01 6.722999999999422771e-01
3.733733733733733740e+00 3.275999999999802403e-01 6.723999999999422661e-01
3.743743743743743746e+00 3.274999999999802514e-01 6.724999999999422551e-01
3.753753753753753752e+00 3.273999999999802624e-01 6.725999999999422441e-01
3.763763763763763759e+00 3.272999999999802734e-01 6.726999999999422331e-01
3.773773773773773765e+00 3.267999999999803284e-01 6.731999999999421780e-01
3.783783783783783772e+00 3.263999999999803725e-01 6.735999999999421339e-01
3.793793793793793778e+00 3.260999999999804055e-01 6.738999999999421009e-01
3.803803803803803785e+00 3.256999999999804496e-01 6.742999999999420568e-01
3.813813813813813791e+00 3.254999999999804716e-01 6.744999999999420348e-01
3.823823823823823798e+00 3.252999999999804936e-01 6.746999999999420128e-01
3.833833833833833804e+00 3.248999999999805377e-01 6.750999999999419687e-01
3.843843843843843811e+00 3.247999999999805487e-01 6.751999999999419577e-01
3.853853853853853817e+00 3.244999999999805818e-01 6.754999999999419247e-01
3.863863863863863823e+00 3.241999999999806148e-01 6.757999999999418916e-01
3.873873873873873830e+00 3.236999999999806699e-01 6.762999999999418366e-01
3.883883883883883836e+00 3.230999999999807359e-01 6.768999999999417705e-01
3.893893893893893843e+00 3.225999999999807910e-01 6.773999999999417154e-01
3.903903903903903849e+00 3.216999999999808901e-01 6.782999999999416163e-01
3.913913913913913856e+00 3.210999999999809562e-01 6.788999999999415502e-01
3.923923923923923862e+00 3.202999999999810443e-01 6.796999999999414621e-01
3.933933933933933869e+00 3.195999999999811214e-01 6.803999999999413850e-01
3.943943943943943875e+00 3.190999999999811765e-01 6.808999999999413300e-01
3.953953953953953881e+00 3.184999999999812426e-01 6.814999999999412639e-01
3.963963963963963888e+00 3.179999999999812976e-01 6.819999999999412088e-01
3.973973973973973894e+00 3.169999999999814078e-01 6.829999999999410987e-01
3.983983983983983901e+00 3.162999999999814849e-01 6.836999999999410216e-01
3.993993993993993907e+00 3.151999999999816060e-01 6.847999999999409004e-01
4.004004004004004358e+00 3.145999999999816721e-01 6.853999999999408343e-01
4.014014014014014364e+00 3.133999999999818042e-01 6.865999999999407022e-01
4.024024024024024371e+00 3.122999999999819254e-01 6.876999999999405810e-01
4.034034034034034377e+00 3.109999999999820686e-01 6.889999999999404379e-01
4.044044044044044384e+00 3.098999999999821897e-01 6.900999999999403167e-01
4.054054054054054390e+00 3.085999999999823329e-01 6.913999999999401735e-01
4.064064064064064397e+00 3.077999999999824210e-01 6.921999999999400854e-01
4.074074074074074403e+00 3.068999999999825201e-01 6.930999999999399863e-01
4.084084084084084409e+00 3.062999999999825862e-01 6.936999999999399202e-01
4.094094094094094416e+00 3.047999999999827514e-01 6.951999999999397550e-01
4.104104104104104422e+00 3.035999999999828836e-01 6.963999999999396229e-01
4.114114114114114429e+00 3.020999999999830488e-01 6.978999999999394577e-01
4.124124124124124435e+00 3.011999999999831479e-01 6.987999999999393586e-01
4.134134134134134442e+00 2.998999999999832911e-01 7.000999999999392154e-01
4.144144144144144448e+00 2.991999999999833681e-01 7.007999999999391383e-01
4.154154154154154455e+00 2.979999999999835003e-01 7.019999999999390061e-01
4.164164164164164461e+00 2.964999999999836655e-01 7.034999999999388409e-01
4.174174174174174468e+00 2.953999999999837867e-01 7.045999999999387198e-01
4.184184184184184474e+00 2.941999999999839188e-01 7.057999999999385876e-01
4.194194194194194480e+00 2.928999999999840620e-01 7.070999999999384444e-01
4.204204204204204487e+00 2.918999999999841721e-01 7.080999999999383343e-01
4.214214214214214493e+00 2.898999999999843924e-01 7.100999999999381140e-01
4.224224224224224500e+00 2.885999999999845356e-01 7.113999999999379709e-01
4.234234234234234506e+00 2.871999999999846898e-01 7.127999999999378167e-01
4.244244244244244513e+00 2.858999999999848329e-01 7.140999999999376735e-01
4.254254254254254519e+00 2.848999999999849431e-01 7.150999999999375634e-01
4.264264264264264526e+00 2.838999999999850532e-01 7.160999999999374532e-01
4.274274274274274532e+00 2.825999999999851964e-01 7.173999999999373101e-01
4.284284284284284539e+00 2.810999999999853616e-01 7.188999999999371449e-01
4.294294294294294545e+00 2.801999999999854607e-01 7.197999999999370457e-01
4.304304304304304551e+00 2.785999999999856369e-01 7.213999999999368695e-01
4.314314314314314558e+00 2.777999999999857250e-01 7.221999999999367814e-01
4.324324324324324564e+00 2.761999999999859012e-01 7.237999999999366052e-01
4.334334334334334571e+00 2.746999999999860664e-01 7.252999999999364400e-01
4.344344344344344577e+00 2.733999999999862096e-01 7.265999999999362968e-01
4.354354354354354584e+00 2.726999999999862867e-01 7.272999999999362197e-01
4.364364364364364590e+00 2.712999999999864409e-01 7.286999999999360655e-01
4.374374374374374597e+00 2.693999999999866501e-01 7.305999999999358563e-01
4.384384384384384603e+00 2.684999999999867493e-01 7.314999999999357572e-01
4.394394394394394610e+00 2.673999999999868704e-01 7.325999999999356360e-01
4.404404404404404616e+00 2.656999999999870576e-01 7.342999999999354488e-01
4.414414414414414622e+00 2.643999999999872008e-01 7.355999999999353056e-01
4.424424424424424629e+00 2.626999999999873880e-01 7.372999999999351184e-01
4.434434434434434635e+00 2.608999999999875863e-01 7.390999999999349201e-01
4.444444444444444642e+00 2.591999999999877735e-01 7.407999999999347329e-01
4.454454454454454648e+00 2.578999999999879167e-01 7.420999999999345897e-01
4.464464464464464655e+00 2.557999999999881480e-01 7.441999999999343585e-01
4.474474474474474661e+00 2.539999999999883462e-01 7.459999999999341602e-01
4.484484484484484668e+00 2.528999999999884674e-01 7.470999999999340391e-01
4.494494494494494674e+00 2.520999999999885555e-01 7.478999999999339510e-01
4.504504504504504681e+00 2.504999999999887317e-01 7.494999999999337748e-01
4.514514514514514687e+00 2.488999999999889079e-01 7.510999999999335985e-01
4.524524524524524693e+00 2.464999999999891722e-01 7.534999999999333342e-01
4.534534534534534700e+00 2.451999999999893154e-01 7.547999999999331910e-01
4.544544544544544706e+00 2.440999999999894365e-01 7.558999999999330699e-01
4.554554554554554713e+00 2.426999999999895907e-01 7.572999999999329157e-01
4.564564564564564719e+00 2.416999999999897009e-01 7.582999999999328056e-01
4.574574574574574726e+00 2.403999999999898440e-01 7.595999999999326624e-01
4.584584584584584732e+00 2.383999999999900643e-01 7.615999999999324421e-01
4.594594594594594739e+00 2.366999999999902515e-01 7.632999999999322549e-01
4.604604604604604745e+00 2.346999999999904718e-01 7.652999999999320346e-01
4.614614614614614752e+00 2.332999999999906260e-01 7.666999999999318804e-01
4.624624624624624758e+00 2.318999999999907802e-01 7.680999999999317263e-01
4.634634634634634764e+00 2.303999999999909454e-01 7.695999999999315611e-01
4.644644644644644771e+00 2.290999999999910886e-01 7.708999999999314179e-01
4.654654654654654777e+00 2.280999999999911987e-01 7.718999999999313077e-01
4.664664664664664784e+00 2.261999999999914079e-01 7.737999999999310985e-01
4.674674674674674790e+00 2.245999999999915842e-01 7.753999999999309223e-01
4.684684684684684797e+00 2.234999999999917053e-01 7.764999999999308011e-01
4.694694694694694803e+00 2.216999999999919035e-01 7.782999999999306029e-01
4.704704704704704810e+00 2.201999999999920687e-01 7.797999999999304377e-01
4.714714714714714816e+00 2.184999999999922560e-01 7.814999999999302505e-01
4.724724724724724823e+00 2.171999999999923991e-01 7.827999999999301073e-01
4.734734734734734829e+00 2.157999999999925533e-01 7.841999999999299531e-01
4.744744744744744835e+00 2.142999999999927185e-01 7.856999999999297879e-01
4.754754754754754842e+00 2.127999999999928837e-01 7.871999999999296227e-01
4.764764764764764848e+00 2.111999999999930600e-01 7.887999999999294465e-01
4.774774774774774855e+00 2.096999999999932252e-01 7.902999999999292813e-01
4.784784784784784861e+00 2.074999999999934674e-01 7.924999999999290390e-01
4.794794794794794868e+00 2.056999999999936657e-01 7.942999999999288407e-01
4.804804804804804874e+00 2.041999999999938309e-01 7.957999999999286755e-01
4.814814814814814881e+00 2.022999999999940401e-01 7.976999999999284663e-01
4.824824824824824887e+00 2.003999999999942494e-01 7.995999999999282570e-01
4.834834834834834894e+00 1.983999999999944697e-01 8.015999999999280368e-01
4.844844844844844900e+00 1.964999999999946789e-01 8.034999999999278275e-01
4.854854854854854906e+00 1.947999999999948662e-01 8.051999999999276403e-01
4.864864864864864913e+00 1.933999999999950203e-01 8.065999999999274861e-01
4.874874874874874919e+00 1.917999999999951966e-01 8.081999999999273099e-01
4.884884884884884926e+00 1.899999999999953948e-01 8.099999999999271116e-01
4.894894894894894932e+00 1.881999999999955930e-01 8.117999999999269134e-01
4.904904904904904939e+00 1.861999999999958133e-01 8.137999999999266931e-01
4.914914914914914945e+00 1.838999999999960666e-01 8.160999999999264398e-01
4.924924924924924952e+00 1.824999999999962208e-01 8.174999999999262856e-01
4.934934934934934958e+00 1.806999999999964190e-01 8.192999999999260874e-01
4.944944944944944965e+00 1.790999999999965953e-01 8.208999999999259112e-01
4.954954954954954971e+00 1.772999999999967935e-01 8.226999999999257129e-01
4.964964964964964977e+00 1.759999999999969367e-01 8.239999999999255698e-01
4.974974974974974984e+00 1.738999999999971680e-01 8.260999999999253385e-01
4.984984984984984990e+00 1.715999999999974213e-01 8.283999999999250852e-01
4.994994994994994997e+00 1.705999999999975314e-01 8.293999999999249750e-01
5.005005005005005003e+00 1.685999999999977517e-01 8.313999999999247548e-01
5.015015015015015010e+00 1.670999999999979169e-01 8.328999999999245896e-01
5.025025025025025016e+00 1.645999999999981922e-01 8.353999999999243142e-01
5.035035035035035023e+00 1.630999999999983574e-01 8.368999999999241490e-01
5.045045045045045029e+00 1.616999999999985116e-01 8.382999999999239948e-01
5.055055055055055035e+00 1.598999999999987098e-01 8.400999999999237966e-01
5.065065065065065042e+00 1.581999999999988971e-01 8.417999999999236094e-01
5.075075075075075048e+00 1.562999999999991063e-01 8.436999999999234001e-01
5.085085085085085055e+00 1.546999999999992825e-01 8.452999999999232239e-01
5.095095095095095061e+00 1.527999999999994918e-01 8.471999999999230146e-01
5.105105105105105068e+00 1.506999999999997231e-01 8.492999999999227834e-01
5.115115115115115074e+00 1.489999999999999103e-01 8.509999999999225961e-01
5.125125125125125081e+00 1.468000000000001526e-01 8.531999999999223538e-01
5.135135135135135087e+00 1.447000000000003839e-01 8.552999999999221226e-01
5.145145145145145094e+00 1.427000000000006041e-01 8.572999999999219023e-01
5.155155155155155100e+00 1.407000000000008244e-01 8.592999999999216820e-01
5.165165165165165106e+00 1.381000000000011108e-01 8.618999999999213957e-01
5.175175175175175113e+00 1.364000000000012980e-01 8.635999999999212084e-01
5.185185185185185119e+00 1.348000000000014742e-01 8.651999999999210322e-01
5.195195195195195126e+00 1.335000000000016174e-01 8.664999999999208891e-01
5.205205205205205132e+00 1.322000000000017605e-01 8.677999999999207459e-01
5.215215215215215139e+00 1.304000000000019588e-01 8.695999999999205476e-01
5.225225225225225145e+00 1.283000000000021901e-01 8.716999999999203164e-01
5.235235235235235152e+00 1.261000000000024324e-01 8.738999999999200741e-01
5.245245245245245158e+00 1.245000000000025392e-01 8.754999999999198979e-01
5.255255255255255165e+00 1.223000000000024762e-01 8.776999999999196556e-01
5.265265265265265171e+00 1.204000000000024218e-01 8.795999999999194463e-01
5.275275275275275177e+00 1.188000000000023759e-01 8.811999999999192701e-01
5.285285285285285184e+00 1.173000000000023330e-01 8.826999999999191049e-01
5.295295295295295190e+00 1.157000000000022871e-01 8.842999999999189287e-01
5.305305305305305197e+00 1.127000000000022012e-01 8.872999999999185983e-01
5.315315315315315203e+00 1.115000000000021668e-01 8.884999999999184661e-01
5.325325325325325210e+00 1.092000000000021009e-01 8.907999999999182128e-01
5.335335335335335216e+00 1.079000000000020637e-01 8.920999999999180696e-01
5.345345345345345223e+00 1.057000000000020007e-01 8.942999999999178273e-01
5.355355355355355229e+00 1.038000000000019463e-01 8.961999999999176181e-01
5.365365365365365236e+00 1.010000000000018661e-01 8.989999999999173097e-01
5.375375375375375242e+00 9.940000000000182023e-02 9.005999999999171335e-01
5.385385385385385248e+00 9.820000000000178586e-02 9.017999999999170013e-01
5.395395395395395255e+00 9.620000000000172857e-02 9.037999999999167811e-01
5.405405405405405261e+00 9.410000000000166842e-02 9.058999999999165498e-01
5.415415415415415268e+00 9.260000000000162546e-02 9.073999999999163846e-01
5.425425425425425274e+00 9.110000000000158249e-02 9.088999999999162194e-01
5.435435435435435281e+00 8.960000000000153952e-02 9.103999999999160542e-01
5.445445445445445287e+00 8.720000000000147078e-02 9.127999999999157899e-01
5.455455455455455294e+00 8.570000000000142781e-02 9.142999999999156246e-01
5.465465465465465300e+00 8.360000000000136766e-02 9.163999999999153934e-01
5.475475475475475307e+00 8.180000000000131610e-02 9.181999999999151951e-01
5.485485485485485313e+00 8.000000000000126454e-02 9.199999999999149969e-01
5.495495495495495319e+00 7.830000000000121585e-02 9.216999999999148097e-01
5.505505505505505326e+00 7.650000000000116429e-02 9.234999999999146114e-01
5.515515515515515332e+00 7.490000000000111846e-02 9.250999999999144352e-01
5.525525525525525339e+00 7.280000000000105831e-02 9.271999999999142039e-01
5.535535535535535345e+00 7.130000000000101534e-02 9.286999999999140387e-01
5.545545545545545352e+00 7.050000000000099243e-02 9.294999999999139506e-01
5.555555555555555358e+00 6.920000000000095519e-02 9.307999999999138074e-01
5.565565565565565365e+00 6.710000000000089504e-02 9.328999999999135762e-01
5.575575575575575371e+00 6.540000000000084635e-02 9.345999999999133889e-01
5.585585585585585378e+00 6.330000000000078619e-02 9.366999999999131576e-01
5.595595595595595384e+00 6.250000000000076328e-02 9.374999999999130695e-01
5.605605605605605390e+00 6.120000000000072604e-02 9.387999999999129264e-01
5.615615615615615397e+00 5.940000000000067448e-02 9.405999999999127281e-01
5.625625625625625403e+00 5.710000000000060860e-02 9.428999999999124748e-01
5.635635635635635410e+00 5.560000000000056564e-02 9.443999999999123096e-01
5.645645645645645416e+00 5.430000000000052840e-02 9.456999999999121664e-01
5.655655655655655423e+00 5.250000000000047684e-02 9.474999999999119682e-01
5.665665665665665429e+00 5.090000000000043101e-02 9.490999999999117920e-01
5.675675675675675436e+00 4.980000000000039950e-02 9.501999999999116708e-01
5.685685685685685442e+00 4.860000000000036513e-02 9.513999999999115387e-01
5.695695695695695449e+00 4.750000000000033362e-02 9.524999999999114175e-01
5.705705705705705455e+00 4.620000000000029639e-02 9.537999999999112744e-01
5.715715715715715461e+00 4.470000000000025342e-02 9.552999999999111091e-01
5.725725725725725468e+00 4.300000000000020473e-02 9.569999999999109219e-01
5.735735735735735474e+00 4.160000000000016462e-02 9.583999999999107677e-01
5.745745745745745481e+00 3.980000000000011307e-02 9.601999999999105695e-01
5.755755755755755487e+00 3.880000000000008442e-02 9.611999999999104594e-01
5.765765765765765494e+00 3.760000000000005005e-02 9.623999999999103272e-01
5.775775775775775500e+00 3.660000000000002141e-02 9.633999999999102171e-01
5.785785785785785507e+00 3.569999999999999563e-02 9.642999999999101179e-01
5.795795795795795513e+00 3.419999999999995266e-02 9.657999999999099527e-01
5.805805805805805520e+00 3.359999999999993547e-02 9.663999999999098867e-01
5.815815815815815526e+00 3.189999999999988678e-02 9.680999999999096994e-01
5.825825825825825532e+00 3.099999999999986794e-02 9.689999999999096003e-01
5.835835835835835539e+00 3.019999999999987278e-02 9.697999999999095122e-01
5.845845845845845545e+00 2.949999999999987702e-02 9.704999999999094351e-01
5.855855855855855552e+00 2.849999999999988307e-02 9.714999999999093250e-01
5.865865865865865558e+00 2.779999999999988730e-02 9.721999999999092479e-01
5.875875875875875565e+00 2.629999999999989638e-02 9.736999999999090827e-01
5.885885885885885571e+00 2.559999999999990061e-02 9.743999999999090056e-01
5.895895895895895578e+00 2.459999999999990666e-02 9.753999999999088955e-01
5.905905905905905584e+00 2.379999999999991150e-02 9.761999999999088073e-01
5.915915915915915591e+00 2.289999999999991695e-02 9.770999999999087082e-01
5.925925925925925597e+00 2.199999999999992240e-02 9.779999999999086091e-01
5.935935935935935603e+00 2.119999999999992724e-02 9.787999999999085210e-01
5.945945945945945610e+00 2.039999999999993208e-02 9.795999999999084329e-01
5.955955955955955616e+00 1.969999999999993631e-02 9.802999999999083558e-01
5.965965965965965623e+00 1.869999999999994236e-02 9.812999999999082457e-01
5.975975975975975629e+00 1.809999999999994599e-02 9.818999999999081796e-01
5.985985985985985636e+00 1.759999999999994902e-02 9.823999999999081245e-01
5.995995995995995642e+00 1.719999999999995144e-02 9.827999999999080805e-01
6.006006006006005649e+00 1.669999999999995446e-02 9.832999999999080254e-01
6.016016016016015655e+00 1.599999999999995870e-02 9.839999999999079483e-01
6.026026026026025662e+00 1.539999999999996233e-02 9.845999999999078822e-01
6.036036036036035668e+00 1.499999999999996475e-02 9.849999999999078382e-01
6.046046046046045674e+00 1.429999999999996899e-02 9.856999999999077611e-01
6.056056056056055681e+00 1.349999999999997383e-02 9.864999999999076730e-01
6.066066066066065687e+00 1.279999999999997806e-02 9.871999999999075959e-01
6.076076076076075694e+00 1.269999999999997867e-02 9.872999999999075849e-01
6.086086086086085700e+00 1.249999999999997988e-02 9.874999999999075628e-01
6.096096096096095707e+00 1.209999999999998230e-02 9.878999999999075188e-01
6.106106106106105713e+00 1.159999999999998532e-02 9.883999999999074637e-01
6.116116116116115720e+00 1.099999999999998895e-02 9.889999999999073976e-01
6.126126126126125726e+00 1.059999999999999137e-02 9.893999999999073536e-01
6.136136136136135732e+00 1.029999999999999319e-02 9.896999999999073205e-01
6.146146146146145739e+00 1.019999999999999379e-02 9.897999999999073095e-01
6.156156156156155745e+00 9.899999999999995609e-03 9.900999999999072765e-01
6.166166166166165752e+00 9.699999999999996819e-03 9.902999999999072545e-01
6.176176176176175758e+00 9.499999999999998029e-03 9.904999999999072324e-01
6.186186186186185765e+00 8.900000000000001660e-03 9.910999999999071663e-01
6.196196196196195771e+00 8.700000000000002870e-03 9.912999999999071443e-01
6.206206206206205778e+00 8.300000000000005290e-03 9.916999999999071003e-01
6.216216216216215784e+00 7.700000000000007186e-03 9.922999999999070342e-01
6.226226226226225791e+00 7.400000000000006399e-03 9.925999999999070011e-01
6.236236236236235797e+00 7.000000000000005350e-03 9.929999999999069571e-01
6.246246246246245803e+00 6.600000000000004301e-03 9.933999999999069130e-01
6.256256256256255810e+00 6.500000000000004038e-03 9.934999999999069020e-01
6.266266266266265816e+00 6.200000000000003252e-03 9.937999999999068690e-01
6.276276276276275823e+00 6.100000000000002989e-03 9.938999999999068580e-01
6.286286286286285829e+00 5.900000000000002465e-03 9.940999999999068359e-01
6.296296296296295836e+00 5.700000000000001940e-03 9.942999999999068139e-01
6.306306306306305842e+00 5.400000000000001153e-03 9.945999999999067809e-01
6.316316316316315849e+00 5.400000000000001153e-03 9.945999999999067809e-01
6.326326326326325855e+00 5.400000000000001153e-03 9.945999999999067809e-01
6.336336336336335862e+00 5.300000000000000891e-03 9.946999999999067699e-01
6.346346346346345868e+00 5.000000000000000104e-03 9.949999999999067368e-01
6.356356356356355874e+00 4.599999999999999055e-03 9.953999999999066928e-01
6.366366366366365881e+00 4.499999999999998793e-03 9.954999999999066818e-01
6.376376376376375887e+00 4.099999999999997743e-03 9.958999999999066377e-01
6.386386386386385894e+00 4.099999999999997743e-03 9.958999999999066377e-01
6.396396396396395900e+00 3.899999999999997219e-03 9.960999999999066157e-01
6.406406406406405907e+00 3.699999999999997562e-03 9.962999999999065937e-01
6.416416416416416801e+00 3.599999999999997733e-03 9.963999999999065826e-01
6.426426426426426808e+00 3.599999999999997733e-03 9.963999999999065826e-01
6.436436436436436814e+00 3.499999999999997904e-03 9.964999999999065716e-01
6.446446446446446821e+00 3.399999999999998076e-03 9.965999999999065606e-01
6.456456456456456827e+00 3.299999999999998247e-03 9.966999999999065496e-01
6.466466466466466834e+00 3.099999999999998590e-03 9.968999999999065276e-01
6.476476476476476840e+00 2.999999999999998761e-03 9.969999999999065166e-01
6.486486486486486847e+00 2.899999999999998933e-03 9.970999999999065055e-01
6.496496496496496853e+00 2.799999999999999104e-03 9.971999999999064945e-01
6.506506506506506859e+00 2.699999999999999276e-03 9.972999999999064835e-01
6.516516516516516866e+00 2.699999999999999276e-03 9.972999999999064835e-01
6.526526526526526872e+00 2.399999999999999790e-03 9.975999999999064505e-01
6.536536536536536879e+00 2.399999999999999790e-03 9.975999999999064505e-01
6.546546546546546885e+00 2.399999999999999790e-03 9.975999999999064505e-01
6.556556556556556892e+00 2.200000000000000133e-03 9.977999999999064284e-01
6.566566566566566898e+00 2.100000000000000304e-03 9.978999999999064174e-01
6.576576576576576905e+00 1.900000000000000647e-03 9.980999999999063954e-01
6.586586586586586911e+00 1.800000000000000601e-03 9.981999999999063844e-01
6.596596596596596918e+00 1.800000000000000601e-03 9.981999999999063844e-01
6.606606606606606924e+00 1.800000000000000601e-03 9.981999999999063844e-01
6.616616616616616930e+00 1.800000000000000601e-03 9.981999999999063844e-01
6.626626626626626937e+00 1.800000000000000601e-03 9.981999999999063844e-01
6.636636636636636943e+00 1.800000000000000601e-03 9.981999999999063844e-01
6.646646646646646950e+00 1.800000000000000601e-03 9.981999999999063844e-01
6.656656656656656956e+00 1.700000000000000556e-03 9.982999999999063734e-01
6.666666666666666963e+00 1.700000000000000556e-03 9.982999999999063734e-01
6.676676676676676969e+00 1.600000000000000510e-03 9.983999999999063624e-01
6.686686686686686976e+00 1.600000000000000510e-03 9.983999999999063624e-01
6.696696696696696982e+00 1.600000000000000510e-03 9.983999999999063624e-01
6.706706706706706989e+00 1.600000000000000510e-03 9.983999999999063624e-01
6.716716716716716995e+00 1.600000000000000510e-03 9.983999999999063624e-01
6.726726726726727001e+00 1.600000000000000510e-03 9.983999999999063624e-01
6.736736736736737008e+00 1.500000000000000465e-03 9.984999999999063514e-01
6.746746746746747014e+00 1.500000000000000465e-03 9.984999999999063514e-01
6.756756756756757021e+00 1.500000000000000465e-03 9.984999999999063514e-01
6.766766766766767027e+00 1.500000000000000465e-03 9.984999999999063514e-01
6.776776776776777034e+00 1.400000000000000419e-03 9.985999999999063403e-01
6.786786786786787040e+00 1.400000000000000419e-03 9.985999999999063403e-01
6.796796796796797047e+00 1.400000000000000419e-03 9.985999999999063403e-01
6.806806806806807053e+00 1.200000000000000329e-03 9.987999999999063183e-01
6.816816816816817060e+00 1.200000000000000329e-03 9.987999999999063183e-01
6.826826826826827066e+00 1.200000000000000329e-03 9.987999999999063183e-01
6.836836836836837072e+00 1.200000000000000329e-03 9.987999999999063183e-01
6.846846846846847079e+00 1.200000000000000329e-03 9.987999999999063183e-01
6.856856856856857085e+00 1.100000000000000283e-03 9.988999999999063073e-01
6.866866866866867092e+00 1.100000000000000283e-03 9.988999999999063073e-01
6.876876876876877098e+00 1.100000000000000283e-03 9.988999999999063073e-01
6.886886886886887105e+00 1.100000000000000283e-03 9.988999999999063073e-01
6.896896896896897111e+00 1.100000000000000283e-03 9.988999999999063073e-01
6.906906906906907118e+00 1.100000000000000283e-03 9.988999999999063073e-01
6.916916916916917124e+00 1.100000000000000283e-03 9.988999999999063073e-01
6.926926926926927131e+00 1.100000000000000283e-03 9.988999999999063073e-01
6.936936936936937137e+00 1.100000000000000283e-03 9.988999999999063073e-01
6.946946946946947143e+00 1.100000000000000283e-03 9.988999999999063073e-01
6.956956956956957150e+00 1.100000000000000283e-03 9.988999999999063073e-01
6.966966966966967156e+00 1.100000000000000283e-03 9.988999999999063073e-01
6.976976976976977163e+00 1.100000000000000283e-03 9.988999999999063073e-01
6.986986986986987169e+00 1.100000000000000283e-03 9.988999999999063073e-01
6.996996996996997176e+00 1.100000000000000283e-03 9.988999999999063073e-01
7.007007007007007182e+00 1.100000000000000283e-03 9.988999999999063073e-01
7.017017017017017189e+00 1.100000000000000283e-03 9.988999999999063073e-01
7.027027027027027195e+00 1.100000000000000283e-03 9.988999999999063073e-01
7.037037037037037202e+00 1.100000000000000283e-03 9.988999999999063073e-01
7.047047047047047208e+00 1.100000000000000283e-03 9.988999999999063073e-01
7.057057057057057214e+00 1.100000000000000283e-03 9.988999999999063073e-01
7.067067067067067221e+00 1.300000000000000374e-03 9.986999999999063293e-01
7.077077077077077227e+00 1.400000000000000419e-03 9.985999999999063403e-01
7.087087087087087234e+00 1.700000000000000556e-03 9.982999999999063734e-01
7.097097097097097240e+00 1.900000000000000647e-03 9.980999999999063954e-01
7.107107107107107247e+00 2.000000000000000475e-03 9.979999999999064064e-01
7.117117117117117253e+00 2.399999999999999790e-03 9.975999999999064505e-01
7.127127127127127260e+00 2.799999999999999104e-03 9.971999999999064945e-01
7.137137137137137266e+00 3.699999999999997562e-03 9.962999999999065937e-01
7.147147147147147273e+00 4.399999999999998530e-03 9.955999999999066707e-01
7.157157157157157279e+00 5.500000000000001416e-03 9.944999999999067919e-01
7.167167167167167285e+00 7.800000000000007448e-03 9.921999999999070452e-01
7.177177177177177292e+00 8.800000000000002265e-03 9.911999999999071553e-01
7.187187187187187298e+00 9.999999999999995004e-03 9.899999999999072875e-01
7.197197197197197305e+00 1.189999999999998351e-02 9.880999999999074968e-01
7.207207207207207311e+00 1.299999999999997685e-02 9.869999999999076179e-01
7.217217217217217318e+00 1.419999999999996959e-02 9.857999999999077501e-01
7.227227227227227324e+00 1.579999999999995991e-02 9.841999999999079263e-01
7.237237237237237331e+00 1.749999999999994962e-02 9.824999999999081135e-01
7.247247247247247337e+00 2.019999999999993329e-02 9.797999999999084109e-01
7.257257257257257343e+00 2.199999999999992240e-02 9.779999999999086091e-01
7.267267267267267350e+00 2.469999999999990606e-02 9.752999999999089065e-01
7.277277277277277356e+00 2.689999999999989275e-02 9.730999999999091488e-01
7.287287287287287363e+00 2.959999999999987641e-02 9.703999999999094461e-01
7.297297297297297369e+00 3.279999999999991256e-02 9.671999999999097986e-01
7.307307307307307376e+00 3.579999999999999849e-02 9.641999999999101290e-01
7.317317317317317382e+00 3.810000000000006437e-02 9.618999999999103823e-01
7.327327327327327389e+00 4.070000000000013884e-02 9.592999999999106686e-01
7.337337337337337395e+00 4.360000000000022191e-02 9.563999999999109880e-01
7.347347347347347402e+00 4.630000000000029925e-02 9.536999999999112854e-01
7.357357357357357408e+00 4.900000000000037659e-02 9.509999999999115827e-01
7.367367367367367414e+00 5.150000000000044820e-02 9.484999999999118581e-01
7.377377377377377421e+00 5.330000000000049976e-02 9.466999999999120563e-01
7.387387387387387427e+00 5.600000000000057709e-02 9.439999999999123537e-01
7.397397397397397434e+00 5.960000000000068021e-02 9.403999999999127501e-01
7.407407407407407440e+00 6.220000000000075469e-02 9.377999999999130365e-01
7.417417417417417447e+00 6.450000000000082057e-02 9.354999999999132898e-01
7.427427427427427453e+00 6.700000000000089218e-02 9.329999999999135651e-01
7.437437437437437460e+00 7.060000000000099529e-02 9.293999999999139616e-01
7.447447447447447466e+00 7.420000000000109841e-02 9.257999999999143581e-01
7.457457457457457473e+00 7.720000000000118434e-02 9.227999999999146885e-01
7.467467467467467479e+00 8.070000000000128459e-02 9.192999999999150740e-01
7.477477477477477485e+00 8.360000000000136766e-02 9.163999999999153934e-01
7.487487487487487492e+00 8.680000000000145932e-02 9.131999999999157458e-01
7.497497497497497498e+00 9.090000000000157676e-02 9.090999999999161973e-01
7.507507507507507505e+00 9.440000000000167701e-02 9.055999999999165828e-01
7.517517517517517511e+00 9.720000000000175722e-02 9.027999999999168912e-01
7.527527527527527518e+00 1.008000000000018603e-01 8.991999999999172877e-01
7.537537537537537524e+00 1.044000000000019635e-01 8.955999999999176842e-01
7.547547547547547531e+00 1.069000000000020351e-01 8.930999999999179595e-01
7.557557557557557537e+00 1.100000000000021239e-01 8.899999999999183009e-01
7.567567567567567544e+00 1.135000000000022241e-01 8.864999999999186864e-01
7.577577577577577550e+00 1.163000000000023043e-01 8.836999999999189948e-01
7.587587587587587556e+00 1.203000000000024189e-01 8.796999999999194353e-01
7.597597597597597563e+00 1.238000000000025191e-01 8.761999999999198208e-01
7.607607607607607569e+00 1.273000000000023002e-01 8.726999999999202062e-01
7.617617617617617576e+00 1.308000000000019147e-01 8.691999999999205917e-01
7.627627627627627582e+00 1.354000000000014081e-01 8.645999999999210983e-01
7.637637637637637589e+00 1.389000000000010226e-01 8.610999999999214838e-01
7.647647647647647595e+00 1.418000000000007033e-01 8.581999999999218032e-01
7.657657657657657602e+00 1.450000000000003508e-01 8.549999999999221556e-01
7.667667667667667608e+00 1.499999999999998002e-01 8.499999999999227063e-01
7.677677677677677615e+00 1.531999999999994477e-01 8.467999999999230587e-01
7.687687687687687621e+00 1.574999999999989742e-01 8.424999999999235323e-01
7.697697697697697627e+00 1.619999999999984786e-01 8.379999999999240279e-01
7.707707707707707634e+00 1.659999999999980380e-01 8.339999999999244684e-01
7.717717717717717640e+00 1.701999999999975755e-01 8.297999999999249310e-01
7.727727727727727647e+00 1.733999999999972230e-01 8.265999999999252834e-01
7.737737737737737653e+00 1.775999999999967605e-01 8.223999999999257460e-01
7.747747747747747660e+00 1.817999999999962979e-01 8.181999999999262085e-01
7.757757757757757666e+00 1.870999999999957142e-01 8.128999999999267922e-01
7.767767767767767673e+00 1.918999999999951855e-01 8.080999999999273209e-01
7.777777777777777679e+00 1.960999999999947230e-01 8.038999999999277835e-01
7.787787787787787686e+00 1.999999999999942935e-01 7.999999999999282130e-01
7.797797797797797692e+00 2.034999999999939080e-01 7.964999999999285984e-01
7.807807807807807698e+00 2.079999999999934124e-01 7.919999999999290941e-01
7.817817817817817705e+00 2.121999999999929498e-01 7.877999999999295566e-01
7.827827827827827711e+00 2.161999999999925093e-01 7.837999999999299972e-01
7.837837837837837718e+00 2.199999999999920908e-01 7.799999999999304157e-01
7.847847847847847724e+00 2.247999999999915621e-01 7.751999999999309443e-01
7.857857857857857731e+00 2.292999999999910665e-01 7.706999999999314399e-01
7.867867867867867737e+00 2.337999999999905709e-01 7.661999999999319355e-01
7.877877877877877744e+00 2.371999999999901965e-01 7.627999999999323100e-01
7.887887887887887750e+00 2.410999999999897669e-01 7.588999999999327395e-01
7.897897897897897757e+00 2.433999999999895136e-01 7.565999999999329928e-01
7.907907907907907763e+00 2.474999999999890621e-01 7.524999999999334444e-01
7.917917917917917769e+00 2.514999999999886215e-01 7.484999999999338849e-01
7.927927927927927776e+00 2.572999999999879828e-01 7.426999999999345237e-01
7.937937937937937782e+00 2.611999999999875532e-01 7.387999999999349532e-01
7.947947947947947789e+00 2.647999999999871568e-01 7.351999999999353497e-01
7.957957957957957795e+00 2.695999999999866281e-01 7.303999999999358783e-01
7.967967967967967802e+00 2.735999999999861876e-01 7.263999999999363189e-01
7.977977977977977808e+00 2.772999999999857801e-01 7.226999999999367263e-01
7.987987987987987815e+00 2.808999999999853836e-01 7.190999999999371228e-01
7.997997997997997821e+00 2.847999999999849541e-01 7.151999999999375524e-01
8.008008008008008716e+00 2.889999999999844915e-01 7.109999999999380149e-01
8.018018018018018722e+00 2.925999999999840950e-01 7.073999999999384114e-01
8.028028028028028729e+00 2.970999999999835994e-01 7.028999999999389070e-01
8.038038038038038735e+00 3.013999999999831259e-01 6.985999999999393806e-01
8.048048048048048742e+00 3.057999999999826413e-01 6.941999999999398652e-01
8.058058058058058748e+00 3.102999999999821457e-01 6.896999999999403608e-01
8.068068068068068754e+00 3.147999999999816501e-01 6.851999999999408564e-01
8.078078078078078761e+00 3.192999999999811545e-01 6.806999999999413520e-01
8.088088088088088767e+00 3.228999999999807580e-01 6.770999999999417485e-01
8.098098098098098774e+00 3.263999999999803725e-01 6.735999999999421339e-01
8.108108108108108780e+00 3.301999999999799540e-01 6.697999999999425524e-01
8.118118118118118787e+00 3.333999999999796016e-01 6.665999999999429049e-01
8.128128128128128793e+00 3.367999999999792271e-01 6.631999999999432793e-01
8.138138138138138800e+00 3.401999999999788526e-01 6.597999999999436538e-01
8.148148148148148806e+00 3.440999999999784231e-01 6.558999999999440833e-01
8.158158158158158813e+00 3.485999999999779275e-01 6.513999999999445789e-01
8.168168168168168819e+00 3.522999999999775200e-01 6.476999999999449864e-01
8.178178178178178825e+00 3.553999999999771786e-01 6.445999999999453278e-01
8.188188188188188832e+00 3.586999999999768152e-01 6.412999999999456913e-01
8.198198198198198838e+00 3.622999999999764187e-01 6.376999999999460877e-01
8.208208208208208845e+00 3.652999999999760883e-01 6.346999999999464181e-01
8.218218218218218851e+00 3.692999999999756477e-01 6.306999999999468587e-01
8.228228228228228858e+00 3.719999999999753504e-01 6.279999999999471560e-01
8.238238238238238864e+00 3.749999999999750200e-01 6.249999999999474865e-01
8.248248248248248871e+00 3.776999999999747226e-01 6.222999999999477838e-01
8.258258258258258877e+00 3.806999999999743922e-01 6.192999999999481142e-01
8.268268268268268884e+00 3.846999999999739517e-01 6.152999999999485548e-01
8.278278278278278890e+00 3.881999999999735662e-01 6.117999999999489402e-01
8.288288288288288896e+00 3.907999999999732799e-01 6.091999999999492266e-01
8.298298298298298903e+00 3.937999999999729495e-01 6.061999999999495570e-01
8.308308308308308909e+00 3.972999999999725640e-01 6.026999999999499424e-01
8.318318318318318916e+00 4.013999999999721124e-01 5.985999999999503940e-01
8.328328328328328922e+00 4.041999999999718041e-01 5.957999999999507024e-01
8.338338338338338929e+00 4.067999999999715177e-01 5.931999999999509887e-01
8.348348348348348935e+00 4.104999999999711102e-01 5.894999999999513962e-01
8.358358358358358942e+00 4.136999999999707578e-01 5.862999999999517486e-01
8.368368368368368948e+00 4.164999999999704494e-01 5.834999999999520570e-01
8.378378378378378954e+00 4.192999999999701410e-01 5.806999999999523654e-01
8.388388388388388961e+00 4.221999999999698217e-01 5.777999999999526848e-01
8.398398398398398967e+00 4.242999999999695904e-01 5.756999999999529161e-01
8.408408408408408974e+00 4.276999999999692159e-01 5.722999999999532905e-01
8.418418418418418980e+00 4.297999999999689846e-01 5.701999999999535218e-01
8.428428428428428987e+00 4.325999999999686763e-01 5.673999999999538302e-01
8.438438438438438993e+00 4.356999999999683348e-01 5.642999999999541716e-01
8.448448448448449000e+00 4.388999999999679824e-01 5.610999999999545240e-01
8.458458458458459006e+00 4.408999999999677621e-01 5.590999999999547443e-01
8.468468468468469013e+00 4.435999999999674648e-01 5.563999999999550417e-01
8.478478478478479019e+00 4.455999999999672445e-01 5.543999999999552619e-01
8.488488488488489025e+00 4.488999999999668811e-01 5.510999999999556254e-01
8.498498498498499032e+00 4.508999999999666608e-01 5.490999999999558456e-01
8.508508508508509038e+00 4.528999999999664405e-01 5.470999999999560659e-01
8.518518518518519045e+00 4.556999999999661322e-01 5.442999999999563743e-01
8.528528528528529051e+00 4.580999999999658678e-01 5.418999999999566386e-01
8.538538538538539058e+00 4.599999999999656586e-01 5.399999999999568479e-01
8.548548548548549064e+00 4.623999999999653943e-01 5.375999999999571122e-01
8.558558558558559071e+00 4.651999999999650859e-01 5.347999999999574205e-01
8.568568568568569077e+00 4.674999999999648326e-01 5.324999999999576739e-01
8.578578578578579084e+00 4.701999999999645352e-01 5.297999999999579712e-01
8.588588588588589090e+00 4.727999999999642489e-01 5.271999999999582576e-01
8.598598598598599096e+00 4.742999999999640837e-01 5.256999999999584228e-01
8.608608608608609103e+00 4.766999999999638193e-01 5.232999999999586871e-01
8.618618618618619109e+00 4.784999999999636211e-01 5.214999999999588853e-01
8.628628628628629116e+00 4.796999999999634889e-01 5.202999999999590175e-01
8.638638638638639122e+00 4.821999999999632136e-01 5.177999999999592928e-01
8.648648648648649129e+00 4.848999999999629162e-01 5.150999999999595902e-01
8.658658658658659135e+00 4.872999999999626519e-01 5.126999999999598545e-01
8.668668668668669142e+00 4.888999999999624757e-01 5.110999999999600307e-01
8.678678678678679148e+00 4.907999999999622665e-01 5.091999999999602400e-01
8.688688688688689155e+00 4.917999999999621563e-01 5.081999999999603501e-01
8.698698698698699161e+00 4.934999999999619691e-01 5.064999999999605373e-01
8.708708708708709167e+00 4.943999999999618700e-01 5.055999999999606365e-01
8.718718718718719174e+00 4.963999999999616497e-01 5.035999999999608567e-01
8.728728728728729180e+00 4.979999999999614735e-01 5.019999999999610329e-01
8.738738738738739187e+00 4.992999999999613303e-01 5.006999999999611761e-01
8.748748748748749193e+00 5.011999999999611211e-01 4.987999999999613854e-01
8.758758758758759200e+00 5.029999999999609228e-01 4.969999999999615836e-01
8.768768768768769206e+00 5.047999999999607246e-01 4.951999999999617819e-01
8.778778778778779213e+00 5.060999999999605814e-01 4.938999999999619250e-01
8.788788788788789219e+00 5.078999999999603832e-01 4.920999999999621233e-01
8.798798798798799226e+00 5.090999999999602510e-01 4.908999999999622554e-01
8.808808808808809232e+00 5.106999999999600748e-01 4.892999999999624317e-01
8.818818818818819238e+00 5.128999999999598325e-01 4.870999999999626739e-01
8.828828828828829245e+00 5.142999999999596783e-01 4.856999999999628281e-01
8.838838838838839251e+00 5.159999999999594911e-01 4.839999999999630154e-01
8.848848848848849258e+00 5.169999999999593809e-01 4.829999999999631255e-01
8.858858858858859264e+00 5.176999999999593038e-01 4.822999999999632026e-01
8.868868868868869271e+00 5.192999999999591276e-01 4.806999999999633788e-01
8.878878878878879277e+00 5.205999999999589845e-01 4.793999999999635220e-01
8.888888888888889284e+00 5.218999999999588413e-01 4.780999999999636652e-01
8.898898898898899290e+00 5.227999999999587422e-01 4.771999999999637643e-01
8.908908908908909297e+00 5.237999999999586320e-01 4.761999999999638744e-01
8.918918918918919303e+00 5.253999999999584558e-01 4.745999999999640506e-01
8.928928928928929309e+00 5.261999999999583677e-01 4.737999999999641387e-01
8.938938938938939316e+00 5.271999999999582576e-01 4.727999999999642489e-01
8.948948948948949322e+00 5.280999999999581584e-01 4.718999999999643480e-01
8.958958958958959329e+00 5.287999999999580814e-01 4.711999999999644251e-01
8.968968968968969335e+00 5.301999999999579272e-01 4.697999999999645793e-01
8.978978978978979342e+00 5.310999999999578280e-01 4.688999999999646784e-01
8.988988988988989348e+00 5.320999999999577179e-01 4.678999999999647885e-01
8.998998998998999355e+00 5.327999999999576408e-01 4.671999999999648656e-01
9.009009009009009361e+00 5.336999999999575417e-01 4.662999999999649647e-01
9.019019019019019368e+00 5.342999999999574756e-01 4.656999999999650308e-01
9.029029029029029374e+00 5.351999999999573765e-01 4.647999999999651299e-01
9.039039039039039380e+00 5.360999999999572774e-01 4.638999999999652291e-01
9.049049049049049387e+00 5.366999999999572113e-01 4.632999999999652951e-01
9.059059059059059393e+00 5.376999999999571012e-01 4.622999999999654053e-01
9.069069069069069400e+00 5.384999999999570131e-01 4.614999999999654934e-01
9.079079079079079406e+00 5.387999999999569800e-01 4.611999999999655264e-01
9.089089089089089413e+00 5.391999999999569360e-01 4.607999999999655705e-01
9.099099099099099419e+00 5.397999999999568699e-01 4.601999999999656366e-01
9.109109109109109426e+00 5.401999999999568258e-01 4.597999999999656806e-01
9.119119119119119432e+00 5.404999999999567928e-01 4.594999999999657136e-01
9.129129129129129439e+00 5.406999999999567708e-01 4.592999999999657357e-01
9.139139139139139445e+00 5.410999999999567267e-01 4.588999999999657797e-01
9.149149149149149451e+00 5.412999999999567047e-01 4.586999999999658018e-01
9.159159159159159458e+00 5.421999999999566056e-01 4.577999999999659009e-01
9.169169169169169464e+00 5.425999999999565615e-01 4.573999999999659449e-01
9.179179179179179471e+00 5.427999999999565395e-01 4.571999999999659670e-01
9.189189189189189477e+00 5.434999999999564624e-01 4.564999999999660441e-01
9.199199199199199484e+00 5.437999999999564293e-01 4.561999999999660771e-01
9.209209209209209490e+00 5.442999999999563743e-01 4.556999999999661322e-01
9.219219219219219497e+00 5.449999999999562972e-01 4.549999999999662093e-01
9.229229229229229503e+00 5.452999999999562641e-01 4.546999999999662423e-01
9.239239239239239510e+00 5.455999999999562311e-01 4.543999999999662753e-01
9.249249249249249516e+00 5.460999999999561760e-01 4.538999999999663304e-01
9.259259259259259522e+00 5.463999999999561430e-01 4.535999999999663634e-01
9.269269269269269529e+00 5.468999999999560879e-01 4.530999999999664185e-01
9.279279279279279535e+00 5.470999999999560659e-01 4.528999999999664405e-01
9.289289289289289542e+00 5.471999999999560549e-01 4.527999999999664515e-01
9.299299299299299548e+00 5.472999999999560439e-01 4.526999999999664626e-01
9.309309309309309555e+00 5.473999999999560329e-01 4.525999999999664736e-01
9.319319319319319561e+00 5.474999999999560218e-01 4.524999999999664846e-01
9.329329329329329568e+00 5.474999999999560218e-01 4.524999999999664846e-01
9.339339339339339574e+00 5.475999999999560108e-01 4.523999999999664956e-01
9.349349349349349581e+00 5.475999999999560108e-01 4.523999999999664956e-01
9.359359359359359587e+00 5.476999999999559998e-01 4.522999999999665066e-01
9.369369369369369593e+00 5.476999999999559998e-01 4.522999999999665066e-01
9.379379379379379600e+00 5.474999999999560218e-01 4.524999999999664846e-01
9.389389389389389606e+00 5.473999999999560329e-01 4.525999999999664736e-01
9.399399399399399613e+00 5.471999999999560549e-01 4.527999999999664515e-01
9.409409409409409619e+00 5.466999999999561100e-01 4.532999999999663965e-01
9.419419419419419626e+00 5.465999999999561210e-01 4.533999999999663855e-01
9.429429429429429632e+00 5.462999999999561540e-01 4.536999999999663524e-01
9.439439439439439639e+00 5.459999999999561870e-01 4.539999999999663194e-01
9.449449449449449645e+00 5.452999999999562641e-01 4.546999999999662423e-01
9.459459459459459651e+00 5.443999999999563633e-01 4.555999999999661432e-01
9.469469469469469658e+00 5.438999999999564183e-01 4.560999999999660881e-01
9.479479479479479664e+00 5.431999999999564954e-01 4.567999999999660110e-01
9.489489489489489671e+00 5.424999999999565725e-01 4.574999999999659339e-01
9.499499499499499677e+00 5.421999999999566056e-01 4.577999999999659009e-01
9.509509509509509684e+00 5.407999999999567597e-01 4.591999999999657467e-01
9.519519519519519690e+00 5.398999999999568589e-01 4.600999999999656476e-01
9.529529529529529697e+00 5.390999999999569470e-01 4.608999999999655595e-01
9.539539539539539703e+00 5.381999999999570461e-01 4.617999999999654603e-01
9.549549549549549710e+00 5.365999999999572223e-01 4.633999999999652841e-01
9.559559559559559716e+00 5.351999999999573765e-01 4.647999999999651299e-01
9.569569569569569722e+00 5.333999999999575747e-01 4.665999999999649317e-01
9.579579579579579729e+00 5.319999999999577289e-01 4.679999999999647775e-01
9.589589589589589735e+00 5.312999999999578060e-01 4.686999999999647004e-01
9.599599599599599742e+00 5.297999999999579712e-01 4.701999999999645352e-01
9.609609609609609748e+00 5.284999999999581144e-01 4.714999999999643920e-01
9.619619619619619755e+00 5.264999999999583347e-01 4.734999999999641718e-01
9.629629629629629761e+00 5.249999999999584999e-01 4.749999999999640066e-01
9.639639639639639768e+00 5.237999999999586320e-01 4.761999999999638744e-01
9.649649649649649774e+00 5.223999999999587862e-01 4.775999999999637202e-01
9.659659659659659781e+00 5.209999999999589404e-01 4.789999999999635660e-01
9.669669669669669787e+00 5.196999999999590836e-01 4.802999999999634229e-01
9.679679679679679793e+00 5.182999999999592378e-01 4.816999999999632687e-01
9.689689689689689800e+00 5.167999999999594030e-01 4.831999999999631035e-01
9.699699699699699806e+00 5.153999999999595572e-01 4.845999999999629493e-01
9.709709709709709813e+00 5.141999999999596893e-01 4.857999999999628171e-01
9.719719719719719819e+00 5.126999999999598545e-01 4.872999999999626519e-01
9.729729729729729826e+00 5.116999999999599646e-01 4.882999999999625418e-01
9.739739739739739832e+00 5.098999999999601629e-01 4.900999999999623435e-01
9.749749749749749839e+00 5.083999999999603281e-01 4.915999999999621783e-01
9.759759759759759845e+00 5.067999999999605043e-01 4.931999999999620021e-01
9.769769769769769852e+00 5.051999999999606805e-01 4.947999999999618259e-01
9.779779779779779858e+00 5.039999999999608127e-01 4.959999999999616938e-01
9.789789789789789864e+00 5.027999999999609448e-01 4.971999999999615616e-01
9.799799799799799871e+00 5.011999999999611211e-01 4.987999999999613854e-01
9.809809809809809877e+00 4.999999999999612532e-01 4.999999999999612532e-01
9.819819819819819884e+00 4.991999999999613413e-01 5.007999999999611651e-01
9.829829829829829890e+00 4.982999999999614404e-01 5.016999999999610660e-01
9.839839839839839897e+00 4.968999999999615946e-01 5.030999999999609118e-01
9.849849849849849903e+00 4.950999999999617929e-01 5.048999999999607136e-01
9.859859859859859910e+00 4.937999999999619360e-01 5.061999999999605704e-01
9.869869869869869916e+00 4.921999999999621123e-01 5.077999999999603942e-01
9.879879879879879923e+00 4.912999999999622114e-01 5.086999999999602950e-01
9.889889889889889929e+00 4.908999999999622554e-01 5.090999999999602510e-01
9.899899899899899935e+00 4.903999999999623105e-01 5.095999999999601959e-01
9.909909909909909942e+00 4.895999999999623986e-01 5.103999999999601078e-01
9.919919919919919948e+00 4.880999999999625638e-01 5.118999999999599426e-01
9.929929929929929955e+00 4.870999999999626739e-01 5.128999999999598325e-01
9.939939939939939961e+00 4.864999999999627400e-01 5.134999999999597664e-01
9.949949949949949968e+00 4.858999999999628061e-01 5.140999999999597003e-01
9.959959959959959974e+00 4.853999999999628612e-01 5.145999999999596453e-01
9.969969969969969981e+00 4.850999999999628942e-01 5.148999999999596122e-01
9.979979979979979987e+00 4.846999999999629383e-01 5.152999999999595682e-01
9.989989989989989994e+00 4.844999999999629603e-01 5.154999999999595461e-01
1.000000000000000000e+01 4.844999999999629603e-01 5.154999999999595461e-01


==> DataFigures/PropI3.txt <==
0.000000000000000000e+00 4.992999999999613303e-01 5.006999999999611761e-01 0.000000000000000000e+00
1.001001001001000992e-02 4.976999999999615065e-01 5.022999999999609999e-01 0.000000000000000000e+00
2.002002002002001985e-02 4.965999999999616277e-01 5.033999999999608788e-01 0.000000000000000000e+00
3.003003003003002977e-02 4.952999999999617708e-01 5.046999999999607356e-01 0.000000000000000000e+00
4.004004004004003969e-02 4.942999999999618810e-01 5.056999999999606255e-01 0.000000000000000000e+00
5.005005005005004615e-02 4.927999999999620462e-01 5.071999999999604603e-01 0.000000000000000000e+00
6.006006006006005954e-02 4.915999999999621783e-01 5.083999999999603281e-01 0.000000000000000000e+00
7.007007007007007293e-02 4.897999999999623766e-01 5.101999999999601298e-01 0.000000000000000000e+00
8.008008008008007939e-02 4.873999999999626409e-01 5.125999999999598655e-01 0.000000000000000000e+00
9.009009009009008584e-02 4.845999999999629493e-01 5.153999999999595572e-01 0.000000000000000000e+00
1.001001001001000923e-01 4.830999999999631145e-01 5.168999999999593919e-01 0.000000000000000000e+00
1.101101101101101126e-01 4.796999999999634889e-01 5.202999999999590175e-01 0.000000000000000000e+00
1.201201201201201191e-01 4.776999999999637092e-01 5.222999999999587972e-01 0.000000000000000000e+00
1.301301301301301394e-01 4.759999999999638964e-01 5.239999999999586100e-01 0.000000000000000000e+00
1.401401401401401459e-01 4.730999999999642158e-01 5.268999999999582906e-01 0.000000000000000000e+00
1.501501501501501523e-01 4.705999999999644912e-01 5.293999999999580153e-01 0.000000000000000000e+00
1.601601601601601588e-01 4.681999999999647555e-01 5.317999999999577510e-01 0.000000000000000000e+00
1.701701701701701652e-01 4.657999999999650198e-01 5.341999999999574866e-01 0.000000000000000000e+00
1.801801801801801717e-01 4.631999999999653062e-01 5.367999999999572003e-01 0.000000000000000000e+00
1.901901901901901781e-01 4.602999999999656255e-01 5.396999999999568809e-01 0.000000000000000000e+00
2.002002002002001846e-01 4.579999999999658788e-01 5.419999999999566276e-01 0.000000000000000000e+00
2.102102102102102188e-01 4.554999999999661542e-01 5.444999999999563522e-01 0.000000000000000000e+00
2.202202202202202252e-01 4.527999999999664515e-01 5.471999999999560549e-01 0.000000000000000000e+00
2.302302302302302317e-01 4.505999999999666938e-01 5.493999999999558126e-01 0.000000000000000000e+00
2.402402402402402382e-01 4.485999999999669141e-01 5.513999999999555923e-01 0.000000000000000000e+00
2.502502502502502724e-01 4.466999999999671234e-01 5.532999999999553831e-01 0.000000000000000000e+00
2.602602602602602788e-01 4.437999999999674428e-01 5.561999999999550637e-01 0.000000000000000000e+00
2.702702702702702853e-01 4.413999999999677071e-01 5.585999999999547994e-01 0.000000000000000000e+00
2.802802802802802917e-01 4.390999999999679604e-01 5.608999999999545460e-01 0.000000000000000000e+00
2.902902902902902982e-01 4.369999999999681917e-01 5.629999999999543148e-01 0.000000000000000000e+00
3.003003003003003046e-01 4.343999999999684780e-01 5.655999999999540284e-01 0.000000000000000000e+00
3.103103103103103111e-01 4.319999999999687423e-01 5.679999999999537641e-01 0.000000000000000000e+00
3.203203203203203175e-01 4.308999999999688635e-01 5.690999999999536429e-01 0.000000000000000000e+00
3.303303303303303240e-01 4.285999999999691168e-01 5.713999999999533896e-01 0.000000000000000000e+00
3.403403403403403304e-01 4.253999999999694692e-01 5.745999999999530372e-01 0.000000000000000000e+00
3.503503503503503369e-01 4.233999999999696895e-01 5.765999999999528169e-01 0.000000000000000000e+00
3.603603603603603434e-01 4.214999999999698987e-01 5.784999999999526077e-01 0.000000000000000000e+00
3.703703703703703498e-01 4.192999999999701410e-01 5.806999999999523654e-01 0.000000000000000000e+00
3.803803803803803563e-01 4.169999999999703943e-01 5.829999999999521121e-01 0.000000000000000000e+00
3.903903903903903627e-01 4.150999999999706036e-01 5.848999999999519028e-01 0.000000000000000000e+00
4.004004004004003692e-01 4.125999999999708789e-01 5.873999999999516275e-01 0.000000000000000000e+00
4.104104104104104311e-01 4.099999999999711653e-01 5.899999999999513411e-01 0.000000000000000000e+00
4.204204204204204376e-01 4.070999999999714847e-01 5.928999999999510218e-01 0.000000000000000000e+00
4.304304304304304440e-01 4.037999999999718481e-01 5.961999999999506583e-01 0.000000000000000000e+00
4.404404404404404505e-01 4.017999999999720684e-01 5.981999999999504380e-01 0.000000000000000000e+00
4.504504504504504570e-01 4.000999999999722556e-01 5.998999999999502508e-01 0.000000000000000000e+00
4.604604604604604634e-01 3.977999999999725089e-01 6.021999999999499975e-01 0.000000000000000000e+00
4.704704704704704699e-01 3.961999999999726851e-01 6.037999999999498213e-01 0.000000000000000000e+00
4.804804804804804763e-01 3.932999999999730045e-01 6.066999999999495019e-01 0.000000000000000000e+00
4.904904904904904828e-01 3.907999999999732799e-01 6.091999999999492266e-01 0.000000000000000000e+00
5.005005005005005447e-01 3.881999999999735662e-01 6.117999999999489402e-01 0.000000000000000000e+00
5.105105105105105512e-01 3.853999999999738746e-01 6.145999999999486318e-01 0.000000000000000000e+00
5.205205205205205576e-01 3.826999999999741719e-01 6.172999999999483345e-01 0.000000000000000000e+00
5.305305305305305641e-01 3.806999999999743922e-01 6.192999999999481142e-01 0.000000000000000000e+00
5.405405405405405705e-01 3.789999999999745794e-01 6.209999999999479270e-01 0.000000000000000000e+00
5.505505505505505770e-01 3.770999999999747887e-01 6.228999999999477177e-01 0.000000000000000000e+00
5.605605605605605835e-01 3.746999999999750530e-01 6.252999999999474534e-01 0.000000000000000000e+00
5.705705705705705899e-01 3.723999999999753063e-01 6.275999999999472001e-01 0.000000000000000000e+00
5.805805805805805964e-01 3.700999999999755596e-01 6.298999999999469468e-01 0.000000000000000000e+00
5.905905905905906028e-01 3.668999999999759121e-01 6.330999999999465944e-01 0.000000000000000000e+00
6.006006006006006093e-01 3.644999999999761764e-01 6.354999999999463300e-01 0.000000000000000000e+00
6.106106106106106157e-01 3.621999999999764297e-01 6.377999999999460767e-01 0.000000000000000000e+00
6.206206206206206222e-01 3.595999999999767160e-01 6.403999999999457904e-01 0.000000000000000000e+00
6.306306306306306286e-01 3.569999999999770024e-01 6.429999999999455040e-01 0.000000000000000000e+00
6.406406406406406351e-01 3.548999999999772337e-01 6.450999999999452728e-01 0.000000000000000000e+00
6.506506506506506415e-01 3.530999999999774319e-01 6.468999999999450745e-01 0.000000000000000000e+00
6.606606606606606480e-01 3.517999999999775751e-01 6.481999999999449313e-01 0.000000000000000000e+00
6.706706706706706544e-01 3.499999999999777733e-01 6.499999999999447331e-01 0.000000000000000000e+00
6.806806806806806609e-01 3.479999999999779936e-01 6.519999999999445128e-01 0.000000000000000000e+00
6.906906906906906674e-01 3.463999999999781698e-01 6.535999999999443366e-01 0.000000000000000000e+00
7.007007007007006738e-01 3.439999999999784341e-01 6.559999999999440723e-01 0.000000000000000000e+00
7.107107107107106803e-01 3.428999999999785553e-01 6.570999999999439511e-01 0.000000000000000000e+00
7.207207207207206867e-01 3.411999999999787425e-01 6.587999999999437639e-01 0.000000000000000000e+00
7.307307307307306932e-01 3.397999999999788967e-01 6.601999999999436097e-01 0.000000000000000000e+00
7.407407407407406996e-01 3.379999999999790949e-01 6.619999999999434115e-01 0.000000000000000000e+00
7.507507507507507061e-01 3.366999999999792381e-01 6.632999999999432683e-01 0.000000000000000000e+00
7.607607607607607125e-01 3.346999999999794584e-01 6.652999999999430480e-01 0.000000000000000000e+00
7.707707707707707190e-01 3.323999999999797117e-01 6.675999999999427947e-01 0.000000000000000000e+00
7.807807807807807254e-01 3.304999999999799210e-01 6.694999999999425855e-01 0.000000000000000000e+00
7.907907907907907319e-01 3.285999999999801302e-01 6.713999999999423762e-01 0.000000000000000000e+00
8.008008008008007383e-01 3.272999999999802734e-01 6.726999999999422331e-01 0.000000000000000000e+00
8.108108108108108558e-01 3.257999999999804386e-01 6.741999999999420679e-01 0.000000000000000000e+00
8.208208208208208623e-01 3.238999999999806478e-01 6.760999999999418586e-01 0.000000000000000000e+00
8.308308308308308687e-01 3.216999999999808901e-01 6.782999999999416163e-01 0.000000000000000000e+00
8.408408408408408752e-01 3.197999999999810994e-01 6.801999999999414070e-01 0.000000000000000000e+00
8.508508508508508816e-01 3.187999999999812095e-01 6.811999999999412969e-01 0.000000000000000000e+00
8.608608608608608881e-01 3.173999999999813637e-01 6.825999999999411427e-01 0.000000000000000000e+00
8.708708708708708945e-01 3.158999999999815289e-01 6.840999999999409775e-01 0.000000000000000000e+00
8.808808808808809010e-01 3.146999999999816611e-01 6.852999999999408454e-01 0.000000000000000000e+00
8.908908908908909074e-01 3.128999999999818593e-01 6.870999999999406471e-01 0.000000000000000000e+00
9.009009009009009139e-01 3.116999999999819915e-01 6.882999999999405150e-01 0.000000000000000000e+00
9.109109109109109204e-01 3.105999999999821126e-01 6.893999999999403938e-01 0.000000000000000000e+00
9.209209209209209268e-01 3.089999999999822888e-01 6.909999999999402176e-01 0.000000000000000000e+00
9.309309309309309333e-01 3.077999999999824210e-01 6.921999999999400854e-01 0.000000000000000000e+00
9.409409409409409397e-01 3.061999999999825972e-01 6.937999999999399092e-01 0.000000000000000000e+00
9.509509509509509462e-01 3.054999999999826743e-01 6.944999999999398321e-01 0.000000000000000000e+00
9.609609609609609526e-01 3.037999999999828615e-01 6.961999999999396449e-01 0.000000000000000000e+00
9.709709709709709591e-01 3.019999999999830598e-01 6.979999999999394467e-01 0.000000000000000000e+00
9.809809809809809655e-01 3.001999999999832580e-01 6.997999999999392484e-01 0.000000000000000000e+00
9.909909909909909720e-01 2.989999999999833902e-01 7.009999999999391163e-01 0.000000000000000000e+00
1.001001001001001089e+00 2.974999999999835554e-01 7.024999999999389511e-01 0.000000000000000000e+00
1.011011011011011096e+00 2.966999999999836435e-01 7.032999999999388629e-01 0.000000000000000000e+00
1.021021021021021102e+00 2.949999999999838307e-01 7.049999999999386757e-01 0.000000000000000000e+00
1.031031031031031109e+00 2.935999999999839849e-01 7.063999999999385215e-01 0.000000000000000000e+00
1.041041041041041115e+00 2.921999999999841391e-01 7.077999999999383673e-01 0.000000000000000000e+00
1.051051051051051122e+00 2.906999999999843043e-01 7.092999999999382021e-01 0.000000000000000000e+00
1.061061061061061128e+00 2.896999999999844144e-01 7.102999999999380920e-01 0.000000000000000000e+00
1.071071071071071135e+00 2.889999999999844915e-01 7.109999999999380149e-01 0.000000000000000000e+00
1.081081081081081141e+00 2.879999999999846017e-01 7.119999999999379048e-01 0.000000000000000000e+00
1.091091091091091148e+00 2.872999999999846787e-01 7.126999999999378277e-01 0.000000000000000000e+00
1.101101101101101154e+00 2.862999999999847889e-01 7.136999999999377176e-01 0.000000000000000000e+00
1.111111111111111160e+00 2.851999999999849100e-01 7.147999999999375964e-01 0.000000000000000000e+00
1.121121121121121167e+00 2.842999999999850091e-01 7.156999999999374973e-01 0.000000000000000000e+00
1.131131131131131173e+00 2.830999999999851413e-01 7.168999999999373651e-01 0.000000000000000000e+00
1.141141141141141180e+00 2.820999999999852514e-01 7.178999999999372550e-01 0.000000000000000000e+00
1.151151151151151186e+00 2.804999999999854277e-01 7.194999999999370788e-01 0.000000000000000000e+00
1.161161161161161193e+00 2.794999999999855378e-01 7.204999999999369686e-01 0.000000000000000000e+00
1.171171171171171199e+00 2.784999999999856479e-01 7.214999999999368585e-01 0.000000000000000000e+00
1.181181181181181206e+00 2.773999999999857691e-01 7.225999999999367374e-01 0.000000000000000000e+00
1.191191191191191212e+00 2.758999999999859343e-01 7.240999999999365722e-01 0.000000000000000000e+00
1.201201201201201219e+00 2.744999999999860885e-01 7.254999999999364180e-01 0.000000000000000000e+00
1.211211211211211225e+00 2.731999999999862316e-01 7.267999999999362748e-01 0.000000000000000000e+00
1.221221221221221231e+00 2.721999999999863418e-01 7.277999999999361647e-01 0.000000000000000000e+00
1.231231231231231238e+00 2.712999999999864409e-01 7.286999999999360655e-01 0.000000000000000000e+00
1.241241241241241244e+00 2.703999999999865400e-01 7.295999999999359664e-01 0.000000000000000000e+00
1.251251251251251251e+00 2.694999999999866391e-01 7.304999999999358673e-01 0.000000000000000000e+00
1.261261261261261257e+00 2.686999999999867272e-01 7.312999999999357792e-01 0.000000000000000000e+00
1.271271271271271264e+00 2.678999999999868153e-01 7.320999999999356911e-01 0.000000000000000000e+00
1.281281281281281270e+00 2.669999999999869145e-01 7.329999999999355920e-01 0.000000000000000000e+00
1.291291291291291277e+00 2.660999999999870136e-01 7.338999999999354928e-01 0.000000000000000000e+00
1.301301301301301283e+00 2.651999999999871127e-01 7.347999999999353937e-01 0.000000000000000000e+00
1.311311311311311290e+00 2.641999999999872228e-01 7.357999999999352836e-01 0.000000000000000000e+00
1.321321321321321296e+00 2.629999999999873550e-01 7.369999999999351514e-01 0.000000000000000000e+00
1.331331331331331302e+00 2.618999999999874762e-01 7.380999999999350303e-01 0.000000000000000000e+00
1.341341341341341309e+00 2.608999999999875863e-01 7.390999999999349201e-01 0.000000000000000000e+00
1.351351351351351315e+00 2.599999999999876854e-01 7.399999999999348210e-01 0.000000000000000000e+00
1.361361361361361322e+00 2.591999999999877735e-01 7.407999999999347329e-01 0.000000000000000000e+00
1.371371371371371328e+00 2.578999999999879167e-01 7.420999999999345897e-01 0.000000000000000000e+00
1.381381381381381335e+00 2.566999999999880488e-01 7.432999999999344576e-01 0.000000000000000000e+00
1.391391391391391341e+00 2.560999999999881149e-01 7.438999999999343915e-01 0.000000000000000000e+00
1.401401401401401348e+00 2.548999999999882471e-01 7.450999999999342593e-01 0.000000000000000000e+00
1.411411411411411354e+00 2.537999999999883682e-01 7.461999999999341382e-01 0.000000000000000000e+00
1.421421421421421361e+00 2.527999999999884784e-01 7.471999999999340281e-01 0.000000000000000000e+00
1.431431431431431367e+00 2.518999999999885775e-01 7.480999999999339289e-01 0.000000000000000000e+00
1.441441441441441373e+00 2.506999999999887097e-01 7.492999999999337968e-01 0.000000000000000000e+00
1.451451451451451380e+00 2.499999999999887867e-01 7.499999999999337197e-01 0.000000000000000000e+00
1.461461461461461386e+00 2.495999999999888308e-01 7.503999999999336756e-01 0.000000000000000000e+00
1.471471471471471393e+00 2.488999999999889079e-01 7.510999999999335985e-01 0.000000000000000000e+00
1.481481481481481399e+00 2.483999999999889630e-01 7.515999999999335435e-01 0.000000000000000000e+00
1.491491491491491406e+00 2.470999999999891061e-01 7.528999999999334003e-01 0.000000000000000000e+00
1.501501501501501412e+00 2.460999999999892163e-01 7.538999999999332902e-01 0.000000000000000000e+00
1.511511511511511419e+00 2.452999999999893044e-01 7.546999999999332021e-01 0.000000000000000000e+00
1.521521521521521425e+00 2.451999999999893154e-01 7.547999999999331910e-01 0.000000000000000000e+00
1.531531531531531432e+00 2.445999999999893815e-01 7.553999999999331250e-01 0.000000000000000000e+00
1.541541541541541438e+00 2.437999999999894696e-01 7.561999999999330369e-01 0.000000000000000000e+00
1.551551551551551444e+00 2.431999999999895357e-01 7.567999999999329708e-01 0.000000000000000000e+00
1.561561561561561451e+00 2.422999999999896348e-01 7.576999999999328717e-01 0.000000000000000000e+00
1.571571571571571457e+00 2.416999999999897009e-01 7.582999999999328056e-01 0.000000000000000000e+00
1.581581581581581464e+00 2.408999999999897890e-01 7.590999999999327175e-01 0.000000000000000000e+00
1.591591591591591470e+00 2.405999999999898220e-01 7.593999999999326844e-01 0.000000000000000000e+00
1.601601601601601477e+00 2.401999999999898661e-01 7.597999999999326404e-01 0.000000000000000000e+00
1.611611611611611705e+00 2.396999999999899211e-01 7.602999999999325853e-01 0.000000000000000000e+00
1.621621621621621712e+00 2.388999999999900092e-01 7.610999999999324972e-01 0.000000000000000000e+00
1.631631631631631718e+00 2.385999999999900423e-01 7.613999999999324642e-01 0.000000000000000000e+00
1.641641641641641725e+00 2.383999999999900643e-01 7.615999999999324421e-01 0.000000000000000000e+00
1.651651651651651731e+00 2.381999999999900863e-01 7.617999999999324201e-01 0.000000000000000000e+00
1.661661661661661737e+00 2.378999999999901194e-01 7.620999999999323871e-01 0.000000000000000000e+00
1.671671671671671744e+00 2.377999999999901304e-01 7.621999999999323760e-01 0.000000000000000000e+00
1.681681681681681750e+00 2.374999999999901634e-01 7.624999999999323430e-01 0.000000000000000000e+00
1.691691691691691757e+00 2.370999999999902075e-01 7.628999999999322990e-01 0.000000000000000000e+00
1.701701701701701763e+00 2.364999999999902736e-01 7.634999999999322329e-01 0.000000000000000000e+00
1.711711711711711770e+00 2.362999999999902956e-01 7.636999999999322108e-01 0.000000000000000000e+00
1.721721721721721776e+00 2.360999999999903176e-01 7.638999999999321888e-01 0.000000000000000000e+00
1.731731731731731783e+00 2.358999999999903396e-01 7.640999999999321668e-01 0.000000000000000000e+00
1.741741741741741789e+00 2.357999999999903507e-01 7.641999999999321558e-01 0.000000000000000000e+00
1.751751751751751796e+00 2.355999999999903727e-01 7.643999999999321338e-01 0.000000000000000000e+00
1.761761761761761802e+00 2.354999999999903837e-01 7.644999999999321227e-01 0.000000000000000000e+00
1.771771771771771808e+00 2.352999999999904057e-01 7.646999999999321007e-01 0.000000000000000000e+00
1.781781781781781815e+00 2.351999999999904167e-01 7.647999999999320897e-01 0.000000000000000000e+00
1.791791791791791821e+00 2.349999999999904388e-01 7.649999999999320677e-01 0.000000000000000000e+00
1.801801801801801828e+00 2.348999999999904498e-01 7.650999999999320567e-01 0.000000000000000000e+00
1.811811811811811834e+00 2.348999999999904498e-01 7.650999999999320567e-01 0.000000000000000000e+00
1.821821821821821841e+00 2.346999999999904718e-01 7.652999999999320346e-01 0.000000000000000000e+00
1.831831831831831847e+00 2.346999999999904718e-01 7.652999999999320346e-01 0.000000000000000000e+00
1.841841841841841854e+00 2.346999999999904718e-01 7.652999999999320346e-01 0.000000000000000000e+00
1.851851851851851860e+00 2.346999999999904718e-01 7.652999999999320346e-01 0.000000000000000000e+00
1.861861861861861867e+00 2.346999999999904718e-01 7.652999999999320346e-01 0.000000000000000000e+00
1.871871871871871873e+00 2.346999999999904718e-01 7.652999999999320346e-01 0.000000000000000000e+00
1.881881881881881879e+00 2.346999999999904718e-01 7.652999999999320346e-01 0.000000000000000000e+00
1.891891891891891886e+00 2.346999999999904718e-01 7.652999999999320346e-01 0.000000000000000000e+00
1.901901901901901892e+00 2.345999999999904828e-01 7.653999999999320236e-01 0.000000000000000000e+00
1.911911911911911899e+00 2.345999999999904828e-01 7.653999999999320236e-01 0.000000000000000000e+00
1.921921921921921905e+00 2.345999999999904828e-01 7.653999999999320236e-01 0.000000000000000000e+00
1.931931931931931912e+00 2.345999999999904828e-01 7.653999999999320236e-01 0.000000000000000000e+00
1.941941941941941918e+00 2.345999999999904828e-01 7.653999999999320236e-01 0.000000000000000000e+00
1.951951951951951925e+00 2.345999999999904828e-01 7.653999999999320236e-01 0.000000000000000000e+00
1.961961961961961931e+00 2.344999999999904938e-01 7.654999999999320126e-01 0.000000000000000000e+00
1.971971971971971938e+00 2.344999999999904938e-01 7.654999999999320126e-01 0.000000000000000000e+00
1.981981981981981944e+00 2.344999999999904938e-01 7.654999999999320126e-01 0.000000000000000000e+00
1.991991991991991950e+00 2.343999999999905048e-01 7.655999999999320016e-01 0.000000000000000000e+00
2.002002002002002179e+00 2.343999999999905048e-01 7.655999999999320016e-01 0.000000000000000000e+00
2.012012012012012185e+00 2.343999999999905048e-01 7.655999999999320016e-01 0.000000000000000000e+00
2.022022022022022192e+00 2.342999999999905159e-01 7.656999999999319906e-01 0.000000000000000000e+00
2.032032032032032198e+00 2.343999999999905048e-01 7.655999999999320016e-01 0.000000000000000000e+00
2.042042042042042205e+00 2.343999999999905048e-01 7.655999999999320016e-01 0.000000000000000000e+00
2.052052052052052211e+00 2.342999999999905159e-01 7.655999999999320016e-01 1.000000000000000048e-04
2.062062062062062218e+00 2.342999999999905159e-01 7.655999999999320016e-01 1.000000000000000048e-04
2.072072072072072224e+00 2.342999999999905159e-01 7.655999999999320016e-01 1.000000000000000048e-04
2.082082082082082231e+00 2.342999999999905159e-01 7.654999999999320126e-01 2.000000000000000096e-04
2.092092092092092237e+00 2.341999999999905269e-01 7.653999999999320236e-01 4.000000000000000192e-04
2.102102102102102243e+00 2.341999999999905269e-01 7.651999999999320456e-01 6.000000000000000559e-04
2.112112112112112250e+00 2.342999999999905159e-01 7.650999999999320567e-01 6.000000000000000559e-04
2.122122122122122256e+00 2.343999999999905048e-01 7.645999999999321117e-01 1.000000000000000238e-03
2.132132132132132263e+00 2.342999999999905159e-01 7.643999999999321338e-01 1.300000000000000374e-03
2.142142142142142269e+00 2.342999999999905159e-01 7.641999999999321558e-01 1.500000000000000465e-03
2.152152152152152276e+00 2.342999999999905159e-01 7.635999999999322219e-01 2.100000000000000304e-03
2.162162162162162282e+00 2.340999999999905379e-01 7.633999999999322439e-01 2.499999999999999618e-03
2.172172172172172289e+00 2.340999999999905379e-01 7.629999999999322879e-01 2.899999999999998933e-03
2.182182182182182295e+00 2.340999999999905379e-01 7.627999999999323100e-01 3.099999999999998590e-03
2.192192192192192302e+00 2.340999999999905379e-01 7.625999999999323320e-01 3.299999999999998247e-03
2.202202202202202308e+00 2.339999999999905489e-01 7.615999999999324421e-01 4.399999999999998530e-03
2.212212212212212314e+00 2.339999999999905489e-01 7.613999999999324642e-01 4.599999999999999055e-03
2.222222222222222321e+00 2.339999999999905489e-01 7.611999999999324862e-01 4.799999999999999580e-03
2.232232232232232327e+00 2.338999999999905599e-01 7.610999999999324972e-01 5.000000000000000104e-03
2.242242242242242334e+00 2.339999999999905489e-01 7.609999999999325082e-01 5.000000000000000104e-03
2.252252252252252340e+00 2.338999999999905599e-01 7.609999999999325082e-01 5.100000000000000366e-03
2.262262262262262347e+00 2.338999999999905599e-01 7.609999999999325082e-01 5.100000000000000366e-03
2.272272272272272353e+00 2.338999999999905599e-01 7.608999999999325192e-01 5.200000000000000629e-03
2.282282282282282360e+00 2.338999999999905599e-01 7.607999999999325302e-01 5.300000000000000891e-03
2.292292292292292366e+00 2.338999999999905599e-01 7.604999999999325633e-01 5.600000000000001678e-03
2.302302302302302373e+00 2.338999999999905599e-01 7.601999999999325963e-01 5.900000000000002465e-03
2.312312312312312379e+00 2.338999999999905599e-01 7.600999999999326073e-01 6.000000000000002727e-03
2.322322322322322385e+00 2.338999999999905599e-01 7.596999999999326514e-01 6.400000000000003776e-03
2.332332332332332392e+00 2.338999999999905599e-01 7.595999999999326624e-01 6.500000000000004038e-03
2.342342342342342398e+00 2.338999999999905599e-01 7.594999999999326734e-01 6.600000000000004301e-03
2.352352352352352405e+00 2.338999999999905599e-01 7.594999999999326734e-01 6.600000000000004301e-03
2.362362362362362411e+00 2.338999999999905599e-01 7.592999999999326954e-01 6.800000000000004825e-03
2.372372372372372418e+00 2.338999999999905599e-01 7.592999999999326954e-01 6.800000000000004825e-03
2.382382382382382424e+00 2.338999999999905599e-01 7.590999999999327175e-01 7.000000000000005350e-03
2.392392392392392431e+00 2.338999999999905599e-01 7.588999999999327395e-01 7.200000000000005874e-03
2.402402402402402437e+00 2.338999999999905599e-01 7.586999999999327615e-01 7.400000000000006399e-03
2.412412412412412444e+00 2.338999999999905599e-01 7.583999999999327946e-01 7.700000000000007186e-03
2.422422422422422450e+00 2.338999999999905599e-01 7.583999999999327946e-01 7.700000000000007186e-03
2.432432432432432456e+00 2.338999999999905599e-01 7.583999999999327946e-01 7.700000000000007186e-03
2.442442442442442463e+00 2.338999999999905599e-01 7.580999999999328276e-01 8.000000000000007105e-03
2.452452452452452469e+00 2.338999999999905599e-01 7.576999999999328717e-01 8.400000000000004685e-03
2.462462462462462476e+00 2.338999999999905599e-01 7.574999999999328937e-01 8.600000000000003475e-03
2.472472472472472482e+00 2.338999999999905599e-01 7.571999999999329267e-01 8.900000000000001660e-03
2.482482482482482489e+00 2.338999999999905599e-01 7.567999999999329708e-01 9.299999999999999239e-03
2.492492492492492495e+00 2.338999999999905599e-01 7.566999999999329818e-01 9.399999999999998634e-03
2.502502502502502502e+00 2.338999999999905599e-01 7.561999999999330369e-01 9.899999999999995609e-03
2.512512512512512508e+00 2.336999999999905819e-01 7.560999999999330479e-01 1.019999999999999379e-02
2.522522522522522515e+00 2.336999999999905819e-01 7.557999999999330809e-01 1.049999999999999198e-02
2.532532532532532521e+00 2.335999999999905929e-01 7.556999999999330919e-01 1.069999999999999077e-02
2.542542542542542527e+00 2.335999999999905929e-01 7.552999999999331360e-01 1.109999999999998835e-02
2.552552552552552534e+00 2.335999999999905929e-01 7.552999999999331360e-01 1.109999999999998835e-02
2.562562562562562540e+00 2.335999999999905929e-01 7.552999999999331360e-01 1.109999999999998835e-02
2.572572572572572547e+00 2.335999999999905929e-01 7.549999999999331690e-01 1.139999999999998653e-02
2.582582582582582553e+00 2.335999999999905929e-01 7.545999999999332131e-01 1.179999999999998411e-02
2.592592592592592560e+00 2.335999999999905929e-01 7.542999999999332461e-01 1.209999999999998230e-02
2.602602602602602566e+00 2.335999999999905929e-01 7.538999999999332902e-01 1.249999999999997988e-02
2.612612612612612573e+00 2.334999999999906040e-01 7.534999999999333342e-01 1.299999999999997685e-02
2.622622622622622579e+00 2.333999999999906150e-01 7.527999999999334113e-01 1.379999999999997201e-02
2.632632632632632586e+00 2.332999999999906260e-01 7.526999999999334223e-01 1.399999999999997080e-02
2.642642642642642592e+00 2.332999999999906260e-01 7.520999999999334884e-01 1.459999999999996717e-02
2.652652652652652598e+00 2.332999999999906260e-01 7.520999999999334884e-01 1.459999999999996717e-02
2.662662662662662605e+00 2.332999999999906260e-01 7.518999999999335104e-01 1.479999999999996596e-02
2.672672672672672611e+00 2.331999999999906370e-01 7.515999999999335435e-01 1.519999999999996354e-02
2.682682682682682618e+00 2.331999999999906370e-01 7.511999999999335875e-01 1.559999999999996112e-02
2.692692692692692624e+00 2.331999999999906370e-01 7.501999999999336977e-01 1.659999999999995507e-02
2.702702702702702631e+00 2.331999999999906370e-01 7.500999999999337087e-01 1.669999999999995446e-02
2.712712712712712637e+00 2.330999999999906480e-01 7.495999999999337637e-01 1.729999999999995083e-02
2.722722722722722644e+00 2.329999999999906590e-01 7.488999999999338408e-01 1.809999999999994599e-02
2.732732732732732650e+00 2.329999999999906590e-01 7.486999999999338629e-01 1.829999999999994478e-02
2.742742742742742657e+00 2.329999999999906590e-01 7.483999999999338959e-01 1.859999999999994297e-02
2.752752752752752663e+00 2.329999999999906590e-01 7.479999999999339400e-01 1.899999999999994055e-02
2.762762762762762669e+00 2.328999999999906700e-01 7.476999999999339730e-01 1.939999999999993813e-02
2.772772772772772676e+00 2.328999999999906700e-01 7.472999999999340170e-01 1.979999999999993571e-02
2.782782782782782682e+00 2.327999999999906811e-01 7.469999999999340501e-01 2.019999999999993329e-02
2.792792792792792689e+00 2.327999999999906811e-01 7.463999999999341162e-01 2.079999999999992966e-02
2.802802802802802695e+00 2.326999999999906921e-01 7.458999999999341712e-01 2.139999999999992603e-02
2.812812812812812702e+00 2.326999999999906921e-01 7.454999999999342153e-01 2.179999999999992361e-02
2.822822822822822708e+00 2.326999999999906921e-01 7.446999999999343034e-01 2.259999999999991876e-02
2.832832832832832715e+00 2.326999999999906921e-01 7.440999999999343695e-01 2.319999999999991513e-02
2.842842842842842721e+00 2.326999999999906921e-01 7.433999999999344466e-01 2.389999999999991090e-02
2.852852852852852727e+00 2.325999999999907031e-01 7.425999999999345347e-01 2.479999999999990545e-02
2.862862862862862734e+00 2.325999999999907031e-01 7.423999999999345567e-01 2.499999999999990424e-02
2.872872872872872740e+00 2.324999999999907141e-01 7.419999999999346008e-01 2.549999999999990122e-02
2.882882882882882747e+00 2.324999999999907141e-01 7.411999999999346889e-01 2.629999999999989638e-02
2.892892892892892753e+00 2.324999999999907141e-01 7.406999999999347439e-01 2.679999999999989335e-02
2.902902902902902760e+00 2.324999999999907141e-01 7.404999999999347660e-01 2.699999999999989214e-02
2.912912912912912766e+00 2.324999999999907141e-01 7.401999999999347990e-01 2.729999999999989033e-02
2.922922922922922773e+00 2.322999999999907361e-01 7.397999999999348431e-01 2.789999999999988670e-02
2.932932932932932779e+00 2.322999999999907361e-01 7.389999999999349312e-01 2.869999999999988186e-02
2.942942942942942786e+00 2.322999999999907361e-01 7.384999999999349862e-01 2.919999999999987883e-02
2.952952952952952792e+00 2.322999999999907361e-01 7.380999999999350303e-01 2.959999999999987641e-02
2.962962962962962798e+00 2.322999999999907361e-01 7.374999999999350964e-01 3.019999999999987278e-02
2.972972972972972805e+00 2.322999999999907361e-01 7.371999999999351294e-01 3.049999999999987096e-02
2.982982982982982811e+00 2.322999999999907361e-01 7.368999999999351624e-01 3.079999999999986915e-02
2.992992992992992818e+00 2.322999999999907361e-01 7.366999999999351845e-01 3.099999999999986794e-02
3.003003003003002824e+00 2.322999999999907361e-01 7.363999999999352175e-01 3.129999999999986959e-02
3.013013013013012831e+00 2.322999999999907361e-01 7.358999999999352726e-01 3.179999999999988392e-02
3.023023023023022837e+00 2.322999999999907361e-01 7.356999999999352946e-01 3.199999999999988964e-02
3.033033033033032844e+00 2.322999999999907361e-01 7.354999999999353166e-01 3.219999999999989537e-02
3.043043043043042850e+00 2.322999999999907361e-01 7.351999999999353497e-01 3.249999999999990397e-02
3.053053053053052857e+00 2.322999999999907361e-01 7.348999999999353827e-01 3.279999999999991256e-02
3.063063063063062863e+00 2.322999999999907361e-01 7.346999999999354047e-01 3.299999999999991829e-02
3.073073073073072869e+00 2.320999999999907581e-01 7.346999999999354047e-01 3.319999999999992402e-02
3.083083083083082876e+00 2.320999999999907581e-01 7.345999999999354158e-01 3.329999999999992688e-02
3.093093093093092882e+00 2.320999999999907581e-01 7.343999999999354378e-01 3.349999999999993261e-02
3.103103103103102889e+00 2.320999999999907581e-01 7.343999999999354378e-01 3.349999999999993261e-02
3.113113113113112895e+00 2.320999999999907581e-01 7.342999999999354488e-01 3.359999999999993547e-02
3.123123123123122902e+00 2.319999999999907692e-01 7.341999999999354598e-01 3.379999999999994120e-02
3.133133133133132908e+00 2.318999999999907802e-01 7.340999999999354708e-01 3.399999999999994693e-02
3.143143143143142915e+00 2.318999999999907802e-01 7.339999999999354818e-01 3.409999999999994980e-02
3.153153153153152921e+00 2.318999999999907802e-01 7.337999999999355039e-01 3.429999999999995552e-02
3.163163163163162928e+00 2.317999999999907912e-01 7.336999999999355149e-01 3.449999999999996125e-02
3.173173173173172934e+00 2.317999999999907912e-01 7.335999999999355259e-01 3.459999999999996412e-02
3.183183183183182940e+00 2.316999999999908022e-01 7.334999999999355369e-01 3.479999999999996985e-02
3.193193193193192947e+00 2.316999999999908022e-01 7.332999999999355589e-01 3.499999999999997558e-02
3.203203203203202953e+00 2.316999999999908022e-01 7.331999999999355699e-01 3.509999999999997844e-02
3.213213213213213404e+00 2.315999999999908132e-01 7.327999999999356140e-01 3.559999999999999276e-02
3.223223223223223410e+00 2.315999999999908132e-01 7.325999999999356360e-01 3.579999999999999849e-02
3.233233233233233417e+00 2.314999999999908242e-01 7.323999999999356580e-01 3.610000000000000708e-02
3.243243243243243423e+00 2.313999999999908352e-01 7.320999999999356911e-01 3.650000000000001854e-02
3.253253253253253430e+00 2.312999999999908463e-01 7.318999999999357131e-01 3.680000000000002713e-02
3.263263263263263436e+00 2.312999999999908463e-01 7.318999999999357131e-01 3.680000000000002713e-02
3.273273273273273443e+00 2.312999999999908463e-01 7.318999999999357131e-01 3.680000000000002713e-02
3.283283283283283449e+00 2.311999999999908573e-01 7.317999999999357241e-01 3.700000000000003286e-02
3.293293293293293456e+00 2.311999999999908573e-01 7.316999999999357351e-01 3.710000000000003573e-02
3.303303303303303462e+00 2.311999999999908573e-01 7.316999999999357351e-01 3.710000000000003573e-02
3.313313313313313468e+00 2.310999999999908683e-01 7.314999999999357572e-01 3.740000000000004432e-02
3.323323323323323475e+00 2.310999999999908683e-01 7.314999999999357572e-01 3.740000000000004432e-02
3.333333333333333481e+00 2.309999999999908793e-01 7.311999999999357902e-01 3.780000000000005578e-02
3.343343343343343488e+00 2.309999999999908793e-01 7.311999999999357902e-01 3.780000000000005578e-02
3.353353353353353494e+00 2.309999999999908793e-01 7.311999999999357902e-01 3.780000000000005578e-02
3.363363363363363501e+00 2.309999999999908793e-01 7.311999999999357902e-01 3.780000000000005578e-02
3.373373373373373507e+00 2.308999999999908903e-01 7.311999999999357902e-01 3.790000000000005864e-02
3.383383383383383514e+00 2.308999999999908903e-01 7.311999999999357902e-01 3.790000000000005864e-02
3.393393393393393520e+00 2.307999999999909013e-01 7.311999999999357902e-01 3.800000000000006151e-02
3.403403403403403527e+00 2.307999999999909013e-01 7.311999999999357902e-01 3.800000000000006151e-02
3.413413413413413533e+00 2.307999999999909013e-01 7.311999999999357902e-01 3.800000000000006151e-02
3.423423423423423539e+00 2.306999999999909123e-01 7.311999999999357902e-01 3.810000000000006437e-02
3.433433433433433546e+00 2.306999999999909123e-01 7.311999999999357902e-01 3.810000000000006437e-02
3.443443443443443552e+00 2.306999999999909123e-01 7.311999999999357902e-01 3.810000000000006437e-02
3.453453453453453559e+00 2.306999999999909123e-01 7.311999999999357902e-01 3.810000000000006437e-02
3.463463463463463565e+00 2.306999999999909123e-01 7.311999999999357902e-01 3.810000000000006437e-02
3.473473473473473572e+00 2.306999999999909123e-01 7.311999999999357902e-01 3.810000000000006437e-02
3.483483483483483578e+00 2.306999999999909123e-01 7.311999999999357902e-01 3.810000000000006437e-02
3.493493493493493585e+00 2.306999999999909123e-01 7.311999999999357902e-01 3.810000000000006437e-02
3.503503503503503591e+00 2.306999999999909123e-01 7.311999999999357902e-01 3.810000000000006437e-02
3.513513513513513598e+00 2.305999999999909233e-01 7.312999999999357792e-01 3.810000000000006437e-02
3.523523523523523604e+00 2.305999999999909233e-01 7.312999999999357792e-01 3.810000000000006437e-02
3.533533533533533610e+00 2.305999999999909233e-01 7.312999999999357792e-01 3.810000000000006437e-02
3.543543543543543617e+00 2.305999999999909233e-01 7.312999999999357792e-01 3.810000000000006437e-02
3.553553553553553623e+00 2.305999999999909233e-01 7.312999999999357792e-01 3.810000000000006437e-02
3.563563563563563630e+00 2.305999999999909233e-01 7.312999999999357792e-01 3.810000000000006437e-02
3.573573573573573636e+00 2.306999999999909123e-01 7.313999999999357682e-01 3.790000000000005864e-02
3.583583583583583643e+00 2.305999999999909233e-01 7.315999999999357462e-01 3.780000000000005578e-02
3.593593593593593649e+00 2.305999999999909233e-01 7.316999999999357351e-01 3.770000000000005291e-02
3.603603603603603656e+00 2.305999999999909233e-01 7.317999999999357241e-01 3.760000000000005005e-02
3.613613613613613662e+00 2.306999999999909123e-01 7.317999999999357241e-01 3.750000000000004718e-02
3.623623623623623669e+00 2.305999999999909233e-01 7.318999999999357131e-01 3.750000000000004718e-02
3.633633633633633675e+00 2.303999999999909454e-01 7.320999999999356911e-01 3.750000000000004718e-02
3.643643643643643681e+00 2.303999999999909454e-01 7.321999999999356801e-01 3.740000000000004432e-02
3.653653653653653688e+00 2.304999999999909344e-01 7.322999999999356691e-01 3.720000000000003859e-02
3.663663663663663694e+00 2.303999999999909454e-01 7.323999999999356580e-01 3.720000000000003859e-02
3.673673673673673701e+00 2.304999999999909344e-01 7.325999999999356360e-01 3.690000000000003000e-02
3.683683683683683707e+00 2.305999999999909233e-01 7.326999999999356250e-01 3.670000000000002427e-02
3.693693693693693714e+00 2.302999999999909564e-01 7.330999999999355810e-01 3.660000000000002141e-02
3.703703703703703720e+00 2.298999999999910004e-01 7.335999999999355259e-01 3.650000000000001854e-02
3.713713713713713727e+00 2.297999999999910115e-01 7.336999999999355149e-01 3.650000000000001854e-02
3.723723723723723733e+00 2.297999999999910115e-01 7.337999999999355039e-01 3.640000000000001568e-02
3.733733733733733740e+00 2.296999999999910225e-01 7.339999999999354818e-01 3.630000000000001281e-02
3.743743743743743746e+00 2.293999999999910555e-01 7.344999999999354268e-01 3.610000000000000708e-02
3.753753753753753752e+00 2.293999999999910555e-01 7.346999999999354047e-01 3.590000000000000135e-02
3.763763763763763759e+00 2.292999999999910665e-01 7.347999999999353937e-01 3.590000000000000135e-02
3.773773773773773765e+00 2.291999999999910775e-01 7.348999999999353827e-01 3.590000000000000135e-02
3.783783783783783772e+00 2.289999999999910996e-01 7.352999999999353387e-01 3.569999999999999563e-02
3.793793793793793778e+00 2.288999999999911106e-01 7.354999999999353166e-01 3.559999999999999276e-02
3.803803803803803785e+00 2.287999999999911216e-01 7.356999999999352946e-01 3.549999999999998990e-02
3.813813813813813791e+00 2.286999999999911326e-01 7.359999999999352616e-01 3.529999999999998417e-02
3.823823823823823798e+00 2.283999999999911656e-01 7.364999999999352065e-01 3.509999999999997844e-02
3.833833833833833804e+00 2.281999999999911877e-01 7.367999999999351735e-01 3.499999999999997558e-02
3.843843843843843811e+00 2.277999999999912317e-01 7.373999999999351074e-01 3.479999999999996985e-02
3.853853853853853817e+00 2.276999999999912427e-01 7.375999999999350853e-01 3.469999999999996698e-02
3.863863863863863823e+00 2.270999999999913088e-01 7.381999999999350193e-01 3.469999999999996698e-02
3.873873873873873830e+00 2.269999999999913198e-01 7.384999999999349862e-01 3.449999999999996125e-02
3.883883883883883836e+00 2.268999999999913308e-01 7.387999999999349532e-01 3.429999999999995552e-02
3.893893893893893843e+00 2.262999999999913969e-01 7.396999999999348541e-01 3.399999999999994693e-02
3.903903903903903849e+00 2.258999999999914410e-01 7.402999999999347880e-01 3.379999999999994120e-02
3.913913913913913856e+00 2.254999999999914850e-01 7.410999999999346999e-01 3.339999999999992975e-02
3.923923923923923862e+00 2.251999999999915181e-01 7.415999999999346448e-01 3.319999999999992402e-02
3.933933933933933869e+00 2.249999999999915401e-01 7.423999999999345567e-01 3.259999999999990683e-02
3.943943943943943875e+00 2.244999999999915952e-01 7.432999999999344576e-01 3.219999999999989537e-02
3.953953953953953881e+00 2.238999999999916612e-01 7.443999999999343364e-01 3.169999999999988105e-02
3.963963963963963888e+00 2.236999999999916833e-01 7.447999999999342924e-01 3.149999999999987532e-02
3.973973973973973894e+00 2.233999999999917163e-01 7.455999999999342043e-01 3.099999999999986794e-02
3.983983983983983901e+00 2.232999999999917273e-01 7.460999999999341492e-01 3.059999999999987036e-02
3.993993993993993907e+00 2.231999999999917383e-01 7.465999999999340941e-01 3.019999999999987278e-02
4.004004004004004358e+00 2.230999999999917494e-01 7.473999999999340060e-01 2.949999999999987702e-02
4.014014014014014364e+00 2.225999999999918044e-01 7.479999999999339400e-01 2.939999999999987762e-02
4.024024024024024371e+00 2.220999999999918595e-01 7.487999999999338518e-01 2.909999999999987944e-02
4.034034034034034377e+00 2.217999999999918925e-01 7.493999999999337858e-01 2.879999999999988125e-02
4.044044044044044384e+00 2.212999999999919476e-01 7.500999999999337087e-01 2.859999999999988246e-02
4.054054054054054390e+00 2.209999999999919806e-01 7.507999999999336316e-01 2.819999999999988488e-02
4.064064064064064397e+00 2.204999999999920357e-01 7.512999999999335765e-01 2.819999999999988488e-02
4.074074074074074403e+00 2.202999999999920577e-01 7.518999999999335104e-01 2.779999999999988730e-02
4.084084084084084409e+00 2.199999999999920908e-01 7.523999999999334554e-01 2.759999999999988851e-02
4.094094094094094416e+00 2.199999999999920908e-01 7.525999999999334333e-01 2.739999999999988972e-02
4.104104104104104422e+00 2.198999999999921018e-01 7.530999999999333783e-01 2.699999999999989214e-02
4.114114114114114429e+00 2.196999999999921238e-01 7.532999999999333562e-01 2.699999999999989214e-02
4.124124124124124435e+00 2.195999999999921348e-01 7.535999999999333232e-01 2.679999999999989335e-02
4.134134134134134442e+00 2.187999999999922229e-01 7.544999999999332241e-01 2.669999999999989396e-02
4.144144144144144448e+00 2.181999999999922890e-01 7.552999999999331360e-01 2.649999999999989517e-02
4.154154154154154455e+00 2.173999999999923771e-01 7.560999999999330479e-01 2.649999999999989517e-02
4.164164164164164461e+00 2.166999999999924542e-01 7.569999999999329487e-01 2.629999999999989638e-02
4.174174174174174468e+00 2.162999999999924983e-01 7.574999999999328937e-01 2.619999999999989698e-02
4.184184184184184474e+00 2.155999999999925754e-01 7.585999999999327725e-01 2.579999999999989940e-02
4.194194194194194480e+00 2.152999999999926084e-01 7.589999999999327285e-01 2.569999999999990001e-02
4.204204204204204487e+00 2.145999999999926855e-01 7.596999999999326514e-01 2.569999999999990001e-02
4.214214214214214493e+00 2.141999999999927295e-01 7.602999999999325853e-01 2.549999999999990122e-02
4.224224224224224500e+00 2.131999999999928397e-01 7.614999999999324531e-01 2.529999999999990243e-02
4.234234234234234506e+00 2.116999999999930049e-01 7.630999999999322769e-01 2.519999999999990303e-02
4.244244244244244513e+00 2.108999999999930930e-01 7.639999999999321778e-01 2.509999999999990364e-02
4.254254254254254519e+00 2.100999999999931811e-01 7.651999999999320456e-01 2.469999999999990606e-02
4.264264264264264526e+00 2.090999999999932912e-01 7.664999999999319025e-01 2.439999999999990787e-02
4.274274274274274532e+00 2.089999999999933022e-01 7.667999999999318694e-01 2.419999999999990908e-02
4.284284284284284539e+00 2.081999999999933904e-01 7.675999999999317813e-01 2.419999999999990908e-02
4.294294294294294545e+00 2.071999999999935005e-01 7.690999999999316161e-01 2.369999999999991211e-02
4.304304304304304551e+00 2.065999999999935666e-01 7.697999999999315390e-01 2.359999999999991271e-02
4.314314314314314558e+00 2.051999999999937208e-01 7.712999999999313738e-01 2.349999999999991332e-02
4.324324324324324564e+00 2.043999999999938089e-01 7.720999999999312857e-01 2.349999999999991332e-02
4.334334334334334571e+00 2.030999999999939520e-01 7.736999999999311095e-01 2.319999999999991513e-02
4.344344344344344577e+00 2.029999999999939631e-01 7.740999999999310655e-01 2.289999999999991695e-02
4.354354354354354584e+00 2.022999999999940401e-01 7.749999999999309663e-01 2.269999999999991816e-02
4.364364364364364590e+00 2.013999999999941393e-01 7.762999999999308232e-01 2.229999999999992058e-02
4.374374374374374597e+00 2.002999999999942604e-01 7.774999999999306910e-01 2.219999999999992119e-02
4.384384384384384603e+00 1.989999999999944036e-01 7.794999999999304707e-01 2.149999999999992542e-02
4.394394394394394610e+00 1.979999999999945137e-01 7.805999999999303496e-01 2.139999999999992603e-02
4.404404404404404616e+00 1.969999999999946239e-01 7.819999999999301954e-01 2.099999999999992845e-02
4.414414414414414622e+00 1.959999999999947340e-01 7.830999999999300742e-01 2.089999999999992905e-02
4.424424424424424629e+00 1.953999999999948001e-01 7.839999999999299751e-01 2.059999999999993087e-02
4.434434434434434635e+00 1.941999999999949322e-01 7.854999999999298099e-01 2.029999999999993268e-02
4.444444444444444642e+00 1.931999999999950424e-01 7.865999999999296888e-01 2.019999999999993329e-02
4.454454454454454648e+00 1.927999999999950864e-01 7.872999999999296117e-01 1.989999999999993510e-02
4.464464464464464655e+00 1.912999999999952516e-01 7.892999999999293914e-01 1.939999999999993813e-02
4.474474474474474661e+00 1.899999999999953948e-01 7.906999999999292372e-01 1.929999999999993873e-02
4.484484484484484668e+00 1.884999999999955600e-01 7.925999999999290280e-01 1.889999999999994115e-02
4.494494494494494674e+00 1.872999999999956922e-01 7.938999999999288848e-01 1.879999999999994176e-02
4.504504504504504681e+00 1.864999999999957803e-01 7.947999999999287857e-01 1.869999999999994236e-02
4.514514514514514687e+00 1.860999999999958243e-01 7.954999999999287086e-01 1.839999999999994418e-02
4.524524524524524693e+00 1.848999999999959565e-01 7.969999999999285434e-01 1.809999999999994599e-02
4.534534534534534700e+00 1.840999999999960446e-01 7.980999999999284222e-01 1.779999999999994781e-02
4.544544544544544706e+00 1.826999999999961988e-01 8.000999999999282020e-01 1.719999999999995144e-02
4.554554554554554713e+00 1.817999999999962979e-01 8.013999999999280588e-01 1.679999999999995386e-02
4.564564564564564719e+00 1.804999999999964411e-01 8.027999999999279046e-01 1.669999999999995446e-02
4.574574574574574726e+00 1.799999999999964961e-01 8.036999999999278055e-01 1.629999999999995688e-02
4.584584584584584732e+00 1.783999999999966724e-01 8.053999999999276183e-01 1.619999999999995749e-02
4.594594594594594739e+00 1.773999999999967825e-01 8.066999999999274751e-01 1.589999999999995930e-02
4.604604604604604745e+00 1.763999999999968926e-01 8.078999999999273429e-01 1.569999999999996051e-02
4.614614614614614752e+00 1.757999999999969587e-01 8.090999999999272108e-01 1.509999999999996415e-02
4.624624624624624758e+00 1.752999999999970138e-01 8.104999999999270566e-01 1.419999999999996959e-02
4.634634634634634764e+00 1.746999999999970798e-01 8.112999999999269685e-01 1.399999999999997080e-02
4.644644644644644771e+00 1.734999999999972120e-01 8.124999999999268363e-01 1.399999999999997080e-02
4.654654654654654777e+00 1.728999999999972781e-01 8.133999999999267372e-01 1.369999999999997262e-02
4.664664664664664784e+00 1.710999999999974763e-01 8.152999999999265279e-01 1.359999999999997322e-02
4.674674674674674790e+00 1.708999999999974984e-01 8.159999999999264508e-01 1.309999999999997625e-02
4.684684684684684797e+00 1.700999999999975865e-01 8.170999999999263297e-01 1.279999999999997806e-02
4.694694694694694803e+00 1.693999999999976636e-01 8.180999999999262196e-01 1.249999999999997988e-02
4.704704704704704810e+00 1.676999999999978508e-01 8.199999999999260103e-01 1.229999999999998109e-02
4.714714714714714816e+00 1.664999999999979829e-01 8.215999999999258341e-01 1.189999999999998351e-02
4.724724724724724823e+00 1.652999999999981151e-01 8.229999999999256799e-01 1.169999999999998472e-02
4.734734734734734829e+00 1.637999999999982803e-01 8.247999999999254817e-01 1.139999999999998653e-02
4.744744744744744835e+00 1.622999999999984455e-01 8.264999999999252944e-01 1.119999999999998774e-02
4.754754754754754842e+00 1.606999999999986217e-01 8.283999999999250852e-01 1.089999999999998956e-02
4.764764764764764848e+00 1.594999999999987539e-01 8.296999999999249420e-01 1.079999999999999016e-02
4.774774774774774855e+00 1.581999999999988971e-01 8.309999999999247988e-01 1.079999999999999016e-02
4.784784784784784861e+00 1.571999999999990072e-01 8.323999999999246446e-01 1.039999999999999258e-02
4.794794794794794868e+00 1.560999999999991283e-01 8.336999999999245015e-01 1.019999999999999379e-02
4.804804804804804874e+00 1.550999999999992385e-01 8.353999999999243142e-01 9.499999999999998029e-03
4.814814814814814881e+00 1.540999999999993486e-01 8.365999999999241821e-01 9.299999999999999239e-03
4.824824824824824887e+00 1.527999999999994918e-01 8.380999999999240169e-01 9.100000000000000450e-03
4.834834834834834894e+00 1.516999999999996129e-01 8.391999999999238957e-01 9.100000000000000450e-03
4.844844844844844900e+00 1.500999999999997891e-01 8.408999999999237085e-01 9.000000000000001055e-03
4.854854854854854906e+00 1.487999999999999323e-01 8.426999999999235103e-01 8.500000000000004080e-03
4.864864864864864913e+00 1.476000000000000645e-01 8.441999999999233451e-01 8.200000000000005895e-03
4.874874874874874919e+00 1.468000000000001526e-01 8.454999999999232019e-01 7.700000000000007186e-03
4.884884884884884926e+00 1.450000000000003508e-01 8.476999999999229596e-01 7.300000000000006137e-03
4.894894894894894932e+00 1.436000000000005050e-01 8.491999999999227944e-01 7.200000000000005874e-03
4.904904904904904939e+00 1.425000000000006262e-01 8.505999999999226402e-01 6.900000000000005088e-03
4.914914914914914945e+00 1.403000000000008685e-01 8.531999999999223538e-01 6.500000000000004038e-03
4.924924924924924952e+00 1.391000000000010006e-01 8.544999999999222107e-01 6.400000000000003776e-03
4.934934934934934958e+00 1.377000000000011548e-01 8.561999999999220234e-01 6.100000000000002989e-03
4.944944944944944965e+00 1.361000000000013310e-01 8.578999999999218362e-01 6.000000000000002727e-03
4.954954954954954971e+00 1.342000000000015403e-01 8.602999999999215719e-01 5.500000000000001416e-03
4.964964964964964977e+00 1.329000000000016835e-01 8.617999999999214067e-01 5.300000000000000891e-03
4.974974974974974984e+00 1.316000000000018266e-01 8.633999999999212305e-01 5.000000000000000104e-03
4.984984984984984990e+00 1.293000000000020799e-01 8.657999999999209662e-01 4.899999999999999842e-03
4.994994994994994997e+00 1.274000000000022892e-01 8.677999999999207459e-01 4.799999999999999580e-03
5.005005005005005003e+00 1.262000000000024214e-01 8.691999999999205917e-01 4.599999999999999055e-03
5.015015015015015010e+00 1.251000000000025425e-01 8.703999999999204595e-01 4.499999999999998793e-03
5.025025025025025016e+00 1.239000000000025220e-01 8.716999999999203164e-01 4.399999999999998530e-03
5.035035035035035023e+00 1.228000000000024905e-01 8.728999999999201842e-01 4.299999999999998268e-03
5.045045045045045029e+00 1.218000000000024619e-01 8.739999999999200631e-01 4.199999999999998006e-03
5.055055055055055035e+00 1.206000000000024275e-01 8.752999999999199199e-01 4.099999999999997743e-03
5.065065065065065042e+00 1.194000000000023931e-01 8.766999999999197657e-01 3.899999999999997219e-03
5.075075075075075048e+00 1.179000000000023501e-01 8.783999999999195785e-01 3.699999999999997562e-03
5.085085085085085055e+00 1.160000000000022957e-01 8.803999999999193582e-01 3.599999999999997733e-03
5.095095095095095061e+00 1.149000000000022642e-01 8.815999999999192260e-01 3.499999999999997904e-03
5.105105105105105068e+00 1.129000000000022069e-01 8.835999999999190058e-01 3.499999999999997904e-03
5.115115115115115074e+00 1.120000000000021811e-01 8.844999999999189066e-01 3.499999999999997904e-03
5.125125125125125081e+00 1.109000000000021496e-01 8.856999999999187745e-01 3.399999999999998076e-03
5.135135135135135087e+00 1.095000000000021095e-01 8.871999999999186093e-01 3.299999999999998247e-03
5.145145145145145094e+00 1.074000000000020494e-01 8.892999999999183780e-01 3.299999999999998247e-03
5.155155155155155100e+00 1.059000000000020064e-01 8.907999999999182128e-01 3.299999999999998247e-03
5.165165165165165106e+00 1.045000000000019663e-01 8.921999999999180586e-01 3.299999999999998247e-03
5.175175175175175113e+00 1.027000000000019148e-01 8.941999999999178383e-01 3.099999999999998590e-03
5.185185185185185119e+00 1.020000000000018947e-01 8.950999999999177392e-01 2.899999999999998933e-03
5.195195195195195126e+00 1.004000000000018489e-01 8.969999999999175300e-01 2.599999999999999447e-03
5.205205205205205132e+00 9.850000000000179445e-02 8.991999999999172877e-01 2.299999999999999961e-03
5.215215215215215139e+00 9.680000000000174576e-02 9.008999999999171004e-01 2.299999999999999961e-03
5.225225225225225145e+00 9.540000000000170566e-02 9.023999999999169352e-01 2.200000000000000133e-03
5.235235235235235152e+00 9.340000000000164837e-02 9.043999999999167150e-01 2.200000000000000133e-03
5.245245245245245158e+00 9.260000000000162546e-02 9.052999999999166159e-01 2.100000000000000304e-03
5.255255255255255165e+00 9.120000000000158535e-02 9.066999999999164617e-01 2.100000000000000304e-03
5.265265265265265171e+00 9.020000000000155671e-02 9.080999999999163075e-01 1.700000000000000556e-03
5.275275275275275177e+00 8.860000000000151088e-02 9.096999999999161313e-01 1.700000000000000556e-03
5.285285285285285184e+00 8.740000000000147651e-02 9.108999999999159991e-01 1.700000000000000556e-03
5.295295295295295190e+00 8.640000000000144786e-02 9.118999999999158890e-01 1.700000000000000556e-03
5.305305305305305197e+00 8.470000000000139917e-02 9.135999999999157017e-01 1.700000000000000556e-03
5.315315315315315203e+00 8.310000000000135334e-02 9.152999999999155145e-01 1.600000000000000510e-03
5.325325325325325210e+00 8.110000000000129605e-02 9.172999999999152942e-01 1.600000000000000510e-03
5.335335335335335216e+00 7.930000000000124449e-02 9.191999999999150850e-01 1.500000000000000465e-03
5.345345345345345223e+00 7.790000000000120439e-02 9.205999999999149308e-01 1.500000000000000465e-03
5.355355355355355229e+00 7.620000000000115570e-02 9.222999999999147436e-01 1.500000000000000465e-03
5.365365365365365236e+00 7.440000000000110414e-02 9.241999999999145343e-01 1.400000000000000419e-03
5.375375375375375242e+00 7.260000000000105258e-02 9.259999999999143361e-01 1.400000000000000419e-03
5.385385385385385248e+00 7.120000000000101248e-02 9.274999999999141709e-01 1.300000000000000374e-03
5.395395395395395255e+00 7.010000000000098097e-02 9.285999999999140497e-01 1.300000000000000374e-03
5.405405405405405261e+00 6.880000000000094373e-02 9.299999999999138955e-01 1.200000000000000329e-03
5.415415415415415268e+00 6.690000000000088931e-02 9.318999999999136863e-01 1.200000000000000329e-03
5.425425425425425274e+00 6.470000000000082629e-02 9.341999999999134330e-01 1.100000000000000283e-03
5.435435435435435281e+00 6.340000000000078906e-02 9.354999999999132898e-01 1.100000000000000283e-03
5.445445445445445287e+00 6.280000000000077187e-02 9.360999999999132237e-01 1.100000000000000283e-03
5.455455455455455294e+00 6.130000000000072891e-02 9.376999999999130475e-01 1.000000000000000238e-03
5.465465465465465300e+00 6.030000000000070026e-02 9.387999999999129264e-01 9.000000000000001922e-04
5.475475475475475307e+00 5.900000000000066303e-02 9.401999999999127722e-01 8.000000000000001468e-04
5.485485485485485313e+00 5.710000000000060860e-02 9.420999999999125629e-01 8.000000000000001468e-04
5.495495495495495319e+00 5.520000000000055418e-02 9.439999999999123537e-01 8.000000000000001468e-04
5.505505505505505326e+00 5.340000000000050262e-02 9.458999999999121444e-01 7.000000000000001013e-04
5.515515515515515332e+00 5.230000000000047111e-02 9.469999999999120233e-01 7.000000000000001013e-04
5.525525525525525339e+00 5.020000000000041096e-02 9.490999999999117920e-01 7.000000000000001013e-04
5.535535535535535345e+00 4.890000000000037372e-02 9.503999999999116488e-01 7.000000000000001013e-04
5.545545545545545352e+00 4.730000000000032789e-02 9.519999999999114726e-01 7.000000000000001013e-04
5.555555555555555358e+00 4.570000000000028206e-02 9.536999999999112854e-01 6.000000000000000559e-04
5.565565565565565365e+00 4.440000000000024483e-02 9.550999999999111312e-01 5.000000000000000104e-04
5.575575575575575371e+00 4.280000000000019900e-02 9.567999999999109439e-01 4.000000000000000192e-04
5.585585585585585378e+00 4.110000000000015030e-02 9.586999999999107347e-01 2.000000000000000096e-04
5.595595595595595384e+00 4.020000000000012452e-02 9.595999999999106356e-01 2.000000000000000096e-04
5.605605605605605390e+00 3.860000000000007869e-02 9.611999999999104594e-01 2.000000000000000096e-04
5.615615615615615397e+00 3.760000000000005005e-02 9.621999999999103492e-01 2.000000000000000096e-04
5.625625625625625403e+00 3.660000000000002141e-02 9.631999999999102391e-01 2.000000000000000096e-04
5.635635635635635410e+00 3.569999999999999563e-02 9.640999999999101400e-01 2.000000000000000096e-04
5.645645645645645416e+00 3.519999999999998130e-02 9.645999999999100849e-01 2.000000000000000096e-04
5.655655655655655423e+00 3.459999999999996412e-02 9.651999999999100188e-01 2.000000000000000096e-04
5.665665665665665429e+00 3.369999999999993834e-02 9.660999999999099197e-01 2.000000000000000096e-04
5.675675675675675436e+00 3.229999999999989824e-02 9.674999999999097655e-01 2.000000000000000096e-04
5.685685685685685442e+00 3.079999999999986915e-02 9.689999999999096003e-01 2.000000000000000096e-04
5.695695695695695449e+00 3.009999999999987338e-02 9.696999999999095232e-01 2.000000000000000096e-04
5.705705705705705455e+00 2.879999999999988125e-02 9.710999999999093690e-01 1.000000000000000048e-04
5.715715715715715461e+00 2.779999999999988730e-02 9.720999999999092589e-01 1.000000000000000048e-04
5.725725725725725468e+00 2.659999999999989456e-02 9.732999999999091267e-01 1.000000000000000048e-04
5.735735735735735474e+00 2.579999999999989940e-02 9.740999999999090386e-01 1.000000000000000048e-04
5.745745745745745481e+00 2.489999999999990485e-02 9.749999999999089395e-01 1.000000000000000048e-04
5.755755755755755487e+00 2.399999999999991029e-02 9.758999999999088404e-01 1.000000000000000048e-04
5.765765765765765494e+00 2.309999999999991574e-02 9.767999999999087413e-01 1.000000000000000048e-04
5.775775775775775500e+00 2.179999999999992361e-02 9.780999999999085981e-01 1.000000000000000048e-04
5.785785785785785507e+00 2.119999999999992724e-02 9.786999999999085320e-01 1.000000000000000048e-04
5.795795795795795513e+00 2.029999999999993268e-02 9.795999999999084329e-01 1.000000000000000048e-04
5.805805805805805520e+00 1.949999999999993752e-02 9.803999999999083448e-01 1.000000000000000048e-04
5.815815815815815526e+00 1.919999999999993934e-02 9.806999999999083117e-01 1.000000000000000048e-04
5.825825825825825532e+00 1.889999999999994115e-02 9.809999999999082787e-01 1.000000000000000048e-04
5.835835835835835539e+00 1.809999999999994599e-02 9.817999999999081906e-01 1.000000000000000048e-04
5.845845845845845545e+00 1.769999999999994841e-02 9.821999999999081465e-01 1.000000000000000048e-04
5.855855855855855552e+00 1.729999999999995083e-02 9.826999999999080915e-01 0.000000000000000000e+00
5.865865865865865558e+00 1.609999999999995809e-02 9.838999999999079593e-01 0.000000000000000000e+00
5.875875875875875565e+00 1.529999999999996294e-02 9.846999999999078712e-01 0.000000000000000000e+00
5.885885885885885571e+00 1.449999999999996778e-02 9.854999999999077831e-01 0.000000000000000000e+00
5.895895895895895578e+00 1.389999999999997141e-02 9.860999999999077170e-01 0.000000000000000000e+00
5.905905905905905584e+00 1.329999999999997504e-02 9.866999999999076509e-01 0.000000000000000000e+00
5.915915915915915591e+00 1.299999999999997685e-02 9.869999999999076179e-01 0.000000000000000000e+00
5.925925925925925597e+00 1.249999999999997988e-02 9.874999999999075628e-01 0.000000000000000000e+00
5.935935935935935603e+00 1.219999999999998169e-02 9.877999999999075298e-01 0.000000000000000000e+00
5.945945945945945610e+00 1.179999999999998411e-02 9.881999999999074857e-01 0.000000000000000000e+00
5.955955955955955616e+00 1.129999999999998714e-02 9.886999999999074307e-01 0.000000000000000000e+00
5.965965965965965623e+00 1.079999999999999016e-02 9.891999999999073756e-01 0.000000000000000000e+00
5.975975975975975629e+00 1.009999999999999440e-02 9.898999999999072985e-01 0.000000000000000000e+00
5.985985985985985636e+00 9.799999999999996214e-03 9.901999999999072655e-01 0.000000000000000000e+00
5.995995995995995642e+00 9.199999999999999845e-03 9.907999999999071994e-01 0.000000000000000000e+00
6.006006006006005649e+00 8.900000000000001660e-03 9.910999999999071663e-01 0.000000000000000000e+00
6.016016016016015655e+00 8.500000000000004080e-03 9.914999999999071223e-01 0.000000000000000000e+00
6.026026026026025662e+00 8.100000000000006500e-03 9.918999999999070782e-01 0.000000000000000000e+00
6.036036036036035668e+00 7.700000000000007186e-03 9.922999999999070342e-01 0.000000000000000000e+00
6.046046046046045674e+00 7.500000000000006661e-03 9.924999999999070122e-01 0.000000000000000000e+00
6.056056056056055681e+00 7.300000000000006137e-03 9.926999999999069901e-01 0.000000000000000000e+00
6.066066066066065687e+00 6.900000000000005088e-03 9.930999999999069461e-01 0.000000000000000000e+00
6.076076076076075694e+00 6.800000000000004825e-03 9.931999999999069351e-01 0.000000000000000000e+00
6.086086086086085700e+00 6.700000000000004563e-03 9.932999999999069241e-01 0.000000000000000000e+00
6.096096096096095707e+00 6.000000000000002727e-03 9.939999999999068470e-01 0.000000000000000000e+00
6.106106106106105713e+00 5.500000000000001416e-03 9.944999999999067919e-01 0.000000000000000000e+00
6.116116116116115720e+00 5.300000000000000891e-03 9.946999999999067699e-01 0.000000000000000000e+00
6.126126126126125726e+00 5.100000000000000366e-03 9.948999999999067478e-01 0.000000000000000000e+00
6.136136136136135732e+00 5.100000000000000366e-03 9.948999999999067478e-01 0.000000000000000000e+00
6.146146146146145739e+00 4.599999999999999055e-03 9.953999999999066928e-01 0.000000000000000000e+00
6.156156156156155745e+00 4.499999999999998793e-03 9.954999999999066818e-01 0.000000000000000000e+00
6.166166166166165752e+00 4.499999999999998793e-03 9.954999999999066818e-01 0.000000000000000000e+00
6.176176176176175758e+00 3.899999999999997219e-03 9.960999999999066157e-01 0.000000000000000000e+00
6.186186186186185765e+00 3.699999999999997562e-03 9.962999999999065937e-01 0.000000000000000000e+00
6.196196196196195771e+00 3.499999999999997904e-03 9.964999999999065716e-01 0.000000000000000000e+00
6.206206206206205778e+00 3.299999999999998247e-03 9.966999999999065496e-01 0.000000000000000000e+00
6.216216216216215784e+00 3.099999999999998590e-03 9.968999999999065276e-01 0.000000000000000000e+00
6.226226226226225791e+00 2.999999999999998761e-03 9.969999999999065166e-01 0.000000000000000000e+00
6.236236236236235797e+00 2.999999999999998761e-03 9.969999999999065166e-01 0.000000000000000000e+00
6.246246246246245803e+00 2.999999999999998761e-03 9.969999999999065166e-01 0.000000000000000000e+00
6.256256256256255810e+00 2.799999999999999104e-03 9.971999999999064945e-01 0.000000000000000000e+00
6.266266266266265816e+00 2.799999999999999104e-03 9.971999999999064945e-01 0.000000000000000000e+00
6.276276276276275823e+00 2.499999999999999618e-03 9.974999999999064615e-01 0.000000000000000000e+00
6.286286286286285829e+00 2.499999999999999618e-03 9.974999999999064615e-01 0.000000000000000000e+00
6.296296296296295836e+00 2.200000000000000133e-03 9.977999999999064284e-01 0.000000000000000000e+00
6.306306306306305842e+00 1.900000000000000647e-03 9.980999999999063954e-01 0.000000000000000000e+00
6.316316316316315849e+00 1.800000000000000601e-03 9.981999999999063844e-01 0.000000000000000000e+00
6.326326326326325855e+00 1.800000000000000601e-03 9.981999999999063844e-01 0.000000000000000000e+00
6.336336336336335862e+00 1.800000000000000601e-03 9.981999999999063844e-01 0.000000000000000000e+00
6.346346346346345868e+00 1.600000000000000510e-03 9.983999999999063624e-01 0.000000000000000000e+00
6.356356356356355874e+00 1.400000000000000419e-03 9.985999999999063403e-01 0.000000000000000000e+00
6.366366366366365881e+00 1.400000000000000419e-03 9.985999999999063403e-01 0.000000000000000000e+00
6.376376376376375887e+00 1.300000000000000374e-03 9.986999999999063293e-01 0.000000000000000000e+00
6.386386386386385894e+00 1.300000000000000374e-03 9.986999999999063293e-01 0.000000000000000000e+00
6.396396396396395900e+00 1.100000000000000283e-03 9.988999999999063073e-01 0.000000000000000000e+00
6.406406406406405907e+00 1.100000000000000283e-03 9.988999999999063073e-01 0.000000000000000000e+00
6.416416416416416801e+00 1.000000000000000238e-03 9.989999999999062963e-01 0.000000000000000000e+00
6.426426426426426808e+00 1.000000000000000238e-03 9.989999999999062963e-01 0.000000000000000000e+00
6.436436436436436814e+00 1.000000000000000238e-03 9.989999999999062963e-01 0.000000000000000000e+00
6.446446446446446821e+00 1.000000000000000238e-03 9.989999999999062963e-01 0.000000000000000000e+00
6.456456456456456827e+00 1.000000000000000238e-03 9.989999999999062963e-01 0.000000000000000000e+00
6.466466466466466834e+00 1.000000000000000238e-03 9.989999999999062963e-01 0.000000000000000000e+00
6.476476476476476840e+00 9.000000000000001922e-04 9.990999999999062853e-01 0.000000000000000000e+00
6.486486486486486847e+00 9.000000000000001922e-04 9.990999999999062853e-01 0.000000000000000000e+00
6.496496496496496853e+00 9.000000000000001922e-04 9.990999999999062853e-01 0.000000000000000000e+00
6.506506506506506859e+00 9.000000000000001922e-04 9.990999999999062853e-01 0.000000000000000000e+00
6.516516516516516866e+00 9.000000000000001922e-04 9.990999999999062853e-01 0.000000000000000000e+00
6.526526526526526872e+00 9.000000000000001922e-04 9.990999999999062853e-01 0.000000000000000000e+00
6.536536536536536879e+00 9.000000000000001922e-04 9.990999999999062853e-01 0.000000000000000000e+00
6.546546546546546885e+00 9.000000000000001922e-04 9.990999999999062853e-01 0.000000000000000000e+00
6.556556556556556892e+00 9.000000000000001922e-04 9.990999999999062853e-01 0.000000000000000000e+00
6.566566566566566898e+00 9.000000000000001922e-04 9.990999999999062853e-01 0.000000000000000000e+00
6.576576576576576905e+00 8.000000000000001468e-04 9.991999999999062743e-01 0.000000000000000000e+00
6.586586586586586911e+00 6.000000000000000559e-04 9.993999999999062522e-01 0.000000000000000000e+00
6.596596596596596918e+00 6.000000000000000559e-04 9.993999999999062522e-01 0.000000000000000000e+00
6.606606606606606924e+00 6.000000000000000559e-04 9.993999999999062522e-01 0.000000000000000000e+00
6.616616616616616930e+00 5.000000000000000104e-04 9.994999999999062412e-01 0.000000000000000000e+00
6.626626626626626937e+00 5.000000000000000104e-04 9.994999999999062412e-01 0.000000000000000000e+00
6.636636636636636943e+00 5.000000000000000104e-04 9.994999999999062412e-01 0.000000000000000000e+00
6.646646646646646950e+00 5.000000000000000104e-04 9.994999999999062412e-01 0.000000000000000000e+00
6.656656656656656956e+00 3.000000000000000279e-04 9.996999999999062192e-01 0.000000000000000000e+00
6.666666666666666963e+00 3.000000000000000279e-04 9.996999999999062192e-01 0.000000000000000000e+00
6.676676676676676969e+00 3.000000000000000279e-04 9.996999999999062192e-01 0.000000000000000000e+00
6.686686686686686976e+00 3.000000000000000279e-04 9.996999999999062192e-01 0.000000000000000000e+00
6.696696696696696982e+00 3.000000000000000279e-04 9.996999999999062192e-01 0.000000000000000000e+00
6.706706706706706989e+00 3.000000000000000279e-04 9.996999999999062192e-01 0.000000000000000000e+00
6.716716716716716995e+00 3.000000000000000279e-04 9.996999999999062192e-01 0.000000000000000000e+00
6.726726726726727001e+00 3.000000000000000279e-04 9.996999999999062192e-01 0.000000000000000000e+00
6.736736736736737008e+00 3.000000000000000279e-04 9.996999999999062192e-01 0.000000000000000000e+00
6.746746746746747014e+00 3.000000000000000279e-04 9.996999999999062192e-01 0.000000000000000000e+00
6.756756756756757021e+00 3.000000000000000279e-04 9.996999999999062192e-01 0.000000000000000000e+00
6.766766766766767027e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.776776776776777034e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.786786786786787040e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.796796796796797047e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.806806806806807053e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.816816816816817060e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.826826826826827066e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.836836836836837072e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.846846846846847079e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.856856856856857085e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.866866866866867092e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.876876876876877098e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.886886886886887105e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.896896896896897111e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.906906906906907118e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.916916916916917124e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.926926926926927131e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.936936936936937137e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.946946946946947143e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.956956956956957150e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.966966966966967156e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.976976976976977163e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.986986986986987169e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.996996996996997176e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
7.007007007007007182e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
7.017017017017017189e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
7.027027027027027195e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
7.037037037037037202e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
7.047047047047047208e+00 1.000000000000000048e-04 9.998999999999061972e-01 0.000000000000000000e+00
7.057057057057057214e+00 1.000000000000000048e-04 9.998999999999061972e-01 0.000000000000000000e+00
7.067067067067067221e+00 1.000000000000000048e-04 9.998999999999061972e-01 0.000000000000000000e+00
7.077077077077077227e+00 1.000000000000000048e-04 9.998999999999061972e-01 0.000000000000000000e+00
7.087087087087087234e+00 1.000000000000000048e-04 9.998999999999061972e-01 0.000000000000000000e+00
7.097097097097097240e+00 1.000000000000000048e-04 9.998999999999061972e-01 0.000000000000000000e+00
7.107107107107107247e+00 1.000000000000000048e-04 9.998999999999061972e-01 0.000000000000000000e+00
7.117117117117117253e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
7.127127127127127260e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
7.137137137137137266e+00 4.000000000000000192e-04 9.995999999999062302e-01 0.000000000000000000e+00
7.147147147147147273e+00 7.000000000000001013e-04 9.992999999999062632e-01 0.000000000000000000e+00
7.157157157157157279e+00 1.000000000000000238e-03 9.989999999999062963e-01 0.000000000000000000e+00
7.167167167167167285e+00 1.200000000000000329e-03 9.987999999999063183e-01 0.000000000000000000e+00
7.177177177177177292e+00 1.900000000000000647e-03 9.980999999999063954e-01 0.000000000000000000e+00
7.187187187187187298e+00 2.799999999999999104e-03 9.971999999999064945e-01 0.000000000000000000e+00
7.197197197197197305e+00 3.699999999999997562e-03 9.962999999999065937e-01 0.000000000000000000e+00
7.207207207207207311e+00 4.399999999999998530e-03 9.955999999999066707e-01 0.000000000000000000e+00
7.217217217217217318e+00 5.300000000000000891e-03 9.946999999999067699e-01 0.000000000000000000e+00
7.227227227227227324e+00 6.200000000000003252e-03 9.937999999999068690e-01 0.000000000000000000e+00
7.237237237237237331e+00 7.800000000000007448e-03 9.921999999999070452e-01 0.000000000000000000e+00
7.247247247247247337e+00 9.000000000000001055e-03 9.909999999999071774e-01 0.000000000000000000e+00
7.257257257257257343e+00 1.069999999999999077e-02 9.892999999999073646e-01 0.000000000000000000e+00
7.267267267267267350e+00 1.269999999999997867e-02 9.872999999999075849e-01 0.000000000000000000e+00
7.277277277277277356e+00 1.459999999999996717e-02 9.853999999999077941e-01 0.000000000000000000e+00
7.287287287287287363e+00 1.759999999999994902e-02 9.823999999999081245e-01 0.000000000000000000e+00
7.297297297297297369e+00 1.879999999999994176e-02 9.811999999999082567e-01 0.000000000000000000e+00
7.307307307307307376e+00 2.019999999999993329e-02 9.797999999999084109e-01 0.000000000000000000e+00
7.317317317317317382e+00 2.179999999999992361e-02 9.781999999999085871e-01 0.000000000000000000e+00
7.327327327327327389e+00 2.419999999999990908e-02 9.757999999999088514e-01 0.000000000000000000e+00
7.337337337337337395e+00 2.619999999999989698e-02 9.737999999999090717e-01 0.000000000000000000e+00
7.347347347347347402e+00 2.829999999999988428e-02 9.716999999999093030e-01 0.000000000000000000e+00
7.357357357357357408e+00 3.039999999999987157e-02 9.695999999999095342e-01 0.000000000000000000e+00
7.367367367367367414e+00 3.299999999999991829e-02 9.669999999999098206e-01 0.000000000000000000e+00
7.377377377377377421e+00 3.499999999999997558e-02 9.649999999999100408e-01 0.000000000000000000e+00
7.387387387387387427e+00 3.760000000000005005e-02 9.623999999999103272e-01 0.000000000000000000e+00
7.397397397397397434e+00 3.980000000000011307e-02 9.601999999999105695e-01 0.000000000000000000e+00
7.407407407407407440e+00 4.180000000000017035e-02 9.581999999999107898e-01 0.000000000000000000e+00
7.417417417417417447e+00 4.400000000000023337e-02 9.559999999999110321e-01 0.000000000000000000e+00
7.427427427427427453e+00 4.710000000000032216e-02 9.528999999999113735e-01 0.000000000000000000e+00
7.437437437437437460e+00 4.850000000000036227e-02 9.514999999999115277e-01 0.000000000000000000e+00
7.447447447447447466e+00 5.040000000000041669e-02 9.495999999999117369e-01 0.000000000000000000e+00
7.457457457457457473e+00 5.300000000000049116e-02 9.469999999999120233e-01 0.000000000000000000e+00
7.467467467467467479e+00 5.530000000000055704e-02 9.446999999999122766e-01 0.000000000000000000e+00
7.477477477477477485e+00 5.860000000000065157e-02 9.413999999999126400e-01 0.000000000000000000e+00
7.487487487487487492e+00 6.100000000000072031e-02 9.389999999999129043e-01 0.000000000000000000e+00
7.497497497497497498e+00 6.350000000000079192e-02 9.364999999999131797e-01 0.000000000000000000e+00
7.507507507507507505e+00 6.680000000000088645e-02 9.331999999999135431e-01 0.000000000000000000e+00
7.517517517517517511e+00 7.030000000000098670e-02 9.296999999999139286e-01 0.000000000000000000e+00
7.527527527527527518e+00 7.320000000000106977e-02 9.267999999999142480e-01 0.000000000000000000e+00
7.537537537537537524e+00 7.680000000000117288e-02 9.231999999999146445e-01 0.000000000000000000e+00
7.547547547547547531e+00 7.990000000000126168e-02 9.200999999999149859e-01 0.000000000000000000e+00
7.557557557557557537e+00 8.270000000000134188e-02 9.172999999999152942e-01 0.000000000000000000e+00
7.567567567567567544e+00 8.570000000000142781e-02 9.142999999999156246e-01 0.000000000000000000e+00
7.577577577577577550e+00 8.840000000000150515e-02 9.115999999999159220e-01 0.000000000000000000e+00
7.587587587587587556e+00 9.120000000000158535e-02 9.087999999999162304e-01 0.000000000000000000e+00
7.597597597597597563e+00 9.380000000000165983e-02 9.061999999999165167e-01 0.000000000000000000e+00
7.607607607607607569e+00 9.720000000000175722e-02 9.027999999999168912e-01 0.000000000000000000e+00
7.617617617617617576e+00 9.980000000000183169e-02 9.001999999999171775e-01 0.000000000000000000e+00
7.627627627627627582e+00 1.027000000000019148e-01 8.972999999999174969e-01 0.000000000000000000e+00
7.637637637637637589e+00 1.048000000000019749e-01 8.951999999999177282e-01 0.000000000000000000e+00
7.647647647647647595e+00 1.075000000000020522e-01 8.924999999999180256e-01 0.000000000000000000e+00
7.657657657657657602e+00 1.102000000000021296e-01 8.897999999999183229e-01 0.000000000000000000e+00
7.667667667667667608e+00 1.129000000000022069e-01 8.870999999999186203e-01 0.000000000000000000e+00
7.677677677677677615e+00 1.167000000000023158e-01 8.832999999999190388e-01 0.000000000000000000e+00
7.687687687687687621e+00 1.202000000000024160e-01 8.797999999999194243e-01 0.000000000000000000e+00
7.697697697697697627e+00 1.239000000000025220e-01 8.760999999999198318e-01 0.000000000000000000e+00
7.707707707707707634e+00 1.266000000000023773e-01 8.733999999999201291e-01 0.000000000000000000e+00
7.717717717717717640e+00 1.299000000000020139e-01 8.700999999999204926e-01 0.000000000000000000e+00
7.727727727727727647e+00 1.333000000000016394e-01 8.666999999999208670e-01 0.000000000000000000e+00
7.737737737737737653e+00 1.358000000000013641e-01 8.641999999999211424e-01 0.000000000000000000e+00
7.747747747747747660e+00 1.381000000000011108e-01 8.618999999999213957e-01 0.000000000000000000e+00
7.757757757757757666e+00 1.412000000000007693e-01 8.587999999999217371e-01 0.000000000000000000e+00
7.767767767767767673e+00 1.436000000000005050e-01 8.563999999999220014e-01 0.000000000000000000e+00
7.777777777777777679e+00 1.463000000000002077e-01 8.536999999999222988e-01 0.000000000000000000e+00
7.787787787787787686e+00 1.490999999999998993e-01 8.507999999999226182e-01 1.000000000000000048e-04
7.797797797797797692e+00 1.524999999999995248e-01 8.470999999999230257e-01 4.000000000000000192e-04
7.807807807807807698e+00 1.548999999999992605e-01 8.445999999999233010e-01 5.000000000000000104e-04
7.817817817817817705e+00 1.573999999999989852e-01 8.415999999999236314e-01 1.000000000000000238e-03
7.827827827827827711e+00 1.595999999999987429e-01 8.392999999999238847e-01 1.100000000000000283e-03
7.837837837837837718e+00 1.625999999999984125e-01 8.355999999999242922e-01 1.800000000000000601e-03
7.847847847847847724e+00 1.651999999999981261e-01 8.324999999999246336e-01 2.299999999999999961e-03
7.857857857857857731e+00 1.669999999999979279e-01 8.300999999999248979e-01 2.899999999999998933e-03
7.867867867867867737e+00 1.698999999999976085e-01 8.267999999999252614e-01 3.299999999999998247e-03
7.877877877877877744e+00 1.733999999999972230e-01 8.228999999999256909e-01 3.699999999999997562e-03
7.887887887887887750e+00 1.750999999999970358e-01 8.208999999999259112e-01 3.999999999999997481e-03
7.897897897897897757e+00 1.772999999999967935e-01 8.175999999999262746e-01 5.100000000000000366e-03
7.907907907907907763e+00 1.807999999999964080e-01 8.133999999999267372e-01 5.800000000000002202e-03
7.917917917917917769e+00 1.828999999999961767e-01 8.109999999999270015e-01 6.100000000000002989e-03
7.927927927927927776e+00 1.861999999999958133e-01 8.072999999999274090e-01 6.500000000000004038e-03
7.937937937937937782e+00 1.887999999999955270e-01 8.037999999999277945e-01 7.400000000000006399e-03
7.947947947947947789e+00 1.912999999999952516e-01 8.003999999999281689e-01 8.300000000000005290e-03
7.957957957957957795e+00 1.941999999999949322e-01 7.967999999999285654e-01 9.000000000000001055e-03
7.967967967967967802e+00 1.960999999999947230e-01 7.940999999999288628e-01 9.799999999999996214e-03
7.977977977977977808e+00 1.978999999999945247e-01 7.912999999999291711e-01 1.079999999999999016e-02
7.987987987987987815e+00 2.002999999999942604e-01 7.885999999999294685e-01 1.109999999999998835e-02
7.997997997997997821e+00 2.023999999999940291e-01 7.861999999999297328e-01 1.139999999999998653e-02
8.008008008008008716e+00 2.037999999999938749e-01 7.840999999999299641e-01 1.209999999999998230e-02
8.018018018018018722e+00 2.064999999999935776e-01 7.807999999999303276e-01 1.269999999999997867e-02
8.028028028028028729e+00 2.083999999999933683e-01 7.783999999999305919e-01 1.319999999999997564e-02
8.038038038038038735e+00 2.105999999999931260e-01 7.755999999999309003e-01 1.379999999999997201e-02
8.048048048048048742e+00 2.125999999999929058e-01 7.722999999999312637e-01 1.509999999999996415e-02
8.058058058058058748e+00 2.147999999999926635e-01 7.696999999999315500e-01 1.549999999999996173e-02
8.068068068068068754e+00 2.178999999999923221e-01 7.657999999999319796e-01 1.629999999999995688e-02
8.078078078078078761e+00 2.194999999999921458e-01 7.637999999999321998e-01 1.669999999999995446e-02
8.088088088088088767e+00 2.217999999999918925e-01 7.605999999999325523e-01 1.759999999999994902e-02
8.098098098098098774e+00 2.236999999999916833e-01 7.581999999999328166e-01 1.809999999999994599e-02
8.108108108108108780e+00 2.254999999999914850e-01 7.557999999999330809e-01 1.869999999999994236e-02
8.118118118118118787e+00 2.277999999999912317e-01 7.529999999999333893e-01 1.919999999999993934e-02
8.128128128128128793e+00 2.303999999999909454e-01 7.495999999999337637e-01 1.999999999999993450e-02
8.138138138138138800e+00 2.324999999999907141e-01 7.466999999999340831e-01 2.079999999999992966e-02
8.148148148148148806e+00 2.340999999999905379e-01 7.441999999999343585e-01 2.169999999999992421e-02
8.158158158158158813e+00 2.368999999999902295e-01 7.401999999999347990e-01 2.289999999999991695e-02
8.168168168168168819e+00 2.382999999999900753e-01 7.375999999999350853e-01 2.409999999999990969e-02
8.178178178178178825e+00 2.397999999999899101e-01 7.357999999999352836e-01 2.439999999999990787e-02
8.188188188188188832e+00 2.417999999999896898e-01 7.328999999999356030e-01 2.529999999999990243e-02
8.198198198198198838e+00 2.434999999999895026e-01 7.302999999999358893e-01 2.619999999999989698e-02
8.208208208208208845e+00 2.449999999999893374e-01 7.278999999999361536e-01 2.709999999999989154e-02
8.218218218218218851e+00 2.471999999999890951e-01 7.249999999999364730e-01 2.779999999999988730e-02
8.228228228228228858e+00 2.493999999999888528e-01 7.224999999999367484e-01 2.809999999999988549e-02
8.238238238238238864e+00 2.505999999999887207e-01 7.207999999999369356e-01 2.859999999999988246e-02
8.248248248248248871e+00 2.526999999999884894e-01 7.186999999999371669e-01 2.859999999999988246e-02
8.258258258258258877e+00 2.552999999999882030e-01 7.155999999999375083e-01 2.909999999999987944e-02
8.268268268268268884e+00 2.570999999999880048e-01 7.133999999999377506e-01 2.949999999999987702e-02
8.278278278278278890e+00 2.590999999999877845e-01 7.109999999999380149e-01 2.989999999999987459e-02
8.288288288288288896e+00 2.610999999999875643e-01 7.082999999999383123e-01 3.059999999999987036e-02
8.298298298298298903e+00 2.632999999999873220e-01 7.056999999999385986e-01 3.099999999999986794e-02
8.308308308308308909e+00 2.648999999999871457e-01 7.032999999999388629e-01 3.179999999999988392e-02
8.318318318318318916e+00 2.678999999999868153e-01 6.993999999999392925e-01 3.269999999999990969e-02
8.328328328328328922e+00 2.701999999999865620e-01 6.966999999999395898e-01 3.309999999999992115e-02
8.338338338338338929e+00 2.722999999999863308e-01 6.940999999999398762e-01 3.359999999999993547e-02
8.348348348348348935e+00 2.740999999999861325e-01 6.917999999999401295e-01 3.409999999999994980e-02
8.358358358358358942e+00 2.763999999999858792e-01 6.889999999999404379e-01 3.459999999999996412e-02
8.368368368368368948e+00 2.779999999999857030e-01 6.868999999999406691e-01 3.509999999999997844e-02
8.378378378378378954e+00 2.796999999999855158e-01 6.846999999999409114e-01 3.559999999999999276e-02
8.388388388388388961e+00 2.810999999999853616e-01 6.827999999999411207e-01 3.610000000000000708e-02
8.398398398398398967e+00 2.829999999999851523e-01 6.803999999999413850e-01 3.660000000000002141e-02
8.408408408408408974e+00 2.845999999999849761e-01 6.782999999999416163e-01 3.710000000000003573e-02
8.418418418418418980e+00 2.865999999999847558e-01 6.756999999999419027e-01 3.770000000000005291e-02
8.428428428428428987e+00 2.884999999999845466e-01 6.725999999999422441e-01 3.890000000000008729e-02
8.438438438438438993e+00 2.907999999999842933e-01 6.689999999999426405e-01 4.020000000000012452e-02
8.448448448448449000e+00 2.923999999999841171e-01 6.667999999999428828e-01 4.080000000000014171e-02
8.458458458458459006e+00 2.939999999999839408e-01 6.649999999999430811e-01 4.100000000000014744e-02
8.468468468468469013e+00 2.957999999999837426e-01 6.630999999999432903e-01 4.110000000000015030e-02
8.478478478478479019e+00 2.973999999999835664e-01 6.618999999999434225e-01 4.070000000000013884e-02
8.488488488488489025e+00 2.990999999999833792e-01 6.598999999999436428e-01 4.100000000000014744e-02
8.498498498498499032e+00 3.012999999999831369e-01 6.573999999999439181e-01 4.130000000000015603e-02
8.508508508508509038e+00 3.036999999999828725e-01 6.549999999999441824e-01 4.130000000000015603e-02
8.518518518518519045e+00 3.053999999999826853e-01 6.529999999999444027e-01 4.160000000000016462e-02
8.528528528528529051e+00 3.083999999999823549e-01 6.501999999999447111e-01 4.140000000000015890e-02
8.538538538538539058e+00 3.096999999999822117e-01 6.481999999999449313e-01 4.210000000000017895e-02
8.548548548548549064e+00 3.114999999999820135e-01 6.462999999999451406e-01 4.220000000000018181e-02
8.558558558558559071e+00 3.134999999999817932e-01 6.443999999999453498e-01 4.210000000000017895e-02
8.568568568568569077e+00 3.145999999999816721e-01 6.423999999999455701e-01 4.300000000000020473e-02
8.578578578578579084e+00 3.166999999999814408e-01 6.397999999999458565e-01 4.350000000000021905e-02
8.588588588588589090e+00 3.181999999999812756e-01 6.382999999999460217e-01 4.350000000000021905e-02
8.598598598598599096e+00 3.197999999999810994e-01 6.355999999999463190e-01 4.460000000000025056e-02
8.608608608608609103e+00 3.210999999999809562e-01 6.334999999999465503e-01 4.540000000000027347e-02
8.618618618618619109e+00 3.225999999999807910e-01 6.308999999999468367e-01 4.650000000000030498e-02
8.628628628628629116e+00 3.240999999999806258e-01 6.282999999999471230e-01 4.760000000000033649e-02
8.638638638638639122e+00 3.259999999999804166e-01 6.264999999999473212e-01 4.750000000000033362e-02
8.648648648648649129e+00 3.277999999999802183e-01 6.242999999999475635e-01 4.790000000000034508e-02
8.658658658658659135e+00 3.293999999999800421e-01 6.224999999999477618e-01 4.810000000000035081e-02
8.668668668668669142e+00 3.313999999999798218e-01 6.200999999999480261e-01 4.850000000000036227e-02
8.678678678678679148e+00 3.328999999999796566e-01 6.185999999999481913e-01 4.850000000000036227e-02
8.688688688688689155e+00 3.339999999999795355e-01 6.172999999999483345e-01 4.870000000000036799e-02
8.698698698698699161e+00 3.352999999999793923e-01 6.158999999999484887e-01 4.880000000000037086e-02
8.708708708708709167e+00 3.372999999999791720e-01 6.145999999999486318e-01 4.810000000000035081e-02
8.718718718718719174e+00 3.384999999999790399e-01 6.126999999999488411e-01 4.880000000000037086e-02
8.728728728728729180e+00 3.393999999999789408e-01 6.113999999999489843e-01 4.920000000000038232e-02
8.738738738738739187e+00 3.405999999999788086e-01 6.100999999999491274e-01 4.930000000000038518e-02
8.748748748748749193e+00 3.417999999999786764e-01 6.087999999999492706e-01 4.940000000000038805e-02
8.758758758758759200e+00 3.431999999999785222e-01 6.078999999999493697e-01 4.890000000000037372e-02
8.768768768768769206e+00 3.442999999999784011e-01 6.068999999999494799e-01 4.880000000000037086e-02
8.778778778778779213e+00 3.458999999999782249e-01 6.050999999999496781e-01 4.900000000000037659e-02
8.788788788788789219e+00 3.473999999999780597e-01 6.033999999999498653e-01 4.920000000000038232e-02
8.798798798798799226e+00 3.485999999999779275e-01 6.017999999999500416e-01 4.960000000000039377e-02
8.808808808808809232e+00 3.499999999999777733e-01 6.003999999999501958e-01 4.960000000000039377e-02
8.818818818818819238e+00 3.514999999999776081e-01 5.986999999999503830e-01 4.980000000000039950e-02
8.828828828828829245e+00 3.529999999999774429e-01 5.971999999999505482e-01 4.980000000000039950e-02
8.838838838838839251e+00 3.545999999999772667e-01 5.957999999999507024e-01 4.960000000000039377e-02
8.848848848848849258e+00 3.560999999999771015e-01 5.939999999999509006e-01 4.990000000000040237e-02
8.858858858858859264e+00 3.572999999999769694e-01 5.926999999999510438e-01 5.000000000000040523e-02
8.868868868868869271e+00 3.588999999999767931e-01 5.909999999999512310e-01 5.010000000000040810e-02
8.878878878878879277e+00 3.600999999999766610e-01 5.896999999999513742e-01 5.020000000000041096e-02
8.888888888888889284e+00 3.621999999999764297e-01 5.876999999999515945e-01 5.010000000000040810e-02
8.898898898898899290e+00 3.635999999999762755e-01 5.868999999999516826e-01 4.950000000000039091e-02
8.908908908908909297e+00 3.653999999999760773e-01 5.847999999999519138e-01 4.980000000000039950e-02
8.918918918918919303e+00 3.664999999999759561e-01 5.835999999999520460e-01 4.990000000000040237e-02
8.928928928928929309e+00 3.674999999999758460e-01 5.826999999999521451e-01 4.980000000000039950e-02
8.938938938938939316e+00 3.686999999999757138e-01 5.815999999999522663e-01 4.970000000000039664e-02
8.948948948948949322e+00 3.699999999999755707e-01 5.800999999999524315e-01 4.990000000000040237e-02
8.958958958958959329e+00 3.710999999999754495e-01 5.787999999999525746e-01 5.010000000000040810e-02
8.968968968968969335e+00 3.726999999999752733e-01 5.767999999999527949e-01 5.050000000000041955e-02
8.978978978978979342e+00 3.741999999999751081e-01 5.757999999999529050e-01 5.000000000000040523e-02
8.988988988988989348e+00 3.747999999999750420e-01 5.753999999999529491e-01 4.980000000000039950e-02
8.998998998998999355e+00 3.756999999999749429e-01 5.743999999999530592e-01 4.990000000000040237e-02
9.009009009009009361e+00 3.767999999999748217e-01 5.733999999999531694e-01 4.980000000000039950e-02
9.019019019019019368e+00 3.781999999999746676e-01 5.725999999999532575e-01 4.920000000000038232e-02
9.029029029029029374e+00 3.792999999999745464e-01 5.716999999999533566e-01 4.900000000000037659e-02
9.039039039039039380e+00 3.803999999999744253e-01 5.706999999999534667e-01 4.890000000000037372e-02
9.049049049049049387e+00 3.823999999999742050e-01 5.695999999999535879e-01 4.800000000000034794e-02
9.059059059059059393e+00 3.830999999999741279e-01 5.691999999999536319e-01 4.770000000000033935e-02
9.069069069069069400e+00 3.844999999999739737e-01 5.679999999999537641e-01 4.750000000000033362e-02
9.079079079079079406e+00 3.854999999999738636e-01 5.668999999999538852e-01 4.760000000000033649e-02
9.089089089089089413e+00 3.873999999999736543e-01 5.653999999999540504e-01 4.720000000000032503e-02
9.099099099099099419e+00 3.885999999999735222e-01 5.650999999999540835e-01 4.630000000000029925e-02
9.109109109109109426e+00 3.894999999999734230e-01 5.642999999999541716e-01 4.620000000000029639e-02
9.119119119119119432e+00 3.904999999999733129e-01 5.632999999999542817e-01 4.620000000000029639e-02
9.129129129129129439e+00 3.913999999999732138e-01 5.630999999999543038e-01 4.550000000000027633e-02
9.139139139139139445e+00 3.924999999999730926e-01 5.624999999999543698e-01 4.500000000000026201e-02
9.149149149149149451e+00 3.935999999999729715e-01 5.620999999999544139e-01 4.430000000000024196e-02
9.159159159159159458e+00 3.944999999999728724e-01 5.616999999999544579e-01 4.380000000000022764e-02
9.169169169169169464e+00 3.950999999999728063e-01 5.615999999999544690e-01 4.330000000000021332e-02
9.179179179179179471e+00 3.958999999999727182e-01 5.612999999999545020e-01 4.280000000000019900e-02
9.189189189189189477e+00 3.965999999999726411e-01 5.612999999999545020e-01 4.210000000000017895e-02
9.199199199199199484e+00 3.970999999999725860e-01 5.613999999999544910e-01 4.150000000000016176e-02
9.209209209209209490e+00 3.979999999999724869e-01 5.611999999999545130e-01 4.080000000000014171e-02
9.219219219219219497e+00 3.985999999999724208e-01 5.617999999999544469e-01 3.960000000000010734e-02
9.229229229229229503e+00 3.996999999999722997e-01 5.611999999999545130e-01 3.910000000000009301e-02
9.239239239239239510e+00 4.005999999999722005e-01 5.608999999999545460e-01 3.850000000000007583e-02
9.249249249249249516e+00 4.019999999999720464e-01 5.597999999999546672e-01 3.820000000000006724e-02
9.259259259259259522e+00 4.027999999999719583e-01 5.601999999999546231e-01 3.700000000000003286e-02
9.269269269269269529e+00 4.038999999999718371e-01 5.606999999999545681e-01 3.539999999999998703e-02
9.279279279279279535e+00 4.048999999999717270e-01 5.602999999999546121e-01 3.479999999999996985e-02
9.289289289289289542e+00 4.056999999999716389e-01 5.601999999999546231e-01 3.409999999999994980e-02
9.299299299299299548e+00 4.067999999999715177e-01 5.604999999999545901e-01 3.269999999999990969e-02
9.309309309309309555e+00 4.073999999999714516e-01 5.604999999999545901e-01 3.209999999999989251e-02
9.319319319319319561e+00 4.086999999999713085e-01 5.602999999999546121e-01 3.099999999999986794e-02
9.329329329329329568e+00 4.093999999999712314e-01 5.604999999999545901e-01 3.009999999999987338e-02
9.339339339339339574e+00 4.105999999999710992e-01 5.602999999999546121e-01 2.909999999999987944e-02
9.349349349349349581e+00 4.110999999999710441e-01 5.605999999999545791e-01 2.829999999999988428e-02
9.359359359359359587e+00 4.117999999999709670e-01 5.608999999999545460e-01 2.729999999999989033e-02
9.369369369369369593e+00 4.120999999999709340e-01 5.615999999999544690e-01 2.629999999999989638e-02
9.379379379379379600e+00 4.132999999999708018e-01 5.618999999999544359e-01 2.479999999999990545e-02
9.389389389389389606e+00 4.138999999999707358e-01 5.622999999999543919e-01 2.379999999999991150e-02
9.399399399399399613e+00 4.149999999999706146e-01 5.624999999999543698e-01 2.249999999999991937e-02
9.409409409409409619e+00 4.156999999999705375e-01 5.616999999999544579e-01 2.259999999999991876e-02
9.419419419419419626e+00 4.162999999999704714e-01 5.589999999999547553e-01 2.469999999999990606e-02
9.429429429429429632e+00 4.165999999999704384e-01 5.562999999999550527e-01 2.709999999999989154e-02
9.439439439439439639e+00 4.164999999999704494e-01 5.553999999999551518e-01 2.809999999999988549e-02
9.449449449449449645e+00 4.168999999999704054e-01 5.542999999999552729e-01 2.879999999999988125e-02
9.459459459459459651e+00 4.174999999999703393e-01 5.530999999999554051e-01 2.939999999999987762e-02
9.469469469469469658e+00 4.175999999999703283e-01 5.516999999999555593e-01 3.069999999999986975e-02
9.479479479479479664e+00 4.177999999999703062e-01 5.505999999999556804e-01 3.159999999999987819e-02
9.489489489489489671e+00 4.175999999999703283e-01 5.505999999999556804e-01 3.179999999999988392e-02
9.499499499499499677e+00 4.172999999999703613e-01 5.503999999999557025e-01 3.229999999999989824e-02
9.509509509509509684e+00 4.174999999999703393e-01 5.503999999999557025e-01 3.209999999999989251e-02
9.519519519519519690e+00 4.173999999999703503e-01 5.509999999999556364e-01 3.159999999999987819e-02
9.529529529529529697e+00 4.170999999999703833e-01 5.511999999999556143e-01 3.169999999999988105e-02
9.539539539539539703e+00 4.174999999999703393e-01 5.513999999999555923e-01 3.109999999999986733e-02
9.549549549549549710e+00 4.175999999999703283e-01 5.517999999999555483e-01 3.059999999999987036e-02
9.559559559559559716e+00 4.176999999999703173e-01 5.524999999999554712e-01 2.979999999999987520e-02
9.569569569569569722e+00 4.178999999999702952e-01 5.527999999999554381e-01 2.929999999999987823e-02
9.579579579579579729e+00 4.178999999999702952e-01 5.533999999999553721e-01 2.869999999999988186e-02
9.589589589589589735e+00 4.176999999999703173e-01 5.538999999999553170e-01 2.839999999999988367e-02
9.599599599599599742e+00 4.178999999999702952e-01 5.543999999999552619e-01 2.769999999999988791e-02
9.609609609609609748e+00 4.179999999999702842e-01 5.550999999999551848e-01 2.689999999999989275e-02
9.619619619619619755e+00 4.179999999999702842e-01 5.556999999999551187e-01 2.629999999999989638e-02
9.629629629629629761e+00 4.178999999999702952e-01 5.558999999999550967e-01 2.619999999999989698e-02
9.639639639639639768e+00 4.176999999999703173e-01 5.565999999999550196e-01 2.569999999999990001e-02
9.649649649649649774e+00 4.178999999999702952e-01 5.570999999999549646e-01 2.499999999999990424e-02
9.659659659659659781e+00 4.175999999999703283e-01 5.577999999999548875e-01 2.459999999999990666e-02
9.669669669669669787e+00 4.175999999999703283e-01 5.585999999999547994e-01 2.379999999999991150e-02
9.679679679679679793e+00 4.169999999999703943e-01 5.595999999999546892e-01 2.339999999999991392e-02
9.689689689689689800e+00 4.170999999999703833e-01 5.597999999999546672e-01 2.309999999999991574e-02
9.699699699699699806e+00 4.167999999999704164e-01 5.604999999999545901e-01 2.269999999999991816e-02
9.709709709709709813e+00 4.165999999999704384e-01 5.608999999999545460e-01 2.249999999999991937e-02
9.719719719719719819e+00 4.164999999999704494e-01 5.615999999999544690e-01 2.189999999999992300e-02
9.729729729729729826e+00 4.158999999999705155e-01 5.623999999999543808e-01 2.169999999999992421e-02
9.739739739739739832e+00 4.149999999999706146e-01 5.636999999999542377e-01 2.129999999999992663e-02
9.749749749749749839e+00 4.144999999999706697e-01 5.646999999999541275e-01 2.079999999999992966e-02
9.759759759759759845e+00 4.142999999999706917e-01 5.652999999999540615e-01 2.039999999999993208e-02
9.769769769769769852e+00 4.135999999999707688e-01 5.660999999999539734e-01 2.029999999999993268e-02
9.779779779779779858e+00 4.129999999999708349e-01 5.668999999999538852e-01 2.009999999999993389e-02
9.789789789789789864e+00 4.121999999999709230e-01 5.677999999999537861e-01 1.999999999999993450e-02
9.799799799799799871e+00 4.119999999999709450e-01 5.686999999999536870e-01 1.929999999999993873e-02
9.809809809809809877e+00 4.112999999999710221e-01 5.695999999999535879e-01 1.909999999999993994e-02
9.819819819819819884e+00 4.106999999999710882e-01 5.705999999999534777e-01 1.869999999999994236e-02
9.829829829829829890e+00 4.102999999999711322e-01 5.713999999999533896e-01 1.829999999999994478e-02
9.839839839839839897e+00 4.096999999999711983e-01 5.723999999999532795e-01 1.789999999999994720e-02
9.849849849849849903e+00 4.092999999999712424e-01 5.731999999999531914e-01 1.749999999999994962e-02
9.859859859859859910e+00 4.081999999999713635e-01 5.744999999999530482e-01 1.729999999999995083e-02
9.869869869869869916e+00 4.074999999999714406e-01 5.751999999999529711e-01 1.729999999999995083e-02
9.879879879879879923e+00 4.068999999999715067e-01 5.759999999999528830e-01 1.709999999999995204e-02
9.889889889889889929e+00 4.057999999999716279e-01 5.770999999999527619e-01 1.709999999999995204e-02
9.899899899899899935e+00 4.054999999999716609e-01 5.775999999999527068e-01 1.689999999999995325e-02
9.909909909909909942e+00 4.054999999999716609e-01 5.779999999999526628e-01 1.649999999999995567e-02
9.919919919919919948e+00 4.048999999999717270e-01 5.786999999999525857e-01 1.639999999999995628e-02
9.929929929929929955e+00 4.044999999999717710e-01 5.791999999999525306e-01 1.629999999999995688e-02
9.939939939939939961e+00 4.037999999999718481e-01 5.799999999999524425e-01 1.619999999999995749e-02
9.949949949949949968e+00 4.031999999999719142e-01 5.807999999999523544e-01 1.599999999999995870e-02
9.959959959959959974e+00 4.024999999999719913e-01 5.814999999999522773e-01 1.599999999999995870e-02
9.969969969969969981e+00 4.021999999999720243e-01 5.818999999999522332e-01 1.589999999999995930e-02
9.979979979979979987e+00 4.017999999999720684e-01 5.822999999999521892e-01 1.589999999999995930e-02
9.989989989989989994e+00 4.014999999999721014e-01 5.825999999999521561e-01 1.589999999999995930e-02
1.000000000000000000e+01 4.015999999999720904e-01 5.825999999999521561e-01 1.579999999999995991e-02


==> DataFigures/SocFinalV1G_500.txt <==
9.864554364746148662e-01
9.831493747912971592e-01
9.912551991259281881e-01
8.362621189594885429e-01
8.992894649188275524e-01
9.925489665382666304e-01
8.629801867670570115e-01
9.909793958825964255e-01
9.926508783488274812e-01
9.882580941188160439e-01
9.907214390925047631e-01
9.909362142677812235e-01
9.790011590937303110e-01
9.941436352774540852e-01
8.574285930380196596e-01
9.918969085682831643e-01
9.911762546307987254e-01
9.909924664390378224e-01
9.355567717856627663e-01
9.795471055175698494e-01
9.936188915656251064e-01
8.700060627337989905e-01
9.909826015345020167e-01
9.196958249751266967e-01
9.882032086567713591e-01
9.921450063471018987e-01
9.768764697235969852e-01
9.844132151677750242e-01
9.735480499640922769e-01
9.833393901087158495e-01
9.810296173107482254e-01
9.921813625974394979e-01
9.883610998333158815e-01
8.090221640161218142e-01
9.912310290222043907e-01
9.930157959504259946e-01
9.913051665890278974e-01
9.800781320354402526e-01
9.044220539554426175e-01
9.562515278610685954e-01
9.799381998137766114e-01
9.810163117942786171e-01
9.729565103937419801e-01
9.894161301537384157e-01
9.804354725095589806e-01
9.912287413426761340e-01
8.341897084809231089e-01
9.911894035619547294e-01
9.161795933417125060e-01
8.207717421996525431e-01
9.733358237826558179e-01
8.887457738317898759e-01
9.612551710193476540e-01
9.543348838499555731e-01
9.774137461015010020e-01
9.909915250434999656e-01
9.922921907928480278e-01
9.907282548849227766e-01
9.898643980031682776e-01
9.699074191591492422e-01
8.621835380970314100e-01
9.831869037629656916e-01
8.055497685049646250e-01
9.840642335442104649e-01
9.889821809510408457e-01
9.905994915467967177e-01
9.906644073737117528e-01
9.935469926639329818e-01
9.891189016313033378e-01
9.936225409996252145e-01
9.049128693152104219e-01
8.585934278496474281e-01
9.913411224826028656e-01
9.905145678817053323e-01
9.874584575438765111e-01
9.403574025603032016e-01
9.544588599584997723e-01
9.868097419185949404e-01
8.122867648003343488e-01
9.874844729403180477e-01
9.906955448390275532e-01
9.829325911069560773e-01
9.920803511877034353e-01
9.907597764323181622e-01
9.788493267729878600e-01
8.545212137727629109e-01
9.939265102185435019e-01
8.624108963544115936e-01
9.762154117903006911e-01
9.857654280010602621e-01
9.413510130933240294e-01
9.889148651454054972e-01
9.890429014410058173e-01
8.917663189185417449e-01
9.921619703127220191e-01
9.860935125214906893e-01
9.868190694583495182e-01
9.877060532586855457e-01
9.917892903960215945e-01
8.374429506321887651e-01
9.882062305945098490e-01
9.931440084576151905e-01
9.894972346599912871e-01
9.930425986770644586e-01
9.905606066458384484e-01
9.006824087111064969e-01
9.823426177754729371e-01
8.039989543911603143e-01
9.852095450390923048e-01
9.793259855959293159e-01
8.391810599775679780e-01
8.725570214840283612e-01
9.837454519959547561e-01
9.184832498965423975e-01
9.784611441262187626e-01
9.807157990310179096e-01
8.724056043991129661e-01
9.434251186653588306e-01
9.826783523535629339e-01
9.871242707256725479e-01
8.855564300951229706e-01
9.922013231993229709e-01
9.617160691280344231e-01
9.827125865591843645e-01
9.783677406786361885e-01
9.726915039429442356e-01
8.472436981229601871e-01
9.913572860028353473e-01
9.909661603545446562e-01
9.911492181366685639e-01
9.759087227930285380e-01
8.298748413001670876e-01
9.894421950477051420e-01
8.807966082613859493e-01
9.867742712163549701e-01
9.875329190070385454e-01
8.952078477161484749e-01
9.783835375230128806e-01
8.036438783247052964e-01
9.256481492080113060e-01
9.857387610081073115e-01
9.926696508703420907e-01
9.260352399188490624e-01
9.890619293073296125e-01
9.383328903925856057e-01
8.739388727695646120e-01
9.908704000527267519e-01
9.792068471992845247e-01
9.916403140647878089e-01
8.109187304366857196e-01
9.172523963342517073e-01
8.708732677189459093e-01
8.338687907544450884e-01
9.886918068627846834e-01
9.920507657544666014e-01
9.918745891714959573e-01
9.906439943158449335e-01
9.926583335654420859e-01
9.910131872195770963e-01
9.914021551564603518e-01
9.053278774066875201e-01
7.663235840740211247e-01
9.921482706654131123e-01
8.962156994190642045e-01
9.917328255214771238e-01
9.834234065041285167e-01
8.982126850918255023e-01
9.913153249594509608e-01
9.619931110741093416e-01
9.871264155497252446e-01
9.914718527147780014e-01
9.778103370858374221e-01
9.925276364399847617e-01
9.790906092799365190e-01
9.909861300121647343e-01
9.135208008698738613e-01
9.228143315780211742e-01
9.792072735033267028e-01
9.894676827992293644e-01
9.921422137194783053e-01
8.665380696211466560e-01
9.417826284420107719e-01
9.182442206578916855e-01
9.761820267144458718e-01
8.663559859258759266e-01
8.505649635022640709e-01
9.877587763536062049e-01
9.866465110727019594e-01
8.850426867295937416e-01
9.906841768696191819e-01
9.905357910229580787e-01
9.124996037689273587e-01
9.941180115794974181e-01
9.507690699750497298e-01
9.861843220370167806e-01
9.921361651390866454e-01
9.911269351002608419e-01
9.910935984849994496e-01
9.715992197735289215e-01
8.098124514418203468e-01
9.932544317918881038e-01
8.824848035000031343e-01
9.950198779167660490e-01
9.733733755905156215e-01
9.900959327851084346e-01
9.794103498123361007e-01
9.754361076619506576e-01
9.772926725283451743e-01
9.937509946926093019e-01
9.872935390953007095e-01
9.913082632935493743e-01
8.215703545895456372e-01
9.451066950160266211e-01
9.787786831158076239e-01
9.914378962384426952e-01
9.918682203390553065e-01
9.793259680646190235e-01
9.443327750297897394e-01
8.770365624629206103e-01
9.816093730393670169e-01
8.537531575287683472e-01
9.876221563512888046e-01
9.840357270694031211e-01
9.074160091696735764e-01
9.039678264505497385e-01
8.817443747831347212e-01
9.874944624259613946e-01
9.838647070408071960e-01
9.909625790479928975e-01
9.866990312383910888e-01
9.916457616827533128e-01
7.935062139167969875e-01
9.882726583647193364e-01
8.754285635915912689e-01
8.482249217080954917e-01
9.923751047736961706e-01
9.392455197957205737e-01
9.925958010088397065e-01
8.642147028822656507e-01
8.492901168620727859e-01
9.912590016624350797e-01
9.913785822682615878e-01
9.909519570721037063e-01
9.859080270872627727e-01
9.908717238090229973e-01
9.930707075075199119e-01
9.842095360977225482e-01
9.815047034741757326e-01
9.822488959157708033e-01
9.912422926319497396e-01
9.898379782913870883e-01
9.912511359480457029e-01
9.826942665235527397e-01
8.657826277003175530e-01
9.906493795793934742e-01
9.373185248363404831e-01
9.270469605579105821e-01
9.768850446801768950e-01
9.911196686092602626e-01
8.901234977440379836e-01
9.840314334069105717e-01
8.802101644387020363e-01
7.726999458844189261e-01
9.911129371148725831e-01
8.051995820441686380e-01
9.924991945165259066e-01
8.753334293906094299e-01
9.787327647545742693e-01
8.168901935430147310e-01
9.885821100056491062e-01
9.925382649274097080e-01
8.204577295561652495e-01
9.916009870667434889e-01
9.772651583744688120e-01
9.780374058228135103e-01
7.948801841966686155e-01
9.937228858261515363e-01
9.759240380083609168e-01
9.912403626557256819e-01
9.933369814887176297e-01
9.886214137312652195e-01
9.840044138740142721e-01
8.489583265420967972e-01
9.920952773768763056e-01
9.906066850473607133e-01
8.929661247111156941e-01
9.008073880392554189e-01
8.482059048888791475e-01
9.879684618099460192e-01
9.909941199870581086e-01
8.511646560299770403e-01
8.443753002177466493e-01
9.868647210367027522e-01
9.926142926592875781e-01
9.203725855001678724e-01
7.570003069688173714e-01
9.909981562753746864e-01
8.798071080169940217e-01
9.920095190759580239e-01
9.937931256707561722e-01
9.808803739895111118e-01
9.359455859849804549e-01
8.367703677678314245e-01
9.914325606407820013e-01
9.898526692211100375e-01
8.653881920828806473e-01
9.895736416060463281e-01
9.824588158647691305e-01
8.907852448261015521e-01
8.749297314551301996e-01
7.914042716494648078e-01
9.866802218049437467e-01
9.910493715720457564e-01
9.908947175138067553e-01
8.592446966995352930e-01
9.774248620436020163e-01
9.893127204608074265e-01
9.745770859563323008e-01
9.917888625700902461e-01
9.912722803599943733e-01
8.429904689049878552e-01
8.613201805786253606e-01
9.422511856773498895e-01
9.905924306471152185e-01
8.703390628398155471e-01
9.406908945802411326e-01
9.644782708421059114e-01
9.925667091282944776e-01
9.230712790688262448e-01
9.924142264858034634e-01
9.823121320591896577e-01
8.433438805669937199e-01
9.794697677946961889e-01
9.815327460228138179e-01
9.932936744425544529e-01
9.905218038777617862e-01
9.422658625532450705e-01
9.849810952915396545e-01
9.710628008582802284e-01
9.913432505278013673e-01
8.336582576059106131e-01
9.921381059496662269e-01
9.760631688380484450e-01
9.942503205967416768e-01
9.908719378611940964e-01
8.871658679253536794e-01
8.807307122415212186e-01
9.922594701699464226e-01
9.907869206223770542e-01
9.747931496849250310e-01
8.738610736224944331e-01
9.883637933976550105e-01
9.787662099326377430e-01
7.899596318875623524e-01
9.926517924647659807e-01
9.183331804438299439e-01
9.813758860386788685e-01
8.872651746130777450e-01
9.100820504295349389e-01
9.935426349713658567e-01
9.848933458543479569e-01
9.908088013069864530e-01
9.837308368162399619e-01
9.885480209468568980e-01
9.919782775775012329e-01
9.927317702100630914e-01
8.578321960329631235e-01
9.557322957779219585e-01
9.122532659314646075e-01
9.914129056770878412e-01
9.902504601205581736e-01
9.772140333222029129e-01
9.917231622697229021e-01
9.919326593728551300e-01
8.318180739554362768e-01
9.917020745045058705e-01
9.872198637502817009e-01
9.747576152037893404e-01
9.908701287214679576e-01
8.863426375469867224e-01
8.022407080972612237e-01
9.909997480025505290e-01
9.892176848569337322e-01
9.929100384304225813e-01
8.715918754506990496e-01
9.903813627525597241e-01
8.476390107040037147e-01
9.919395376086831417e-01
9.808205142391740461e-01
8.893737198291673529e-01
9.924150949570144098e-01
9.828252769162481028e-01
8.466611354858931682e-01
9.907680933996737549e-01
9.813966560925997396e-01
8.166233797547097772e-01
9.902844992836491445e-01
7.544097187655516290e-01
8.701788299247619207e-01
9.872267772545351150e-01
9.906166686510802233e-01
8.511157220226199804e-01
9.816136038178038259e-01
9.919554755919627320e-01
9.910730153772414619e-01
9.869949445384270659e-01
9.877059131461013441e-01
9.911804221696052242e-01
9.925369093585229008e-01
9.924960407392875439e-01
9.804693723964950092e-01
9.908056648086859264e-01
9.920134962653119892e-01
9.794681555098563308e-01
9.893302067895578533e-01
9.919145162675019334e-01
9.777960323441071688e-01
9.902789501931030802e-01
9.792407357334924622e-01
9.834860885523039054e-01
8.561454572581554956e-01
9.806882673092853775e-01
8.745232706853403037e-01
9.850012985555267608e-01
9.905737547552775357e-01
9.918197178477459186e-01
9.731767721868767040e-01
8.864351334260984761e-01
9.701425580598647125e-01
9.666586514125385943e-01
8.883214050991505850e-01
9.918464938539007791e-01
9.724716971516254027e-01
9.299363556598623237e-01
8.088853378948567263e-01
8.103420910354894868e-01
8.587177100296952137e-01
9.863302408107285091e-01
9.912638661036412557e-01
9.917941411313071498e-01
8.394506568347633868e-01
9.675304317591603143e-01
9.898192141566214408e-01
8.127183609642174567e-01
9.913265271988037641e-01
9.789119670582081545e-01
8.847581461090763266e-01
9.577486488897763994e-01
9.915380785927121465e-01
8.464807613615639159e-01
9.846183519152312824e-01
9.905967763498313428e-01
9.580952831868598807e-01
8.302458385241362482e-01
9.932113754241087555e-01
9.885811400693256257e-01
9.871130308046314195e-01
9.921175915082129926e-01
9.901649865207382550e-01
9.908660722790273434e-01
9.865471095838321824e-01
9.914474205410075403e-01
9.926743344829852544e-01
7.809184310699995857e-01
9.916897458570111956e-01
9.820824037080546631e-01
9.916971417069412320e-01
8.138171214394698261e-01
8.690080840798877215e-01
8.442365237185184279e-01
9.916143623387247974e-01
9.907650955098670220e-01
9.913082096758484285e-01
9.935548784084788920e-01
9.919690228426427669e-01
9.917563260184758533e-01
8.765895536698115054e-01
9.908392713443866517e-01
9.819566214152604111e-01
9.917603604470516254e-01
8.489229150223105425e-01
9.910065451004389514e-01
9.861405822127236043e-01
9.631315362803730684e-01
9.915928335398953575e-01
9.582609040363272435e-01
8.099448308819907627e-01
8.341337701365476587e-01
9.785414196877291193e-01
9.840745207076754264e-01
9.896001202781441464e-01
9.906706434646072035e-01
9.685802616730436743e-01
9.767223844960545298e-01
9.905538164682676783e-01
9.650792095130337200e-01
9.825035192946793838e-01
9.908201862794955295e-01
9.804727811664797343e-01
9.509881847663711474e-01

==> DataFigures/SocFinalV2G_500.txt <==
9.905574632949780689e-01
7.795207151268780388e-01
9.828323994595742352e-01
9.939316612937003637e-01
9.902686191077291200e-01
8.963142313513881021e-01
9.757405542837883639e-01
8.161817729652853792e-01
9.819382046769130623e-01
8.939832819930862984e-01
9.327217610643938617e-01
9.943230267457187077e-01
8.211996986640573981e-01
9.890422466112246402e-01
9.921113480940653151e-01
8.550068592787914978e-01
7.368488681353657643e-01
9.920300959043268918e-01
9.920253768869848887e-01
8.140331349457770038e-01
9.232152930773172006e-01
8.778200309309870386e-01
9.182470480242750366e-01
8.760833575374775695e-01
9.921462925924303677e-01
9.889898845256631654e-01
9.798433685992418152e-01
9.916572166449598713e-01
9.540584917640609897e-01
9.875346200281769349e-01
8.448660490753828745e-01
9.379733019928669924e-01
9.914662919734971158e-01
9.911887390482519988e-01
9.900379730994244287e-01
9.886930205720124709e-01
9.642822120769201089e-01
9.536100465339434340e-01
9.912657322337199428e-01
9.913234177508684075e-01
9.899329562448700992e-01
9.922342022625748603e-01
9.942559229562867307e-01
9.829246788744024910e-01
8.537643845946455423e-01
9.894735539935657354e-01
9.732016217960439697e-01
9.369106958377619865e-01
9.869078413632260682e-01
9.015531782033830988e-01
7.793231522619545881e-01
9.889090654271197600e-01
9.930230675066681334e-01
9.891868114916945176e-01
9.806046813443146659e-01
7.649153157923203050e-01
9.931011001382729075e-01
9.892784476711709019e-01
9.930148112207199951e-01
9.925183584978506390e-01
9.878764750316175736e-01
8.393558559383955675e-01
9.099775919937036495e-01
9.587997483575257940e-01
9.747058096663718807e-01
9.729502970771657377e-01
8.184024994143410670e-01
7.861569612935219720e-01
9.160637577933692377e-01
9.916882428923501358e-01
9.782636596773920390e-01
9.783378737135653980e-01
9.924086760856227762e-01
8.409659126961742670e-01
8.033947493482362923e-01
9.753907391848761765e-01
9.875588660148518771e-01
8.778568586665362883e-01
9.166204633936669843e-01
9.397019718965976542e-01
9.904795711266475289e-01
7.770543270287005866e-01
9.909457847618754478e-01
8.962737318863560620e-01
7.507766038106744588e-01
8.129933427378734923e-01
9.682662732733046118e-01
9.837062489999703896e-01
8.228001305624204065e-01
9.301107917191779872e-01
9.677368390343858984e-01
9.935088514598841014e-01
8.349827807141423364e-01
9.254054170549326219e-01
8.018998629883754559e-01
9.915631133703400879e-01
9.702884352528309275e-01
8.392306977131754886e-01
9.934714354786572388e-01
9.887984419265176683e-01
9.600266547037773490e-01
9.900909248223442871e-01
9.616882231733009379e-01
9.912590395709847124e-01
9.578960116656717316e-01
9.913641485606442538e-01
9.886180630644614276e-01
9.920702645441666911e-01
9.912848351007356174e-01
9.927295705790296632e-01
9.913817113649672219e-01
9.917405714350835400e-01
9.789996680056823886e-01
9.755011728330320597e-01
9.719065705213628670e-01
8.698656624468006360e-01
8.404897607248940083e-01
9.910851567339482582e-01
8.554702460921712603e-01
8.742937535884878208e-01
9.907126336052147764e-01
9.036800988612280205e-01
9.911707112484007265e-01
8.090419891189892798e-01
9.897393418138927812e-01
9.768749122780127081e-01
9.770048265283741706e-01
7.840236476025729262e-01
9.634331467417521777e-01
9.928227648907429481e-01
7.622772292086250623e-01
9.933962758907477486e-01
9.928445992002864484e-01
9.912712145184405799e-01
9.846422718440104305e-01
9.905846562148854506e-01
8.650655130222930644e-01
9.707166219804933549e-01
8.802841359819050249e-01
9.921400073357243832e-01
9.914834749340382114e-01
8.351725231969910901e-01
9.196035943478042540e-01
9.778380691046163475e-01
9.911341017463258796e-01
9.915650625949682384e-01
9.718623656808554889e-01
9.918906371348776840e-01
8.981470950772034723e-01
9.921656811417595145e-01
9.896236995485738763e-01
9.537153727243395940e-01
9.923299690552779273e-01
9.835805665039545342e-01
7.504959041567438316e-01
8.629941975386660191e-01
9.863090019286449017e-01
8.876956254878197727e-01
9.825998927718091469e-01
9.840215268514906910e-01
9.904965422810749764e-01
8.017698082720823294e-01
8.145821121700556056e-01
9.876520019316019638e-01
8.725968545227951179e-01
9.454493847222282810e-01
8.866217537973852814e-01
9.914809518654040810e-01
9.905131144634492513e-01
9.738148776515344052e-01
9.820690019432535278e-01
9.908381824496048651e-01
9.908410778513681016e-01
9.905933999770396570e-01
8.018372850960662213e-01
8.443951939526931350e-01
9.820789550569420934e-01
9.917174369083244789e-01
9.835240781971442692e-01
8.778288159147342729e-01
9.914263087847049460e-01
8.798330523040260864e-01
8.284671260686654604e-01
9.918643585485787950e-01
7.701229820520323344e-01
9.908712363274939650e-01
8.861513680068781040e-01
9.914539795933926536e-01
9.932588648206780446e-01
8.506362520865548005e-01
9.919194326554677810e-01
9.928068813991751673e-01
9.910024363032682304e-01
8.227652017673606766e-01
9.931521878227672628e-01
9.904991369177048588e-01
8.938688629044601042e-01
9.595321138996039112e-01
9.878214267449662023e-01
9.905187303542284383e-01
9.925840252607434078e-01
9.876344564499710543e-01
9.857089975900688028e-01
9.570856848518314308e-01
9.924616685770040192e-01
9.112103019057479214e-01
9.908547308354174188e-01
7.990626401528357903e-01
9.915938078447188442e-01
9.484209535750324216e-01
8.836242263209730385e-01
9.927007270923584592e-01
8.607001025490474966e-01
9.907657221596553043e-01
7.846875535413511127e-01
9.894749453512962090e-01
9.316287639315767866e-01
9.914126707903153646e-01
8.844476803638102735e-01
9.816536016201937720e-01
9.732115517586578113e-01
9.903301956261219008e-01
7.659912335944260020e-01
9.911235385845718060e-01
7.594769960913125839e-01
8.334365439681972187e-01
9.842229822611948675e-01
9.409052080189780343e-01
9.127922408008735111e-01
8.951132941910077134e-01
9.915480851428203346e-01
7.782279064290102966e-01
8.511354283037663171e-01
9.916320914610570192e-01
9.920446628095669350e-01
9.910177199817391536e-01
9.879722082006694439e-01
9.939174622909653367e-01
9.908588656707255637e-01
9.890355305492827265e-01
8.875654700748465409e-01
9.881789753327726578e-01
9.906241967420107430e-01
8.892389441410686324e-01
9.134940363344267178e-01
7.782487727969182867e-01
9.903077655309420191e-01
9.804336683697914001e-01
8.204349353640363329e-01
9.913703766509750492e-01
9.924975021142736775e-01
9.881468066262427685e-01
9.938532067640971635e-01
9.908490035502206528e-01
9.233625612397842186e-01
9.415593725184258078e-01
9.891505961275264269e-01
8.527494456967648073e-01
7.804247557667530755e-01
9.906997800128368725e-01
9.797967692544949925e-01
9.923140832839237868e-01
9.918292664967873762e-01
9.285657339527230159e-01
9.568196630417336035e-01
8.953076273730776746e-01
8.979605675465844872e-01
9.923925172346427237e-01
9.906715397366192555e-01
9.814429265363300292e-01
8.641501149474052346e-01
9.912864036433174375e-01
8.220979264957509747e-01
8.967430101733272485e-01
9.828059031971690951e-01
8.473158065651616999e-01
9.537604386118601063e-01
9.487702891777805014e-01
9.911903812889391041e-01
9.925002282807032783e-01
8.431888851743398750e-01
7.744342415120448742e-01
8.852132823864989897e-01
9.909508691587833873e-01
9.713331861798821798e-01
9.922980986609111209e-01
8.568905291754419506e-01
7.976126968957142349e-01
9.920346642050664743e-01
9.838882347351211033e-01
9.925781384217327030e-01
9.933900488004739904e-01
8.957273150762998792e-01
9.165055802090693593e-01
9.490272659013330170e-01
8.127171176018493925e-01
8.495390987140686301e-01
9.323822283799199084e-01
9.896646429547987234e-01
9.930789209531764028e-01
7.875896790227838729e-01
9.918135706419083375e-01
8.450854867589175923e-01
9.907313466417539960e-01
9.814121424595831922e-01
9.909594209944201371e-01
8.191640674708997594e-01
9.885934086710153057e-01
9.742353510640485714e-01
9.905322819210361507e-01
9.757395390849049610e-01
9.909895304212692491e-01
9.896513282595432726e-01
8.774737178534744997e-01
9.497404550600604400e-01
9.581116503451555522e-01
9.923065131698082242e-01
9.907275589559438878e-01
9.925205284458863408e-01
9.898886417727812415e-01
8.624595768049647670e-01
8.589639725452128394e-01
9.922366548500893835e-01
9.913804512460745455e-01
8.625559223630816508e-01
8.515792043440006953e-01
9.914067732206109929e-01
9.825720420918704345e-01
8.543146603748907886e-01
8.878937169679651520e-01
8.631057405775297564e-01
8.580686135393416070e-01
9.045455226420043848e-01
9.906028726485780478e-01
9.655663883917831036e-01
9.918337695498007367e-01
9.919972653838066146e-01
9.102319143499296716e-01
9.910884721756445526e-01
9.786700814926381220e-01
8.079247191213956292e-01
8.924885736590288943e-01
9.907396912395762811e-01
9.909059028975129024e-01
9.906154061274554667e-01
7.913254957278161861e-01
9.305844889806796916e-01
9.912500488088394901e-01
9.924307196019457322e-01
9.791087658067081367e-01
9.933754893349424631e-01
8.037484292122021312e-01
8.809958894079487068e-01
9.915800522366196024e-01
9.859016363961556895e-01
7.837788655720904218e-01
8.919391446322716410e-01
9.921133934393779885e-01
9.731168197544211029e-01
7.578781021249747507e-01
8.776424235083977177e-01
9.915156305407137882e-01
9.895517055336174872e-01
7.961994428847616323e-01
9.835188793373268457e-01
8.457246429628068052e-01
9.912279041480891451e-01
9.926588352271212834e-01
9.773657727320655964e-01
8.994685240900877066e-01
9.937085130745585415e-01
8.178289493519341757e-01
8.649454011511157336e-01
8.696400689995955613e-01
7.506490627842496988e-01
9.928412300367573939e-01
9.362333025138555032e-01
7.656276467592377788e-01
9.928148584445006808e-01
9.379415415866332317e-01
9.906984581030673365e-01
8.113082654035128627e-01
9.914057031951000187e-01
9.917525955867421139e-01
9.916730235410496919e-01
8.334302077319249991e-01
7.813958433877928877e-01
9.870157918989860280e-01
9.909142596790074808e-01
8.198518192600988685e-01
9.932623301942458127e-01
9.791265012426051406e-01
8.631046026236807167e-01
7.911915114600753807e-01
8.172920798108178619e-01
9.439877396205422766e-01
8.546169056135033415e-01
8.903100129263401552e-01
9.923018554553947324e-01
9.917025606480995847e-01
9.903317836579874633e-01
9.910942055191567235e-01
8.310755049608590239e-01
9.905049003938645180e-01
9.944903208138584638e-01
9.907479107206038638e-01
8.989046861272883548e-01
9.942850836679629767e-01
9.339948006858206364e-01
9.932040949301720323e-01
9.705338100860815276e-01
9.910254654777053140e-01
9.471998020109614336e-01
9.922748004236411346e-01
9.766438195189157678e-01
8.082340516258349483e-01
9.917954571267681985e-01
8.099977986460469292e-01
9.847419393825020961e-01
9.828707856094291984e-01
8.645980031430476886e-01
9.878504502276497234e-01
9.465291150397853182e-01
9.586763713467211234e-01
9.910686342233669954e-01
9.927052125305899644e-01
9.838421961499506097e-01
9.907994339964424357e-01
9.834918942932029395e-01
7.775563402370180288e-01
9.891270724301184369e-01
7.550760885051410742e-01
9.626107816971617437e-01
9.906951573090834184e-01
9.743403436265665185e-01
9.704991406420077071e-01
8.301145270656022923e-01
9.940259271841493938e-01
8.152282435759431456e-01
9.911184899242549973e-01
8.409468160178594776e-01
9.936574293633773092e-01
7.868810388932813149e-01
8.438499274335307110e-01
9.917795605304232653e-01
9.908852334041653442e-01
9.894315621552798312e-01
8.379996700631006101e-01
8.410587597060698029e-01
9.293413901302776114e-01
9.856778027949323340e-01
9.906723952055713767e-01
9.921528430073831561e-01
9.913647490776991145e-01
9.909766795200849465e-01
9.910568103849465293e-01
9.814290858478054158e-01
9.758011593440693021e-01
9.855130092642943040e-01
9.914852022003847187e-01
8.535357514451935579e-01
9.380202321545150213e-01
9.922775390507219129e-01
9.838024787859840359e-01
8.940981710523756565e-01
9.868014742792126093e-01
8.303577389872932590e-01
9.919325281615062329e-01
9.886062155633904558e-01
9.921844977848718328e-01
9.909878865158493477e-01
9.867419109439561353e-01
9.895764991778533970e-01
7.788577482797277574e-01
9.792220753721476711e-01
9.933825329900329848e-01
9.816641566924452222e-01
8.295068736389609176e-01
9.932412512966382057e-01
9.903257164685250746e-01
9.913341575650164161e-01
9.746080559715706304e-01
9.907946837647813032e-01
8.105746312791782815e-01
9.906115706884575101e-01
9.063394365161948629e-01
9.793746893972383738e-01
9.914509247288971761e-01
9.924606361726687753e-01
8.292292994852388244e-01
9.912676733701972775e-01
9.890190816192677703e-01
7.928756917551975647e-01
9.913897867608981729e-01
9.917183065597973135e-01
9.930089784906946937e-01
9.929751890576370421e-01
9.888508791453840541e-01
9.911107570841456438e-01
8.594135235863938904e-01

==> DataFigures/SocInit_500.txt <==
2.023500960343345700e-01
3.024294946584078492e-01
1.968182118025322835e-01
5.602799273627805388e-01
4.637345345822297960e-01
6.193146861360053768e-01
2.690927490541679679e-01
6.430716673056922073e-01
2.485868094240487325e-01
2.058594289583833559e-01
3.153793937851886997e-01
2.049005259507044596e-01
1.667135024928374232e-01
2.442267351234232720e-01
1.833788894742723885e-01
3.469916329408820888e-01
2.395599326415312758e-01
3.232312429713461999e-01
4.858208020039658237e-01
3.663323670548228606e-01
4.556705602053461313e-01
4.060729251839416687e-01
2.548939543987406298e-01
1.541722979767231883e-01
3.073596474127648914e-01
4.175198178774290891e-01
2.125668999452502428e-01
1.926263841212704220e-01
1.510368421328853461e-01
4.952876287462147920e-01
4.873677351416849657e-01
2.328806090479962343e-01
3.094018970148263437e-01
3.367910612331349585e-01
3.032627951049692294e-01
2.125877282997096773e-01
2.975114584325540545e-01
2.864427321961520168e-01
4.131542777294829882e-01
2.562012088016667466e-01
3.394080700300494691e-01
3.666624182953206468e-01
3.629477226189705696e-01
4.522792738997116757e-01
6.415040815597697899e-01
2.818361830569129922e-01
2.868053880708074654e-01
2.954952434884001722e-01
5.947650995631550419e-01
4.625947087081742071e-01
1.719303605451434069e-01
1.745035379385541652e-01
2.303596549454454689e-01
2.156403678745453800e-01
3.181084600583849453e-01
4.620287745729063644e-01
4.395779255797517271e-01
4.822904381300173737e-01
4.489222655522129291e-01
3.115957477819312205e-01
4.222533565356128005e-01
1.566671300300385983e-01
2.097422412828357507e-01
2.683189368691179522e-01
4.236081469437362745e-01
3.388640240443123175e-01
3.730156728525126919e-01
3.032779618531686872e-01
4.066414377435677574e-01
2.869353681850147497e-01
3.426613022659963370e-01
3.371717488511089544e-01
1.592919387237424766e-01
1.622494657808093432e-01
2.416565092839264017e-01
2.573382203148691927e-01
3.066767560606119547e-01
2.289029531192628419e-01
3.534613692182601019e-01
2.173877015172999694e-01
1.526138890208622312e-01
4.987700552028507817e-01
3.508576071932012486e-01
1.774030875107676097e-01
4.128521926527604080e-01
2.894065224908158318e-01
2.057917358443590305e-01
3.454936075700054676e-01
1.609489075205578767e-01
1.835683082160730617e-01
3.442411212488466488e-01
1.638816490922511138e-01
3.615493485695225884e-01
3.975952289073972912e-01
2.785149605621735636e-01
4.263713573692953229e-01
2.339482877568830055e-01
3.432576226249355877e-01
1.791464671895511840e-01
2.065342625965445045e-01
6.136088224772678901e-01
3.613084180939751811e-01
3.392268609798969048e-01
3.669257816651962933e-01
4.598218330409515886e-01
2.276184103054460783e-01
2.677630491359045961e-01
4.800494636483797484e-01
5.578223472994968679e-01
1.505486584697562913e-01
3.249627459488143577e-01
3.217166516369796003e-01
1.652030005441254279e-01
2.138463982652041295e-01
2.331089894899887882e-01
1.784431552161730439e-01
2.594717542633666052e-01
1.993026087777484689e-01
2.763746939559413862e-01
2.062530675009101588e-01
1.795943357742504909e-01
3.177937948586342931e-01
2.821090322905453474e-01
2.590986568851466609e-01
3.970070730983845664e-01
2.492278390954730805e-01
6.808861743602302452e-01
1.817101588188839156e-01
2.892323461982151955e-01
3.915467450214173972e-01
2.423414473991071794e-01
4.098191766616174903e-01
1.653125586227214838e-01
3.006815788603868778e-01
4.549018882669032537e-01
2.153522001227002880e-01
2.451752090225604030e-01
5.050570017752901153e-01
2.899942491093448482e-01
1.953257953781648570e-01
2.307983406059654352e-01
2.635076715805877434e-01
1.632654447436942824e-01
3.197635291268084434e-01
2.144742880882885006e-01
3.641724400682906371e-01
4.712743203686549087e-01
5.518965504057720128e-01
2.288384604024875923e-01
3.570707586714593207e-01
2.994781737085415174e-01
3.815165794037907454e-01
1.501572973580407588e-01
3.299115507040910611e-01
3.860711190224983547e-01
3.305606902460906382e-01
4.218929496419122627e-01
1.840205536414891430e-01
2.089564100172588701e-01
3.424951223582455295e-01
2.514736201508862012e-01
3.692194536290543394e-01
2.621502845431400996e-01
1.565682718469590673e-01
2.290941060990847877e-01
3.247570477119168242e-01
3.204831388623521904e-01
4.209761064960892973e-01
3.593392952118751316e-01
3.882295924029761647e-01
1.504342435043352078e-01
2.828120106334022776e-01
3.433699780842332516e-01
3.656011849684089876e-01
1.855627507019118327e-01
5.386421239836927111e-01
2.917023608050143268e-01
5.474102465769979942e-01
2.673058786585615354e-01
5.346873212225422556e-01
1.755492377629852829e-01
2.267594279823820502e-01
3.827374538401405735e-01
2.467668538468028583e-01
3.321706629025760749e-01
1.783201604505880722e-01
2.168792860278512258e-01
3.827707596824333480e-01
2.500979071305440282e-01
1.820635589784942998e-01
7.593156765622869342e-01
3.701137010216050127e-01
3.495895349095146099e-01
4.752264648783771639e-01
1.636192194660943122e-01
1.722751678397153874e-01
4.413892380923248870e-01
3.739753386692631354e-01
5.426825104033637936e-01
2.436343961583804507e-01
2.553738296834742183e-01
2.573498752331546124e-01
2.024228159069904887e-01
1.816105374916622828e-01
2.505136483385062007e-01
4.230184151508454837e-01
4.314439867917396754e-01
5.722072735352390360e-01
3.671604882573323292e-01
3.246957905310380310e-01
2.895100543351928346e-01
3.730432639738801015e-01
3.248018933742432557e-01
3.714566894429707222e-01
3.059888350053643347e-01
3.162481744781050486e-01
2.756722715910395194e-01
4.539202762274178182e-01
5.554958498029675118e-01
2.284308523414682046e-01
3.125075013914295763e-01
2.271585645294262323e-01
3.986364490921588954e-01
4.194809234924536945e-01
2.273131990906119282e-01
3.138596110396040251e-01
1.768736912162934272e-01
2.847267274398272430e-01
2.781804876624116019e-01
3.229713295858616107e-01
2.850982259502073957e-01
3.737272151334716241e-01
3.165499042833204713e-01
3.315082490314178454e-01
2.121210413143538587e-01
2.216221477924276151e-01
1.721924113272664814e-01
2.222949426199543610e-01
3.210880394013840844e-01
3.612748256562055005e-01
4.001452399227698464e-01
3.248880902249903224e-01
4.073257456922746433e-01
1.902248142687870958e-01
3.000149145931064742e-01
2.302992653419581037e-01
2.733841683814381973e-01
2.189439112761366046e-01
1.949036133343101662e-01
2.316659862776702383e-01
3.802377466154554519e-01
3.713759383082851362e-01
1.551225418247297594e-01
2.635242238098128298e-01
3.422638609464720982e-01
2.519445437849716640e-01
1.924648945453103499e-01
2.626595191121879336e-01
4.043602851669305664e-01
3.386881621022851951e-01
2.926168159266847035e-01
4.774981315123560943e-01
3.177113286550649063e-01
2.205089640452865263e-01
2.137923267595033816e-01
1.645749176704542349e-01
1.616874036905459056e-01
1.953547012596903165e-01
1.780224427249545438e-01
2.513095868682883038e-01
2.640418441629012181e-01
2.691515994935391731e-01
5.730596682930485519e-01
2.010316835127485546e-01
2.170348260605723389e-01
2.094741711441935883e-01
1.606946940505747101e-01
3.895852032077760096e-01
3.193876976572086468e-01
2.451604968851743005e-01
2.323376375364973878e-01
2.175338202984923308e-01
2.886941036017569573e-01
3.074735879353068801e-01
5.616656558141784883e-01
2.426197088004040936e-01
2.582085736881201687e-01
1.911169553850802505e-01
2.500801334068694093e-01
3.706514959931875852e-01
3.026321364836894734e-01
1.530981029066762478e-01
5.146012549682315029e-01
7.138721414714473967e-01
2.810564454348429830e-01
1.909592822209028595e-01
4.532512056252023802e-01
1.525290544989880426e-01
2.129747910483493212e-01
1.619698912987279915e-01
2.243466149396186882e-01
3.851361797776625129e-01
1.867558416678339883e-01
1.956178983338009714e-01
2.973546219248325295e-01
2.123075782334966077e-01
3.632203702285505820e-01
2.978950566607888595e-01
1.806659501224684716e-01
2.802087173605657400e-01
3.250571886700361901e-01
2.244502069156181778e-01
2.351656098765334268e-01
3.402386292836386827e-01
3.686254666224764720e-01
1.601738685584193633e-01
4.488921189010417478e-01
3.101463910399376855e-01
2.197813699129799736e-01
2.473509680888021089e-01
2.913402231740939707e-01
1.798768974919439378e-01
2.814666985653618836e-01
2.488442239644029219e-01
2.715692848051724506e-01
4.333193025874209070e-01
2.926330291808221795e-01
3.058269198346865725e-01
1.594922186983812606e-01
4.709375775458056745e-01
1.500877506959942265e-01
2.843024820653096141e-01
5.624315305120308750e-01
4.578405934581304404e-01
1.695190420310131452e-01
3.148532921391508088e-01
2.081656583508348368e-01
1.877898858669863891e-01
2.707034244482692253e-01
4.937349824202647008e-01
2.487508703994021908e-01
2.269032322234305066e-01
2.134569621871496015e-01
3.839127002495895113e-01
2.499744083573360309e-01
3.301457555481248085e-01
2.967632910179610617e-01
3.511892738955952886e-01
2.035661582616634380e-01
5.410434054211871180e-01
2.456008223678028957e-01
3.360934339570517126e-01
1.924528807958624244e-01
4.155010210906979751e-01
2.105799217800515821e-01
6.831679702995477887e-01
3.042299454234581590e-01
3.411283015572579291e-01
1.988348514461609484e-01
5.626353372448463785e-01
5.513991195827464553e-01
2.537211675700283831e-01
2.188818202960640114e-01
2.088096090261714610e-01
2.206160321196990459e-01
2.122384463020084711e-01
4.699857292132799680e-01
1.998464789870276759e-01
1.517892584629544628e-01
2.219963941584690570e-01
3.578088077172234538e-01
2.468002945207841692e-01
3.325682120347797088e-01
3.309766736845723978e-01
3.731091768152119958e-01
4.421870150943700839e-01
2.069505116883210427e-01
1.974645421927812561e-01
2.877033124718973989e-01
1.565113551991684782e-01
3.462230257146402534e-01
2.782769938169910584e-01
2.385906062525378346e-01
3.214528750357505960e-01
3.008269731109254885e-01
1.973929112988577206e-01
4.572083275307960992e-01
5.311212298517594688e-01
2.018112286173340264e-01
3.175262086818871898e-01
5.462368351458818383e-01
2.329995228318054168e-01
2.672416894161651069e-01
1.900170517512720370e-01
4.070288226160767575e-01
1.957302518963938698e-01
2.816630829666981750e-01
4.777956720587805961e-01
6.705044277399201391e-01
2.134240893829487673e-01
2.477444538944799657e-01
4.336253271076753180e-01
1.903909433633425574e-01
2.538888607604828374e-01
2.933757328977188994e-01
2.691161713656826104e-01
1.988121545224985076e-01
2.619673680312202824e-01
1.894518449273977223e-01
3.482174923873163630e-01
2.581865672722990501e-01
3.882239506285797281e-01
3.773647225066703581e-01
6.324866536340493228e-01
2.799989880057183744e-01
3.550665565198076745e-01
1.752543028948899129e-01
2.492648404042625276e-01
4.114231800387357918e-01
2.083485458071388519e-01
1.768882677265825598e-01
5.109618649027923842e-01
5.147476757634037448e-01
3.768241360321668010e-01
5.735864190314066136e-01
1.859809021168050691e-01
3.435579905796048994e-01
5.419594859993155378e-01
2.583309629930939932e-01
1.559961495140008980e-01
2.624582201123182301e-01
1.669087787328359385e-01
3.079199413615950620e-01
1.715677698364288239e-01
2.669546216879555289e-01
2.328953401438290105e-01
2.774241957427853733e-01
2.983860326538805841e-01
3.545009346579025555e-01
1.669568349647458649e-01
2.753337569945168428e-01
1.531954830361377251e-01
2.526951350852162936e-01
2.609830552420807082e-01
2.957289262725592560e-01
2.948150699511519202e-01
2.450472375441997142e-01
2.359949644028153937e-01
4.407206012185593824e-01
3.301371559159025360e-01
1.924962274700831588e-01
4.286612794742661325e-01
1.563535821136565751e-01
2.308688559567477483e-01
4.229389417132426443e-01
3.362082738550651317e-01
3.800244181196524851e-01
2.362790637330603183e-01
2.688530857968990939e-01
2.054782612016338439e-01
2.099422962944723636e-01
1.926484527544510827e-01
3.284637045594092086e-01
3.069542558020911804e-01
4.435367807198533630e-01
4.585857256331066223e-01
1.525773215801722871e-01
4.813293321726380691e-01
2.248372975623977865e-01
6.834826663195587848e-01
1.686384750439982039e-01
2.256796067313299736e-01
2.536144428596084910e-01
2.999462133439845246e-01
3.867568282181548245e-01
1.981160932241859685e-01
4.545453426175671829e-01
1.718293539170903383e-01
3.079910789563395923e-01
1.669637379193126825e-01
4.463336852247317132e-01
4.453820737797611340e-01
2.551741661955930218e-01
1.958534947560329476e-01
1.699138227802397816e-01
3.546752439431377635e-01
4.323045155390767835e-01
5.151348583061278186e-01
2.281298842358016610e-01
2.472374900071483139e-01
4.151842065875414045e-01
2.188772917332722223e-01
1.718748361371145450e-01
2.679199636706712795e-01
1.869530530361339093e-01
3.032705545436698014e-01
3.885595655424985972e-01
3.360503565442783946e-01
2.280221668660912249e-01
1.522129314340163742e-01

==> DataFigures/Td.txt <==
0.000000000000000000e+00
2.500000000000000000e-01
5.000000000000000000e-01
7.500000000000000000e-01
1.000000000000000000e+00
1.250000000000000000e+00
1.500000000000000000e+00
1.750000000000000000e+00
2.000000000000000000e+00
2.250000000000000000e+00
2.500000000000000000e+00
2.750000000000000000e+00
3.000000000000000000e+00
3.250000000000000000e+00
3.500000000000000000e+00
3.750000000000000000e+00
4.000000000000000000e+00
4.250000000000000000e+00
4.500000000000000000e+00
4.750000000000000000e+00
5.000000000000000000e+00
5.250000000000000000e+00
5.500000000000000000e+00
5.750000000000000000e+00
6.000000000000000000e+00
6.250000000000000000e+00
6.500000000000000000e+00
6.750000000000000000e+00
7.000000000000000000e+00
7.250000000000000000e+00
7.500000000000000000e+00
7.750000000000000000e+00
8.000000000000000000e+00
8.250000000000000000e+00
8.500000000000000000e+00
8.750000000000000000e+00
9.000000000000000000e+00
9.250000000000000000e+00
9.500000000000000000e+00
9.750000000000000000e+00
1.000000000000000000e+01
1.025000000000000000e+01
1.050000000000000000e+01
1.075000000000000000e+01
1.100000000000000000e+01
1.125000000000000000e+01
1.150000000000000000e+01
1.175000000000000000e+01
1.200000000000000000e+01
1.225000000000000000e+01
1.250000000000000000e+01
1.275000000000000000e+01
1.300000000000000000e+01
1.325000000000000000e+01
1.350000000000000000e+01
1.375000000000000000e+01
1.400000000000000000e+01
1.425000000000000000e+01
1.450000000000000000e+01
1.475000000000000000e+01
1.500000000000000000e+01
1.525000000000000000e+01
1.550000000000000000e+01
1.575000000000000000e+01
1.600000000000000000e+01
1.625000000000000000e+01
1.650000000000000000e+01
1.675000000000000000e+01
1.700000000000000000e+01
1.725000000000000000e+01
1.750000000000000000e+01
1.775000000000000000e+01
1.800000000000000000e+01
1.825000000000000000e+01
1.850000000000000000e+01
1.875000000000000000e+01
1.900000000000000000e+01
1.925000000000000000e+01
1.950000000000000000e+01
1.975000000000000000e+01
2.000000000000000000e+01
2.025000000000000000e+01
2.050000000000000000e+01
2.075000000000000000e+01
2.100000000000000000e+01
2.125000000000000000e+01
2.150000000000000000e+01
2.175000000000000000e+01
2.200000000000000000e+01
2.225000000000000000e+01
2.250000000000000000e+01
2.275000000000000000e+01
2.300000000000000000e+01
2.325000000000000000e+01
2.350000000000000000e+01
2.375000000000000000e+01
2.400000000000000000e+01


==> DataFigures/Traj1.txt <==
0.000000000000000000e+00 6.000000000000000000e+01
2.526315789473684292e-01 5.959459459459459651e+01
5.052631578947368585e-01 5.920420420420420271e+01
7.578947368421052877e-01 5.882882882882883280e+01
1.010526315789473717e+00 5.848348348348348225e+01
1.263157894736842035e+00 5.815315315315315559e+01
1.515789473684210575e+00 5.783783783783783861e+01
1.768421052631578894e+00 5.752252252252252163e+01
2.021052631578947434e+00 5.722222222222222143e+01
2.273684210526315752e+00 5.693693693693693803e+01
2.526315789473684070e+00 5.665165165165165462e+01
2.778947368421052833e+00 5.636636636636636410e+01
3.031578947368421151e+00 5.609609609609609748e+01
3.284210526315789469e+00 5.582582582582582376e+01
3.536842105263157787e+00 5.555555555555555713e+01
3.789473684210526105e+00 5.528528528528528341e+01
4.042105263157894868e+00 5.501501501501501679e+01
4.294736842105263186e+00 5.474474474474474306e+01
4.547368421052631504e+00 5.447447447447447644e+01
4.799999999999999822e+00 5.420420420420420271e+01
5.052631578947368141e+00 5.393393393393393609e+01
5.305263157894736459e+00 5.366366366366366236e+01
5.557894736842105665e+00 5.337837837837837895e+01
5.810526315789473983e+00 5.309309309309309555e+01
6.063157894736842302e+00 5.280780780780780503e+01
6.315789473684210620e+00 5.252252252252252163e+01
6.568421052631578938e+00 5.222222222222222143e+01
6.821052631578947256e+00 5.192192192192192124e+01
7.073684210526315574e+00 5.162162162162162105e+01
7.326315789473683893e+00 5.130630630630630407e+01
7.578947368421052211e+00 5.099099099099099419e+01
7.831578947368421417e+00 5.067567567567567721e+01
8.084210526315789735e+00 5.034534534534534345e+01
8.336842105263157165e+00 5.159159159159159458e+01
8.589473684210526372e+00 5.282282282282282182e+01
8.842105263157895578e+00 5.403903903903903938e+01
9.094736842105263008e+00 5.522522522522522337e+01
9.347368421052632215e+00 5.639639639639639768e+01
9.599999999999999645e+00 5.755255255255255520e+01
9.852631578947368851e+00 5.869369369369369593e+01
1.010526315789473628e+01 5.980480480480480310e+01
1.035789473684210549e+01 6.090090090090090058e+01
1.061052631578947292e+01 6.198198198198198128e+01
1.086315789473684212e+01 6.304804804804804519e+01
1.111578947368421133e+01 6.409909909909910652e+01
1.136842105263157876e+01 6.500000000000000000e+01
1.162105263157894797e+01 6.500000000000000000e+01
1.187368421052631540e+01 6.442942942942943318e+01
1.212631578947368460e+01 6.385885885885885926e+01
1.237894736842105203e+01 6.328828828828828534e+01
1.263157894736842124e+01 6.271771771771771853e+01
1.288421052631578867e+01 6.214714714714714461e+01
1.313684210526315788e+01 6.157657657657657779e+01
1.338947368421052708e+01 6.100600600600600387e+01
1.364210526315789451e+01 6.043543543543543706e+01
1.389473684210526372e+01 5.986486486486486314e+01
1.414736842105263115e+01 5.930930930930931311e+01
1.440000000000000036e+01 5.875375375375375597e+01
1.465263157894736779e+01 5.819819819819819884e+01
1.490526315789473699e+01 5.764264264264264170e+01
1.515789473684210442e+01 5.710210210210210136e+01
1.541052631578947363e+01 5.656156156156156101e+01
1.566315789473684283e+01 5.602102102102102066e+01
1.591578947368421026e+01 5.549549549549549710e+01
1.616842105263157947e+01 5.496996996996996643e+01
1.642105263157894868e+01 5.445945945945945965e+01
1.667368421052631433e+01 5.394894894894894577e+01
1.692631578947368354e+01 5.343843843843843899e+01
1.717894736842105274e+01 5.294294294294294190e+01
1.743157894736842195e+01 5.244744744744744480e+01
1.768421052631579116e+01 5.196696696696696449e+01
1.793684210526315681e+01 5.148648648648648418e+01
1.818947368421052602e+01 5.102102102102102066e+01
1.844210526315789522e+01 5.055555555555555713e+01
1.869473684210526443e+01 5.168168168168168108e+01
1.894736842105263008e+01 5.279279279279279535e+01
1.919999999999999929e+01 5.390390390390390252e+01
1.945263157894736850e+01 5.500000000000000000e+01
1.970526315789473770e+01 5.609609609609609748e+01
1.995789473684210691e+01 5.717717717717717818e+01
2.021052631578947256e+01 5.825825825825825888e+01
2.046315789473684177e+01 5.933933933933933957e+01
2.071578947368421098e+01 6.040540540540540349e+01
2.096842105263158018e+01 6.147147147147147450e+01
2.122105263157894584e+01 6.253753753753753841e+01
2.147368421052631504e+01 6.358858858858859264e+01
2.172631578947368425e+01 6.463963963963963977e+01
2.197894736842105345e+01 6.500000000000000000e+01
2.223157894736842266e+01 6.447447447447447644e+01
2.248421052631578831e+01 6.396396396396396256e+01
2.273684210526315752e+01 6.346846846846847257e+01
2.298947368421052673e+01 6.298798798798799226e+01
2.324210526315789593e+01 6.250750750750750484e+01
2.349473684210526159e+01 6.204204204204204132e+01
2.374736842105263079e+01 6.159159159159159458e+01
2.400000000000000000e+01 6.115615615615615752e+01


==> DataFigures/Traj1Cold.txt <==
0.000000000000000000e+00 6.000000000000000000e+01
2.526315789473684292e-01 5.959459459459459651e+01
5.052631578947368585e-01 5.920420420420420271e+01
7.578947368421052877e-01 5.882882882882883280e+01
1.010526315789473717e+00 5.848348348348348225e+01
1.263157894736842035e+00 5.815315315315315559e+01
1.515789473684210575e+00 5.783783783783783861e+01
1.768421052631578894e+00 5.752252252252252163e+01
2.021052631578947434e+00 5.722222222222222143e+01
2.273684210526315752e+00 5.693693693693693803e+01
2.526315789473684070e+00 5.665165165165165462e+01
2.778947368421052833e+00 5.636636636636636410e+01
3.031578947368421151e+00 5.609609609609609748e+01
3.284210526315789469e+00 5.582582582582582376e+01
3.536842105263157787e+00 5.555555555555555713e+01
3.789473684210526105e+00 5.528528528528528341e+01
4.042105263157894868e+00 5.501501501501501679e+01
4.294736842105263186e+00 5.474474474474474306e+01
4.547368421052631504e+00 5.447447447447447644e+01
4.799999999999999822e+00 5.420420420420420271e+01
5.052631578947368141e+00 5.393393393393393609e+01
5.305263157894736459e+00 5.366366366366366236e+01
5.557894736842105665e+00 5.337837837837837895e+01
5.810526315789473983e+00 5.309309309309309555e+01
6.063157894736842302e+00 5.280780780780780503e+01
6.315789473684210620e+00 5.252252252252252163e+01
6.568421052631578938e+00 5.222222222222222143e+01
6.821052631578947256e+00 5.192192192192192124e+01
7.073684210526315574e+00 5.162162162162162105e+01
7.326315789473683893e+00 5.130630630630630407e+01
7.578947368421052211e+00 5.099099099099099419e+01
7.831578947368421417e+00 5.067567567567567721e+01
1.162105263157894797e+01 6.500000000000000000e+01
1.187368421052631540e+01 6.442942942942943318e+01
1.212631578947368460e+01 6.385885885885885926e+01
1.237894736842105203e+01 6.328828828828828534e+01
1.263157894736842124e+01 6.271771771771771853e+01
1.288421052631578867e+01 6.214714714714714461e+01
1.313684210526315788e+01 6.157657657657657779e+01
1.338947368421052708e+01 6.100600600600600387e+01
1.364210526315789451e+01 6.043543543543543706e+01
1.389473684210526372e+01 5.986486486486486314e+01
1.414736842105263115e+01 5.930930930930931311e+01
1.440000000000000036e+01 5.875375375375375597e+01
1.465263157894736779e+01 5.819819819819819884e+01
1.490526315789473699e+01 5.764264264264264170e+01
1.515789473684210442e+01 5.710210210210210136e+01
1.541052631578947363e+01 5.656156156156156101e+01
1.566315789473684283e+01 5.602102102102102066e+01
1.591578947368421026e+01 5.549549549549549710e+01
1.616842105263157947e+01 5.496996996996996643e+01
1.642105263157894868e+01 5.445945945945945965e+01
1.667368421052631433e+01 5.394894894894894577e+01
1.692631578947368354e+01 5.343843843843843899e+01
1.717894736842105274e+01 5.294294294294294190e+01
1.743157894736842195e+01 5.244744744744744480e+01
1.768421052631579116e+01 5.196696696696696449e+01
1.793684210526315681e+01 5.148648648648648418e+01
1.818947368421052602e+01 5.102102102102102066e+01
2.197894736842105345e+01 6.500000000000000000e+01
2.223157894736842266e+01 6.447447447447447644e+01
2.248421052631578831e+01 6.396396396396396256e+01
2.273684210526315752e+01 6.346846846846847257e+01
2.298947368421052673e+01 6.298798798798799226e+01
2.324210526315789593e+01 6.250750750750750484e+01
2.349473684210526159e+01 6.204204204204204132e+01
2.374736842105263079e+01 6.159159159159159458e+01
2.400000000000000000e+01 6.115615615615615752e+01


==> DataFigures/Traj1Hot.txt <==
8.084210526315789735e+00 5.034534534534534345e+01
8.336842105263157165e+00 5.159159159159159458e+01
8.589473684210526372e+00 5.282282282282282182e+01
8.842105263157895578e+00 5.403903903903903938e+01
9.094736842105263008e+00 5.522522522522522337e+01
9.347368421052632215e+00 5.639639639639639768e+01
9.599999999999999645e+00 5.755255255255255520e+01
9.852631578947368851e+00 5.869369369369369593e+01
1.010526315789473628e+01 5.980480480480480310e+01
1.035789473684210549e+01 6.090090090090090058e+01
1.061052631578947292e+01 6.198198198198198128e+01
1.086315789473684212e+01 6.304804804804804519e+01
1.111578947368421133e+01 6.409909909909910652e+01
1.136842105263157876e+01 6.500000000000000000e+01
1.844210526315789522e+01 5.055555555555555713e+01
1.869473684210526443e+01 5.168168168168168108e+01
1.894736842105263008e+01 5.279279279279279535e+01
1.919999999999999929e+01 5.390390390390390252e+01
1.945263157894736850e+01 5.500000000000000000e+01
1.970526315789473770e+01 5.609609609609609748e+01
1.995789473684210691e+01 5.717717717717717818e+01
2.021052631578947256e+01 5.825825825825825888e+01
2.046315789473684177e+01 5.933933933933933957e+01
2.071578947368421098e+01 6.040540540540540349e+01
2.096842105263158018e+01 6.147147147147147450e+01
2.122105263157894584e+01 6.253753753753753841e+01
2.147368421052631504e+01 6.358858858858859264e+01
2.172631578947368425e+01 6.463963963963963977e+01


==> DataFigures/Traj2.txt <==
0.000000000000000000e+00 6.000000000000000000e+01
2.526315789473684292e-01 5.959459459459459651e+01
5.052631578947368585e-01 5.920420420420420271e+01
7.578947368421052877e-01 5.882882882882883280e+01
1.010526315789473717e+00 5.848348348348348225e+01
1.263157894736842035e+00 5.815315315315315559e+01
1.515789473684210575e+00 5.783783783783783861e+01
1.768421052631578894e+00 5.752252252252252163e+01
2.021052631578947434e+00 5.722222222222222143e+01
2.273684210526315752e+00 5.693693693693693803e+01
2.526315789473684070e+00 5.665165165165165462e+01
2.778947368421052833e+00 5.636636636636636410e+01
3.031578947368421151e+00 5.609609609609609748e+01
3.284210526315789469e+00 5.582582582582582376e+01
3.536842105263157787e+00 5.555555555555555713e+01
3.789473684210526105e+00 5.528528528528528341e+01
4.042105263157894868e+00 5.501501501501501679e+01
4.294736842105263186e+00 5.474474474474474306e+01
4.547368421052631504e+00 5.605105105105104712e+01
4.799999999999999822e+00 5.734234234234234151e+01
5.052631578947368141e+00 5.861861861861861911e+01
5.305263157894736459e+00 5.987987987987987992e+01
5.557894736842105665e+00 6.114114114114114074e+01
5.810526315789473983e+00 6.237237237237236798e+01
6.063157894736842302e+00 6.358858858858859264e+01
6.315789473684210620e+00 6.478978978978979342e+01
6.568421052631578938e+00 6.500000000000000000e+01
6.821052631578947256e+00 6.459459459459459651e+01
7.073684210526315574e+00 6.418918918918919303e+01
7.326315789473683893e+00 6.378378378378378244e+01
7.578947368421052211e+00 6.336336336336336217e+01
7.831578947368421417e+00 6.294294294294294190e+01
8.084210526315789735e+00 6.252252252252252163e+01
8.336842105263157165e+00 6.208708708708708457e+01
8.589473684210526372e+00 6.165165165165164751e+01
8.842105263157895578e+00 6.120120120120120077e+01
9.094736842105263008e+00 6.075075075075075404e+01
9.347368421052632215e+00 6.030030030030030019e+01
9.599999999999999645e+00 5.983483483483483667e+01
9.852631578947368851e+00 5.936936936936936604e+01
1.010526315789473628e+01 5.890390390390390252e+01
1.035789473684210549e+01 5.843843843843843899e+01
1.061052631578947292e+01 5.797297297297297547e+01
1.086315789473684212e+01 5.749249249249249516e+01
1.111578947368421133e+01 5.701201201201201485e+01
1.136842105263157876e+01 5.653153153153153454e+01
1.162105263157894797e+01 5.605105105105104712e+01
1.187368421052631540e+01 5.557057057057056682e+01
1.212631578947368460e+01 5.509009009009008651e+01
1.237894736842105203e+01 5.460960960960960620e+01
1.263157894736842124e+01 5.412912912912912589e+01
1.288421052631578867e+01 5.364864864864864558e+01
1.313684210526315788e+01 5.316816816816816527e+01
1.338947368421052708e+01 5.268768768768768496e+01
1.364210526315789451e+01 5.220720720720720465e+01
1.389473684210526372e+01 5.172672672672672434e+01
1.414736842105263115e+01 5.124624624624624403e+01
1.440000000000000036e+01 5.078078078078078050e+01
1.465263157894736779e+01 5.189189189189189477e+01
1.490526315789473699e+01 5.298798798798798515e+01
1.515789473684210442e+01 5.406906906906907295e+01
1.541052631578947363e+01 5.513513513513513686e+01
1.566315789473684283e+01 5.618618618618618399e+01
1.591578947368421026e+01 5.723723723723723822e+01
1.616842105263157947e+01 5.827327327327327566e+01
1.642105263157894868e+01 5.929429429429429632e+01
1.667368421052631433e+01 6.030030030030030019e+01
1.692631578947368354e+01 6.130630630630630407e+01
1.717894736842105274e+01 6.229729729729729826e+01
1.743157894736842195e+01 6.328828828828828534e+01
1.768421052631579116e+01 6.426426426426426985e+01
1.793684210526315681e+01 6.500000000000000000e+01
1.818947368421052602e+01 6.500000000000000000e+01
1.844210526315789522e+01 6.438438438438438993e+01
1.869473684210526443e+01 6.378378378378378244e+01
1.894736842105263008e+01 6.319819819819819884e+01
1.919999999999999929e+01 6.261261261261260813e+01
1.945263157894736850e+01 6.204204204204204132e+01
1.970526315789473770e+01 6.306306306306306197e+01
1.995789473684210691e+01 6.408408408408408263e+01
2.021052631578947256e+01 6.500000000000000000e+01
2.046315789473684177e+01 6.500000000000000000e+01
2.071578947368421098e+01 6.442942942942943318e+01
2.096842105263158018e+01 6.387387387387387605e+01
2.122105263157894584e+01 6.333333333333333570e+01
2.147368421052631504e+01 6.280780780780780503e+01
2.172631578947368425e+01 6.229729729729729826e+01
2.197894736842105345e+01 6.178678678678678438e+01
2.223157894736842266e+01 6.129129129129128728e+01
2.248421052631578831e+01 6.081081081081080697e+01
2.273684210526315752e+01 6.034534534534534345e+01
2.298947368421052673e+01 5.987987987987987992e+01
2.324210526315789593e+01 5.942942942942943318e+01
2.349473684210526159e+01 5.899399399399399613e+01
2.374736842105263079e+01 5.857357357357357586e+01
2.400000000000000000e+01 5.815315315315315559e+01


==> DataFigures/Traj2Cold.txt <==
0.000000000000000000e+00 6.000000000000000000e+01
2.526315789473684292e-01 5.959459459459459651e+01
5.052631578947368585e-01 5.920420420420420271e+01
7.578947368421052877e-01 5.882882882882883280e+01
1.010526315789473717e+00 5.848348348348348225e+01
1.263157894736842035e+00 5.815315315315315559e+01
1.515789473684210575e+00 5.783783783783783861e+01
1.768421052631578894e+00 5.752252252252252163e+01
2.021052631578947434e+00 5.722222222222222143e+01
2.273684210526315752e+00 5.693693693693693803e+01
2.526315789473684070e+00 5.665165165165165462e+01
2.778947368421052833e+00 5.636636636636636410e+01
3.031578947368421151e+00 5.609609609609609748e+01
3.284210526315789469e+00 5.582582582582582376e+01
3.536842105263157787e+00 5.555555555555555713e+01
3.789473684210526105e+00 5.528528528528528341e+01
4.042105263157894868e+00 5.501501501501501679e+01
6.568421052631578938e+00 6.500000000000000000e+01
6.821052631578947256e+00 6.459459459459459651e+01
7.073684210526315574e+00 6.418918918918919303e+01
7.326315789473683893e+00 6.378378378378378244e+01
7.578947368421052211e+00 6.336336336336336217e+01
7.831578947368421417e+00 6.294294294294294190e+01
8.084210526315789735e+00 6.252252252252252163e+01
8.336842105263157165e+00 6.208708708708708457e+01
8.589473684210526372e+00 6.165165165165164751e+01
8.842105263157895578e+00 6.120120120120120077e+01
9.094736842105263008e+00 6.075075075075075404e+01
9.347368421052632215e+00 6.030030030030030019e+01
9.599999999999999645e+00 5.983483483483483667e+01
9.852631578947368851e+00 5.936936936936936604e+01
1.010526315789473628e+01 5.890390390390390252e+01
1.035789473684210549e+01 5.843843843843843899e+01
1.061052631578947292e+01 5.797297297297297547e+01
1.086315789473684212e+01 5.749249249249249516e+01
1.111578947368421133e+01 5.701201201201201485e+01
1.136842105263157876e+01 5.653153153153153454e+01
1.162105263157894797e+01 5.605105105105104712e+01
1.187368421052631540e+01 5.557057057057056682e+01
1.212631578947368460e+01 5.509009009009008651e+01
1.237894736842105203e+01 5.460960960960960620e+01
1.263157894736842124e+01 5.412912912912912589e+01
1.288421052631578867e+01 5.364864864864864558e+01
1.313684210526315788e+01 5.316816816816816527e+01
1.338947368421052708e+01 5.268768768768768496e+01
1.364210526315789451e+01 5.220720720720720465e+01
1.389473684210526372e+01 5.172672672672672434e+01
1.414736842105263115e+01 5.124624624624624403e+01
1.818947368421052602e+01 6.500000000000000000e+01
1.844210526315789522e+01 6.438438438438438993e+01
1.869473684210526443e+01 6.378378378378378244e+01
1.894736842105263008e+01 6.319819819819819884e+01
1.919999999999999929e+01 6.261261261261260813e+01
2.046315789473684177e+01 6.500000000000000000e+01
2.071578947368421098e+01 6.442942942942943318e+01
2.096842105263158018e+01 6.387387387387387605e+01
2.122105263157894584e+01 6.333333333333333570e+01
2.147368421052631504e+01 6.280780780780780503e+01
2.172631578947368425e+01 6.229729729729729826e+01
2.197894736842105345e+01 6.178678678678678438e+01
2.223157894736842266e+01 6.129129129129128728e+01
2.248421052631578831e+01 6.081081081081080697e+01
2.273684210526315752e+01 6.034534534534534345e+01
2.298947368421052673e+01 5.987987987987987992e+01
2.324210526315789593e+01 5.942942942942943318e+01
2.349473684210526159e+01 5.899399399399399613e+01
2.374736842105263079e+01 5.857357357357357586e+01
2.400000000000000000e+01 5.815315315315315559e+01


==> DataFigures/Traj2Hot.txt <==
4.294736842105263186e+00 5.474474474474474306e+01
4.547368421052631504e+00 5.605105105105104712e+01
4.799999999999999822e+00 5.734234234234234151e+01
5.052631578947368141e+00 5.861861861861861911e+01
5.305263157894736459e+00 5.987987987987987992e+01
5.557894736842105665e+00 6.114114114114114074e+01
5.810526315789473983e+00 6.237237237237236798e+01
6.063157894736842302e+00 6.358858858858859264e+01
6.315789473684210620e+00 6.478978978978979342e+01
1.440000000000000036e+01 5.078078078078078050e+01
1.465263157894736779e+01 5.189189189189189477e+01
1.490526315789473699e+01 5.298798798798798515e+01
1.515789473684210442e+01 5.406906906906907295e+01
1.541052631578947363e+01 5.513513513513513686e+01
1.566315789473684283e+01 5.618618618618618399e+01
1.591578947368421026e+01 5.723723723723723822e+01
1.616842105263157947e+01 5.827327327327327566e+01
1.642105263157894868e+01 5.929429429429429632e+01
1.667368421052631433e+01 6.030030030030030019e+01
1.692631578947368354e+01 6.130630630630630407e+01
1.717894736842105274e+01 6.229729729729729826e+01
1.743157894736842195e+01 6.328828828828828534e+01
1.768421052631579116e+01 6.426426426426426985e+01
1.793684210526315681e+01 6.500000000000000000e+01
1.945263157894736850e+01 6.204204204204204132e+01
1.970526315789473770e+01 6.306306306306306197e+01
1.995789473684210691e+01 6.408408408408408263e+01
2.021052631578947256e+01 6.500000000000000000e+01


==> DataFigures/UnifEpsBound.txt <==
1.000000000000000021e-03 7.595279647259488287e-02
1.325711365590109434e-03 7.651384432914079547e-02
1.757510624854791278e-03 7.725763184920367288e-02
2.329951810515372077e-03 7.824367941813510641e-02
3.088843596477481527e-03 7.955089388728001087e-02
4.094915062380427399e-03 8.128388296628924481e-02
5.428675439323859403e-03 8.358132628477532577e-02
7.196856730011521458e-03 8.662707300389138609e-02
9.540954763499944619e-03 9.066485404613233712e-02
1.264855216855295846e-02 9.601778626559541452e-02
1.676832936811008257e-02 1.031142293481711325e-01
2.222996482526194348e-02 1.125220645980050393e-01
2.947051702551809621e-02 1.249941387143091304e-01
3.906939937054616785e-02 1.415285091227757031e-01
5.179474679231210049e-02 1.634483118961565784e-01
6.866488450043001235e-02 1.925076435643212625e-01
9.102981779915217397e-02 2.310319298332597082e-01
1.206792640639328951e-01 2.821040139912384670e-01


==> DataFigures/UnifEpsC.txt <==
1.000000000000000021e-03 6.935535473217482871e-02
1.325711365590109434e-03 6.951519722936666534e-02
1.757510624854791278e-03 6.973536008295411204e-02
2.329951810515372077e-03 7.003817201010939519e-02
3.088843596477481527e-03 7.046033065067844325e-02
4.094915062380427399e-03 7.101770752290653688e-02
5.428675439323859403e-03 7.175133017759255383e-02
7.196856730011521458e-03 7.270713806306075555e-02
9.540954763499944619e-03 7.396315686702711889e-02
1.264855216855295846e-02 7.560437441287967686e-02
1.676832936811008257e-02 7.774833889034574175e-02
2.222996482526194348e-02 8.045499943730018144e-02
2.947051702551809621e-02 8.392218404470257187e-02
3.906939937054616785e-02 8.820754350732039339e-02
5.179474679231210049e-02 9.363947529062162378e-02
6.866488450043001235e-02 1.003339991969031397e-01
9.102981779915217397e-02 1.080013198500036076e-01
1.206792640639328951e-01 1.169844970341783752e-01
1.599858719606057356e-01 1.265276893254934087e-01
2.120950887920190486e-01 1.365370791241450332e-01
2.811768697974230680e-01 1.462285235536106009e-01
3.727593720314937853e-01 1.554875656530780303e-01
4.941713361323833431e-01 1.634565342692471945e-01
6.551285568595509590e-01 1.705512350874293093e-01
8.685113737513520116e-01 1.763985458387043459e-01
1.151395399326446967e+00 1.811245880536302422e-01
1.526417967175233370e+00 1.848805057598444379e-01
2.023589647725157814e+00 1.878261838601315015e-01
2.682695795279724571e+00 1.901134266164733744e-01
3.556480306223128718e+00 1.918762548400411161e-01
4.714866363457394627e+00 1.932274499756224395e-01
6.250551925273970078e+00 1.942589233818045047e-01
8.286427728546842175e+00 1.950439551620897494e-01
1.098541141987557168e+01 1.956400868100829360e-01
1.456348477501244432e+01 1.960920166657798280e-01
1.930697728883249553e+01 1.964341988963351215e-01
2.559547922699533373e+01 1.966930427197752518e-01
3.393221771895329653e+01 1.968887079532589124e-01
4.498432668969444137e+01 1.970365373784289942e-01
5.963623316594636492e+01 1.971481816003514131e-01
7.906043210907701280e+01 1.972324728176548803e-01
1.048113134154685326e+02 1.972960982981506461e-01
1.389495494373136069e+02 1.973441165698583966e-01
1.842069969326716432e+02 1.973803514432711514e-01
2.442053094548649881e+02 1.974076918739671727e-01
3.237457542817639933e+02 1.974283196582684030e-01
4.291934260128778078e+02 1.974438820433592201e-01
5.689866029018293148e+02 1.974556224164634721e-01
7.543120063354607510e+02 1.974644791624764750e-01
1.000000000000000000e+03 1.974711603911991631e-01


==> DataFigures/UnifEpsD.txt <==
1.000000000000000021e-03 6.250000000000000000e-02
1.325711365590109434e-03 6.250000000000000000e-02
1.757510624854791278e-03 6.250000000000000000e-02
2.329951810515372077e-03 6.250000000000000000e-02
3.088843596477481527e-03 6.250000000000000000e-02
4.094915062380427399e-03 6.250000000000000000e-02
5.428675439323859403e-03 6.250000000000000000e-02
7.196856730011521458e-03 6.250000000000000000e-02
9.540954763499944619e-03 6.250000000000000000e-02
1.264855216855295846e-02 6.250000000000000000e-02
1.676832936811008257e-02 6.250000000000000000e-02
2.222996482526194348e-02 6.250000000000000000e-02
2.947051702551809621e-02 6.250000000000000000e-02
3.906939937054616785e-02 6.250000000000000000e-02
5.179474679231210049e-02 6.250000000000000000e-02
6.866488450043001235e-02 6.250000000000000000e-02
9.102981779915217397e-02 6.250000000000000000e-02
1.206792640639328951e-01 6.250000000000000000e-02
1.599858719606057356e-01 6.250000000000000000e-02
2.120950887920190486e-01 6.250000000000000000e-02
2.811768697974230680e-01 6.250000000000000000e-02
3.727593720314937853e-01 6.250000000000000000e-02
4.941713361323833431e-01 6.250000000000000000e-02
6.551285568595509590e-01 6.250000000000000000e-02
8.685113737513520116e-01 6.250000000000000000e-02
1.151395399326446967e+00 6.250000000000000000e-02
1.526417967175233370e+00 6.250000000000000000e-02
2.023589647725157814e+00 6.250000000000000000e-02
2.682695795279724571e+00 6.250000000000000000e-02
3.556480306223128718e+00 6.250000000000000000e-02
4.714866363457394627e+00 6.250000000000000000e-02
6.250551925273970078e+00 6.250000000000000000e-02
8.286427728546842175e+00 6.250000000000000000e-02
1.098541141987557168e+01 6.250000000000000000e-02
1.456348477501244432e+01 6.250000000000000000e-02
1.930697728883249553e+01 6.250000000000000000e-02
2.559547922699533373e+01 6.250000000000000000e-02
3.393221771895329653e+01 6.250000000000000000e-02
4.498432668969444137e+01 6.250000000000000000e-02
5.963623316594636492e+01 6.250000000000000000e-02
7.906043210907701280e+01 6.250000000000000000e-02
1.048113134154685326e+02 6.250000000000000000e-02
1.389495494373136069e+02 6.250000000000000000e-02
1.842069969326716432e+02 6.250000000000000000e-02
2.442053094548649881e+02 6.250000000000000000e-02
3.237457542817639933e+02 6.250000000000000000e-02
4.291934260128778078e+02 6.250000000000000000e-02
5.689866029018293148e+02 6.250000000000000000e-02
7.543120063354607510e+02 6.250000000000000000e-02
1.000000000000000000e+03 6.250000000000000000e-02


==> DataFigures/UnifEpsDE.txt <==
1.000000000000000021e-03 7.230317829935359319e-02
1.325711365590109434e-03 7.324249885853154063e-02
1.757510624854791278e-03 7.442325219025630600e-02
2.329951810515372077e-03 7.590277417350452249e-02
3.088843596477481527e-03 7.775959061315408649e-02
4.094915062380427399e-03 8.005781630564064166e-02
5.428675439323859403e-03 8.289317492469530646e-02
7.196856730011521458e-03 8.637134934380338858e-02
9.540954763499944619e-03 9.063436492608389905e-02
1.264855216855295846e-02 9.583239550491179370e-02
1.676832936811008257e-02 1.021476641673272068e-01
2.222996482526194348e-02 1.096941876403958321e-01
2.947051702551809621e-02 1.187273641960674975e-01
3.906939937054616785e-02 1.293435402475989759e-01
5.179474679231210049e-02 1.419668223203019441e-01
6.866488450043001235e-02 1.568636502265957078e-01
9.102981779915217397e-02 1.739424421186608893e-01
1.206792640639328951e-01 1.942840395093767270e-01
1.599858719606057356e-01 2.178856293867597604e-01
2.120950887920190486e-01 2.463124544665699633e-01
2.811768697974230680e-01 2.804368534942430213e-01


==> DataFigures/UnifMu1.txt <==
1.001001001001000992e-03 1.000000000000000000e+00
2.002002002002001985e-03 1.000000000000000000e+00
3.003003003003002977e-03 1.000000000000000000e+00
4.004004004004003969e-03 1.000000000000000000e+00
5.005005005005004962e-03 1.000000000000000000e+00
6.006006006006005954e-03 1.000000000000000000e+00
7.007007007007006946e-03 1.000000000000000000e+00
8.008008008008007939e-03 1.000000000000000000e+00
9.009009009009008931e-03 1.000000000000000000e+00
1.001001001001000992e-02 1.000000000000000000e+00
1.101101101101101092e-02 1.000000000000000000e+00
1.201201201201201191e-02 1.000000000000000000e+00
1.301301301301301290e-02 1.000000000000000000e+00
1.401401401401401389e-02 1.000000000000000000e+00
1.501501501501501488e-02 1.000000000000000000e+00
1.601601601601601588e-02 1.000000000000000000e+00
1.701701701701701513e-02 1.000000000000000000e+00
1.801801801801801786e-02 1.000000000000000000e+00
1.901901901901902059e-02 1.000000000000000000e+00
2.002002002002001985e-02 1.000000000000000000e+00
2.102102102102101910e-02 1.000000000000000000e+00
2.202202202202202183e-02 1.000000000000000000e+00
2.302302302302302456e-02 1.000000000000000000e+00
2.402402402402402382e-02 1.000000000000000000e+00
2.502502502502502307e-02 1.000000000000000000e+00
2.602602602602602580e-02 1.000000000000000000e+00
2.702702702702702853e-02 1.000000000000000000e+00
2.802802802802802778e-02 1.000000000000000000e+00
2.902902902902902704e-02 1.000000000000000000e+00
3.003003003003002977e-02 1.000000000000000000e+00
3.103103103103103250e-02 1.000000000000000000e+00
3.203203203203203175e-02 1.000000000000000000e+00
3.303303303303303101e-02 1.000000000000000000e+00
3.403403403403403027e-02 1.000000000000000000e+00
3.503503503503503647e-02 1.000000000000000000e+00
3.603603603603603572e-02 1.000000000000000000e+00
3.703703703703703498e-02 1.000000000000000000e+00
3.803803803803804118e-02 1.000000000000000000e+00
3.903903903903904044e-02 1.000000000000000000e+00
4.004004004004003969e-02 1.000000000000000000e+00
4.104104104104103895e-02 1.000000000000000000e+00
4.204204204204203821e-02 1.000000000000000000e+00
4.304304304304304440e-02 1.000000000000000000e+00
4.404404404404404366e-02 1.000000000000000000e+00
4.504504504504504292e-02 1.000000000000000000e+00
4.604604604604604912e-02 1.000000000000000000e+00
4.704704704704704837e-02 1.000000000000000000e+00
4.804804804804804763e-02 1.000000000000000000e+00
4.904904904904904689e-02 1.000000000000000000e+00
5.005005005005004615e-02 1.000000000000000000e+00
5.105105105105105234e-02 1.000000000000000000e+00
5.205205205205205160e-02 1.000000000000000000e+00
5.305305305305305086e-02 1.000000000000000000e+00
5.405405405405405705e-02 1.000000000000000000e+00
5.505505505505505631e-02 1.000000000000000000e+00
5.605605605605605557e-02 1.000000000000000000e+00
5.705705705705705483e-02 1.000000000000000000e+00
5.805805805805805409e-02 1.000000000000000000e+00
5.905905905905906028e-02 1.000000000000000000e+00
6.006006006006005954e-02 1.000000000000000000e+00
6.106106106106105880e-02 1.000000000000000000e+00
6.206206206206206499e-02 1.000000000000000000e+00
6.306306306306305731e-02 1.000000000000000000e+00
6.406406406406406351e-02 1.000000000000000000e+00
6.506506506506506970e-02 1.000000000000000000e+00
6.606606606606606202e-02 1.000000000000000000e+00
6.706706706706706822e-02 1.000000000000000000e+00
6.806806806806806054e-02 1.000000000000000000e+00
6.906906906906906674e-02 1.000000000000000000e+00
7.007007007007007293e-02 1.000000000000000000e+00
7.107107107107106525e-02 1.000000000000000000e+00
7.207207207207207145e-02 1.000000000000000000e+00
7.307307307307307764e-02 1.000000000000000000e+00
7.407407407407406996e-02 1.000000000000000000e+00
7.507507507507507616e-02 1.000000000000000000e+00
7.607607607607608236e-02 1.000000000000000000e+00
7.707707707707707467e-02 1.000000000000000000e+00
7.807807807807808087e-02 1.000000000000000000e+00
7.907907907907907319e-02 1.000000000000000000e+00
8.008008008008007939e-02 1.000000000000000000e+00
8.108108108108108558e-02 1.000000000000000000e+00
8.208208208208207790e-02 1.000000000000000000e+00
8.308308308308308410e-02 1.000000000000000000e+00
8.408408408408407642e-02 1.000000000000000000e+00
8.508508508508508261e-02 1.000000000000000000e+00
8.608608608608608881e-02 1.000000000000000000e+00
8.708708708708708113e-02 1.000000000000000000e+00
8.808808808808808732e-02 1.000000000000000000e+00
8.908908908908909352e-02 1.000000000000000000e+00
9.009009009009008584e-02 1.000000000000000000e+00
9.109109109109109204e-02 1.000000000000000000e+00
9.209209209209209823e-02 1.000000000000000000e+00
9.309309309309309055e-02 1.000000000000000000e+00
9.409409409409409675e-02 1.000000000000000000e+00
9.509509509509508907e-02 1.000000000000000000e+00
9.609609609609609526e-02 1.000000000000000000e+00
9.709709709709710146e-02 1.000000000000000000e+00
9.809809809809809378e-02 1.000000000000000000e+00
9.909909909909909997e-02 1.000000000000000000e+00
1.001001001001000923e-01 1.000000000000000000e+00
1.011011011011010985e-01 1.000000000000000000e+00
1.021021021021021047e-01 1.000000000000000000e+00
1.031031031031030970e-01 1.000000000000000000e+00
1.041041041041041032e-01 1.000000000000000000e+00
1.051051051051051094e-01 1.000000000000000000e+00
1.061061061061061017e-01 1.000000000000000000e+00
1.071071071071071079e-01 1.000000000000000000e+00
1.081081081081081141e-01 1.000000000000000000e+00
1.091091091091091064e-01 1.000000000000000000e+00
1.101101101101101126e-01 1.000000000000000000e+00
1.111111111111111049e-01 1.000000000000000000e+00
1.121121121121121111e-01 1.000000000000000000e+00
1.131131131131131173e-01 1.000000000000000000e+00
1.141141141141141097e-01 1.000000000000000000e+00
1.151151151151151159e-01 1.000000000000000000e+00
1.161161161161161082e-01 1.000000000000000000e+00
1.171171171171171144e-01 1.000000000000000000e+00
1.181181181181181206e-01 1.000000000000000000e+00
1.191191191191191129e-01 1.000000000000000000e+00
1.201201201201201191e-01 1.000000000000000000e+00
1.211211211211211253e-01 1.000000000000000000e+00
1.221221221221221176e-01 1.000000000000000000e+00
1.231231231231231238e-01 1.000000000000000000e+00
1.241241241241241300e-01 1.000000000000000000e+00
1.251251251251251362e-01 1.000000000000000000e+00
1.261261261261261146e-01 1.000000000000000000e+00
1.271271271271271208e-01 1.000000000000000000e+00
1.281281281281281270e-01 1.000000000000000000e+00
1.291291291291291332e-01 1.000000000000000000e+00
1.301301301301301394e-01 1.000000000000000000e+00
1.311311311311311179e-01 1.000000000000000000e+00
1.321321321321321240e-01 1.000000000000000000e+00
1.331331331331331302e-01 1.000000000000000000e+00
1.341341341341341364e-01 1.000000000000000000e+00
1.351351351351351426e-01 1.000000000000000000e+00
1.361361361361361211e-01 1.000000000000000000e+00
1.371371371371371273e-01 1.000000000000000000e+00
1.381381381381381335e-01 1.000000000000000000e+00
1.391391391391391397e-01 1.000000000000000000e+00
1.401401401401401459e-01 1.000000000000000000e+00
1.411411411411411521e-01 1.000000000000000000e+00
1.421421421421421305e-01 1.000000000000000000e+00
1.431431431431431367e-01 1.000000000000000000e+00
1.441441441441441429e-01 1.000000000000000000e+00
1.451451451451451491e-01 1.000000000000000000e+00
1.461461461461461553e-01 1.000000000000000000e+00
1.471471471471471337e-01 1.000000000000000000e+00
1.481481481481481399e-01 1.000000000000000000e+00
1.491491491491491461e-01 1.000000000000000000e+00
1.501501501501501523e-01 1.000000000000000000e+00
1.511511511511511585e-01 1.000000000000000000e+00
1.521521521521521647e-01 1.000000000000000000e+00
1.531531531531531432e-01 1.000000000000000000e+00
1.541541541541541493e-01 1.000000000000000000e+00
1.551551551551551555e-01 1.000000000000000000e+00
1.561561561561561617e-01 1.000000000000000000e+00
1.571571571571571679e-01 1.000000000000000000e+00
1.581581581581581464e-01 1.000000000000000000e+00
1.591591591591591526e-01 1.000000000000000000e+00
1.601601601601601588e-01 1.000000000000000000e+00
1.611611611611611650e-01 1.000000000000000000e+00
1.621621621621621712e-01 1.000000000000000000e+00
1.631631631631631496e-01 1.000000000000000000e+00
1.641641641641641558e-01 1.000000000000000000e+00
1.651651651651651620e-01 1.000000000000000000e+00
1.661661661661661682e-01 1.000000000000000000e+00
1.671671671671671744e-01 1.000000000000000000e+00
1.681681681681681528e-01 1.000000000000000000e+00
1.691691691691691590e-01 1.000000000000000000e+00
1.701701701701701652e-01 1.000000000000000000e+00
1.711711711711711714e-01 1.000000000000000000e+00
1.721721721721721776e-01 1.000000000000000000e+00
1.731731731731731838e-01 1.000000000000000000e+00
1.741741741741741623e-01 1.000000000000000000e+00
1.751751751751751685e-01 1.000000000000000000e+00
1.761761761761761746e-01 1.000000000000000000e+00
1.771771771771771808e-01 1.000000000000000000e+00
1.781781781781781870e-01 1.000000000000000000e+00
1.791791791791791655e-01 1.000000000000000000e+00
1.801801801801801717e-01 1.000000000000000000e+00
1.811811811811811779e-01 1.000000000000000000e+00
1.821821821821821841e-01 1.000000000000000000e+00
1.831831831831831903e-01 1.000000000000000000e+00
1.841841841841841965e-01 1.000000000000000000e+00
1.851851851851851749e-01 1.000000000000000000e+00
1.861861861861861811e-01 1.000000000000000000e+00
1.871871871871871873e-01 1.000000000000000000e+00
1.881881881881881935e-01 1.000000000000000000e+00
1.891891891891891997e-01 1.000000000000000000e+00
1.901901901901901781e-01 1.000000000000000000e+00
1.911911911911911843e-01 1.000000000000000000e+00
1.921921921921921905e-01 1.000000000000000000e+00
1.931931931931931967e-01 1.000000000000000000e+00
1.941941941941942029e-01 1.000000000000000000e+00
1.951951951951951814e-01 1.000000000000000000e+00
1.961961961961961876e-01 1.000000000000000000e+00
1.971971971971971938e-01 1.000000000000000000e+00
1.981981981981981999e-01 1.000000000000000000e+00
1.991991991991992061e-01 1.000000000000000000e+00
2.002002002002001846e-01 1.000000000000000000e+00
2.012012012012011908e-01 1.000000000000000000e+00
2.022022022022021970e-01 1.000000000000000000e+00
2.032032032032032032e-01 1.000000000000000000e+00
2.042042042042042094e-01 1.000000000000000000e+00
2.052052052052052156e-01 1.000000000000000000e+00
2.062062062062061940e-01 1.000000000000000000e+00
2.072072072072072002e-01 1.000000000000000000e+00
2.082082082082082064e-01 1.000000000000000000e+00
2.092092092092092126e-01 1.000000000000000000e+00
2.102102102102102188e-01 1.000000000000000000e+00
2.112112112112111972e-01 1.000000000000000000e+00
2.122122122122122034e-01 1.000000000000000000e+00
2.132132132132132096e-01 1.000000000000000000e+00
2.142142142142142158e-01 1.000000000000000000e+00
2.152152152152152220e-01 1.000000000000000000e+00
2.162162162162162282e-01 1.000000000000000000e+00
2.172172172172172067e-01 1.000000000000000000e+00
2.182182182182182129e-01 1.000000000000000000e+00
2.192192192192192191e-01 1.000000000000000000e+00
2.202202202202202252e-01 1.000000000000000000e+00
2.212212212212212314e-01 1.000000000000000000e+00
2.222222222222222099e-01 1.000000000000000000e+00
2.232232232232232161e-01 1.000000000000000000e+00
2.242242242242242223e-01 1.000000000000000000e+00
2.252252252252252285e-01 1.000000000000000000e+00
2.262262262262262347e-01 1.000000000000000000e+00
2.272272272272272131e-01 1.000000000000000000e+00
2.282282282282282193e-01 1.000000000000000000e+00
2.292292292292292255e-01 1.000000000000000000e+00
2.302302302302302317e-01 1.000000000000000000e+00
2.312312312312312379e-01 1.000000000000000000e+00
2.322322322322322163e-01 1.000000000000000000e+00
2.332332332332332225e-01 1.000000000000000000e+00
2.342342342342342287e-01 1.000000000000000000e+00
2.352352352352352349e-01 1.000000000000000000e+00
2.362362362362362411e-01 1.000000000000000000e+00
2.372372372372372473e-01 1.000000000000000000e+00
2.382382382382382258e-01 1.000000000000000000e+00
2.392392392392392320e-01 1.000000000000000000e+00
2.402402402402402382e-01 1.000000000000000000e+00
2.412412412412412444e-01 1.000000000000000000e+00
2.422422422422422505e-01 1.000000000000000000e+00
2.432432432432432290e-01 1.000000000000000000e+00
2.442442442442442352e-01 1.000000000000000000e+00
2.452452452452452414e-01 1.000000000000000000e+00
2.462462462462462476e-01 1.000000000000000000e+00
2.472472472472472538e-01 1.000000000000000000e+00
2.482482482482482600e-01 1.000000000000000000e+00
2.492492492492492384e-01 1.000000000000000000e+00
2.502502502502502724e-01 1.000000000000000000e+00
2.512512512512512508e-01 1.000000000000000000e+00
2.522522522522522292e-01 1.000000000000000000e+00
2.532532532532532632e-01 1.000000000000000000e+00
2.542542542542542416e-01 1.000000000000000000e+00
2.552552552552552756e-01 1.000000000000000000e+00
2.562562562562562540e-01 1.000000000000000000e+00
2.572572572572572325e-01 1.000000000000000000e+00
2.582582582582582664e-01 1.000000000000000000e+00
2.592592592592592449e-01 1.000000000000000000e+00
2.602602602602602788e-01 1.000000000000000000e+00
2.612612612612612573e-01 1.000000000000000000e+00
2.622622622622622357e-01 1.000000000000000000e+00
2.632632632632632697e-01 1.000000000000000000e+00
2.642642642642642481e-01 1.000000000000000000e+00
2.652652652652652820e-01 1.000000000000000000e+00
2.662662662662662605e-01 1.000000000000000000e+00
2.672672672672672389e-01 1.000000000000000000e+00
2.682682682682682729e-01 1.000000000000000000e+00
2.692692692692692513e-01 1.000000000000000000e+00
2.702702702702702853e-01 1.000000000000000000e+00
2.712712712712712637e-01 1.000000000000000000e+00
2.722722722722722422e-01 1.000000000000000000e+00
2.732732732732732761e-01 1.000000000000000000e+00
2.742742742742742545e-01 1.000000000000000000e+00
2.752752752752752885e-01 1.000000000000000000e+00
2.762762762762762669e-01 1.000000000000000000e+00
2.772772772772773009e-01 1.000000000000000000e+00
2.782782782782782793e-01 1.000000000000000000e+00
2.792792792792792578e-01 1.000000000000000000e+00
2.802802802802802917e-01 1.000000000000000000e+00
2.812812812812812702e-01 1.000000000000000000e+00
2.822822822822823041e-01 1.000000000000000000e+00
2.832832832832832826e-01 1.000000000000000000e+00
2.842842842842842610e-01 1.000000000000000000e+00
2.852852852852852950e-01 1.000000000000000000e+00
2.862862862862862734e-01 1.000000000000000000e+00
2.872872872872873073e-01 1.000000000000000000e+00
2.882882882882882858e-01 1.000000000000000000e+00
2.892892892892892642e-01 1.000000000000000000e+00
2.902902902902902982e-01 1.000000000000000000e+00
2.912912912912912766e-01 1.000000000000000000e+00
2.922922922922923106e-01 1.000000000000000000e+00
2.932932932932932890e-01 1.000000000000000000e+00
2.942942942942942675e-01 1.000000000000000000e+00
2.952952952952953014e-01 1.000000000000000000e+00
2.962962962962962798e-01 1.000000000000000000e+00
2.972972972972973138e-01 1.000000000000000000e+00
2.982982982982982922e-01 1.000000000000000000e+00
2.992992992992992707e-01 1.000000000000000000e+00
3.003003003003003046e-01 1.000000000000000000e+00
3.013013013013012831e-01 1.000000000000000000e+00
3.023023023023023170e-01 1.000000000000000000e+00
3.033033033033032955e-01 1.000000000000000000e+00
3.043043043043043294e-01 1.000000000000000000e+00
3.053053053053053079e-01 1.000000000000000000e+00
3.063063063063062863e-01 1.000000000000000000e+00
3.073073073073073203e-01 1.000000000000000000e+00
3.083083083083082987e-01 1.000000000000000000e+00
3.093093093093093326e-01 1.000000000000000000e+00
3.103103103103103111e-01 1.000000000000000000e+00
3.113113113113112895e-01 1.000000000000000000e+00
3.123123123123123235e-01 1.000000000000000000e+00
3.133133133133133019e-01 1.000000000000000000e+00
3.143143143143143359e-01 1.000000000000000000e+00
3.153153153153153143e-01 1.000000000000000000e+00
3.163163163163162928e-01 1.000000000000000000e+00
3.173173173173173267e-01 1.000000000000000000e+00
3.183183183183183051e-01 1.000000000000000000e+00
3.193193193193193391e-01 1.000000000000000000e+00
3.203203203203203175e-01 1.000000000000000000e+00
3.213213213213212960e-01 1.000000000000000000e+00
3.223223223223223299e-01 1.000000000000000000e+00
3.233233233233233084e-01 1.000000000000000000e+00
3.243243243243243423e-01 1.000000000000000000e+00
3.253253253253253208e-01 1.000000000000000000e+00
3.263263263263262992e-01 1.000000000000000000e+00
3.273273273273273332e-01 1.000000000000000000e+00
3.283283283283283116e-01 1.000000000000000000e+00
3.293293293293293456e-01 1.000000000000000000e+00
3.303303303303303240e-01 1.000000000000000000e+00
3.313313313313313024e-01 1.000000000000000000e+00
3.323323323323323364e-01 1.000000000000000000e+00
3.333333333333333148e-01 1.000000000000000000e+00
3.343343343343343488e-01 1.000000000000000000e+00
3.353353353353353272e-01 1.000000000000000000e+00
3.363363363363363057e-01 1.000000000000000000e+00
3.373373373373373396e-01 1.000000000000000000e+00
3.383383383383383181e-01 1.000000000000000000e+00
3.393393393393393520e-01 1.000000000000000000e+00
3.403403403403403304e-01 1.000000000000000000e+00
3.413413413413413644e-01 1.000000000000000000e+00
3.423423423423423428e-01 1.000000000000000000e+00
3.433433433433433213e-01 1.000000000000000000e+00
3.443443443443443552e-01 1.000000000000000000e+00
3.453453453453453337e-01 1.000000000000000000e+00
3.463463463463463676e-01 1.000000000000000000e+00
3.473473473473473461e-01 1.000000000000000000e+00
3.483483483483483245e-01 1.000000000000000000e+00
3.493493493493493585e-01 1.000000000000000000e+00
3.503503503503503369e-01 1.000000000000000000e+00
3.513513513513513709e-01 1.000000000000000000e+00
3.523523523523523493e-01 1.000000000000000000e+00
3.533533533533533277e-01 1.000000000000000000e+00
3.543543543543543617e-01 1.000000000000000000e+00
3.553553553553553401e-01 1.000000000000000000e+00
3.563563563563563741e-01 1.000000000000000000e+00
3.573573573573573525e-01 1.000000000000000000e+00
3.583583583583583310e-01 1.000000000000000000e+00
3.593593593593593649e-01 1.000000000000000000e+00
3.603603603603603434e-01 1.000000000000000000e+00
3.613613613613613773e-01 1.000000000000000000e+00
3.623623623623623557e-01 1.000000000000000000e+00
3.633633633633633342e-01 1.000000000000000000e+00
3.643643643643643681e-01 1.000000000000000000e+00
3.653653653653653466e-01 1.000000000000000000e+00
3.663663663663663805e-01 1.000000000000000000e+00
3.673673673673673590e-01 1.000000000000000000e+00
3.683683683683683929e-01 1.000000000000000000e+00
3.693693693693693714e-01 1.000000000000000000e+00
3.703703703703703498e-01 1.000000000000000000e+00
3.713713713713713838e-01 1.000000000000000000e+00
3.723723723723723622e-01 1.000000000000000000e+00
3.733733733733733962e-01 1.000000000000000000e+00
3.743743743743743746e-01 1.000000000000000000e+00
3.753753753753753530e-01 1.000000000000000000e+00
3.763763763763763870e-01 1.000000000000000000e+00
3.773773773773773654e-01 1.000000000000000000e+00
3.783783783783783994e-01 1.000000000000000000e+00
3.793793793793793778e-01 1.000000000000000000e+00
3.803803803803803563e-01 1.000000000000000000e+00
3.813813813813813902e-01 1.000000000000000000e+00
3.823823823823823687e-01 1.000000000000000000e+00
3.833833833833834026e-01 1.000000000000000000e+00
3.843843843843843811e-01 1.000000000000000000e+00
3.853853853853853595e-01 1.000000000000000000e+00
3.863863863863863934e-01 1.000000000000000000e+00
3.873873873873873719e-01 1.000000000000000000e+00
3.883883883883884058e-01 1.000000000000000000e+00
3.893893893893893843e-01 1.000000000000000000e+00
3.903903903903903627e-01 1.000000000000000000e+00
3.913913913913913967e-01 1.000000000000000000e+00
3.923923923923923751e-01 1.000000000000000000e+00
3.933933933933934091e-01 1.000000000000000000e+00
3.943943943943943875e-01 1.000000000000000000e+00
3.953953953953953659e-01 1.000000000000000000e+00
3.963963963963963999e-01 1.000000000000000000e+00
3.973973973973973783e-01 1.000000000000000000e+00
3.983983983983984123e-01 1.000000000000000000e+00
3.993993993993993907e-01 1.000000000000000000e+00
4.004004004004003692e-01 1.000000000000000000e+00
4.014014014014014031e-01 1.000000000000000000e+00
4.024024024024023816e-01 1.000000000000000000e+00
4.034034034034034155e-01 1.000000000000000000e+00
4.044044044044043940e-01 1.000000000000000000e+00
4.054054054054054279e-01 1.000000000000000000e+00
4.064064064064064064e-01 1.000000000000000000e+00
4.074074074074073848e-01 1.000000000000000000e+00
4.084084084084084187e-01 1.000000000000000000e+00
4.094094094094093972e-01 1.000000000000000000e+00
4.104104104104104311e-01 1.000000000000000000e+00
4.114114114114114096e-01 1.000000000000000000e+00
4.124124124124123880e-01 1.000000000000000000e+00
4.134134134134134220e-01 1.000000000000000000e+00
4.144144144144144004e-01 1.000000000000000000e+00
4.154154154154154344e-01 1.000000000000000000e+00
4.164164164164164128e-01 1.000000000000000000e+00
4.174174174174173912e-01 1.000000000000000000e+00
4.184184184184184252e-01 1.000000000000000000e+00
4.194194194194194036e-01 1.000000000000000000e+00
4.204204204204204376e-01 1.000000000000000000e+00
4.214214214214214160e-01 1.000000000000000000e+00
4.224224224224223945e-01 1.000000000000000000e+00
4.234234234234234284e-01 1.000000000000000000e+00
4.244244244244244069e-01 1.000000000000000000e+00
4.254254254254254408e-01 1.000000000000000000e+00
4.264264264264264193e-01 1.000000000000000000e+00
4.274274274274273977e-01 1.000000000000000000e+00
4.284284284284284317e-01 1.000000000000000000e+00
4.294294294294294101e-01 1.000000000000000000e+00
4.304304304304304440e-01 1.000000000000000000e+00
4.314314314314314225e-01 1.000000000000000000e+00
4.324324324324324564e-01 1.000000000000000000e+00
4.334334334334334349e-01 1.000000000000000000e+00
4.344344344344344133e-01 1.000000000000000000e+00
4.354354354354354473e-01 1.000000000000000000e+00
4.364364364364364257e-01 1.000000000000000000e+00
4.374374374374374597e-01 1.000000000000000000e+00
4.384384384384384381e-01 1.000000000000000000e+00
4.394394394394394165e-01 1.000000000000000000e+00
4.404404404404404505e-01 1.000000000000000000e+00
4.414414414414414289e-01 1.000000000000000000e+00
4.424424424424424629e-01 1.000000000000000000e+00
4.434434434434434413e-01 1.000000000000000000e+00
4.444444444444444198e-01 1.000000000000000000e+00
4.454454454454454537e-01 1.000000000000000000e+00
4.464464464464464322e-01 1.000000000000000000e+00
4.474474474474474661e-01 1.000000000000000000e+00
4.484484484484484446e-01 1.000000000000000000e+00
4.494494494494494230e-01 1.000000000000000000e+00
4.504504504504504570e-01 1.000000000000000000e+00
4.514514514514514354e-01 1.000000000000000000e+00
4.524524524524524693e-01 1.000000000000000000e+00
4.534534534534534478e-01 1.000000000000000000e+00
4.544544544544544262e-01 1.000000000000000000e+00
4.554554554554554602e-01 1.000000000000000000e+00
4.564564564564564386e-01 1.000000000000000000e+00
4.574574574574574726e-01 1.000000000000000000e+00
4.584584584584584510e-01 1.000000000000000000e+00
4.594594594594594295e-01 1.000000000000000000e+00
4.604604604604604634e-01 1.000000000000000000e+00
4.614614614614614418e-01 1.000000000000000000e+00
4.624624624624624758e-01 1.000000000000000000e+00
4.634634634634634542e-01 1.000000000000000000e+00
4.644644644644644327e-01 1.000000000000000000e+00
4.654654654654654666e-01 1.000000000000000000e+00
4.664664664664664451e-01 1.000000000000000000e+00
4.674674674674674790e-01 1.000000000000000000e+00
4.684684684684684575e-01 1.000000000000000000e+00
4.694694694694694914e-01 1.000000000000000000e+00
4.704704704704704699e-01 1.000000000000000000e+00
4.714714714714714483e-01 1.000000000000000000e+00
4.724724724724724823e-01 1.000000000000000000e+00
4.734734734734734607e-01 1.000000000000000000e+00
4.744744744744744946e-01 1.000000000000000000e+00
4.754754754754754731e-01 1.000000000000000000e+00
4.764764764764764515e-01 1.000000000000000000e+00
4.774774774774774855e-01 1.000000000000000000e+00
4.784784784784784639e-01 1.000000000000000000e+00
4.794794794794794979e-01 1.000000000000000000e+00
4.804804804804804763e-01 1.000000000000000000e+00
4.814814814814814548e-01 1.000000000000000000e+00
4.824824824824824887e-01 1.000000000000000000e+00
4.834834834834834671e-01 1.000000000000000000e+00
4.844844844844845011e-01 1.000000000000000000e+00
4.854854854854854795e-01 1.000000000000000000e+00
4.864864864864864580e-01 1.000000000000000000e+00
4.874874874874874919e-01 1.000000000000000000e+00
4.884884884884884704e-01 1.000000000000000000e+00
4.894894894894895043e-01 1.000000000000000000e+00
4.904904904904904828e-01 1.000000000000000000e+00
4.914914914914914612e-01 1.000000000000000000e+00
4.924924924924924952e-01 1.000000000000000000e+00
4.934934934934934736e-01 1.000000000000000000e+00
4.944944944944945076e-01 1.000000000000000000e+00
4.954954954954954860e-01 1.000000000000000000e+00
4.964964964964965199e-01 1.000000000000000000e+00
4.974974974974974984e-01 1.000000000000000000e+00
4.984984984984984768e-01 1.000000000000000000e+00
4.994994994994995108e-01 1.000000000000000000e+00
5.005005005005005447e-01 1.000000000000000000e+00
5.015015015015015232e-01 1.000000000000000000e+00
5.025025025025025016e-01 1.000000000000000000e+00
5.035035035035034801e-01 1.000000000000000000e+00
5.045045045045044585e-01 1.000000000000000000e+00
5.055055055055055480e-01 1.000000000000000000e+00
5.065065065065065264e-01 1.000000000000000000e+00
5.075075075075075048e-01 1.000000000000000000e+00
5.085085085085084833e-01 1.000000000000000000e+00
5.095095095095094617e-01 1.000000000000000000e+00
5.105105105105105512e-01 1.000000000000000000e+00
5.115115115115115296e-01 1.000000000000000000e+00
5.125125125125125081e-01 1.000000000000000000e+00
5.135135135135134865e-01 1.000000000000000000e+00
5.145145145145144649e-01 1.000000000000000000e+00
5.155155155155155544e-01 1.000000000000000000e+00
5.165165165165165329e-01 1.000000000000000000e+00
5.175175175175175113e-01 1.000000000000000000e+00
5.185185185185184897e-01 1.000000000000000000e+00
5.195195195195194682e-01 1.000000000000000000e+00
5.205205205205205576e-01 1.000000000000000000e+00
5.215215215215215361e-01 1.000000000000000000e+00
5.225225225225225145e-01 1.000000000000000000e+00
5.235235235235234930e-01 1.000000000000000000e+00
5.245245245245244714e-01 1.000000000000000000e+00
5.255255255255255609e-01 1.000000000000000000e+00
5.265265265265265393e-01 1.000000000000000000e+00
5.275275275275275177e-01 1.000000000000000000e+00
5.285285285285284962e-01 1.000000000000000000e+00
5.295295295295294746e-01 1.000000000000000000e+00
5.305305305305305641e-01 1.000000000000000000e+00
5.315315315315315425e-01 1.000000000000000000e+00
5.325325325325325210e-01 1.000000000000000000e+00
5.335335335335334994e-01 1.000000000000000000e+00
5.345345345345344779e-01 1.000000000000000000e+00
5.355355355355355673e-01 1.000000000000000000e+00
5.365365365365365458e-01 1.000000000000000000e+00
5.375375375375375242e-01 1.000000000000000000e+00
5.385385385385385026e-01 1.000000000000000000e+00
5.395395395395394811e-01 1.000000000000000000e+00
5.405405405405405705e-01 1.000000000000000000e+00
5.415415415415415490e-01 1.000000000000000000e+00
5.425425425425425274e-01 1.000000000000000000e+00
5.435435435435435059e-01 1.000000000000000000e+00
5.445445445445444843e-01 1.000000000000000000e+00
5.455455455455455738e-01 1.000000000000000000e+00
5.465465465465465522e-01 1.000000000000000000e+00
5.475475475475475307e-01 1.000000000000000000e+00
5.485485485485485091e-01 1.000000000000000000e+00
5.495495495495495986e-01 1.000000000000000000e+00
5.505505505505505770e-01 1.000000000000000000e+00
5.515515515515515554e-01 1.000000000000000000e+00
5.525525525525525339e-01 1.000000000000000000e+00
5.535535535535535123e-01 1.000000000000000000e+00
5.545545545545546018e-01 1.000000000000000000e+00
5.555555555555555802e-01 1.000000000000000000e+00
5.565565565565565587e-01 1.000000000000000000e+00
5.575575575575575371e-01 1.000000000000000000e+00
5.585585585585585155e-01 1.000000000000000000e+00
5.595595595595596050e-01 1.000000000000000000e+00
5.605605605605605835e-01 1.000000000000000000e+00
5.615615615615615619e-01 1.000000000000000000e+00
5.625625625625625403e-01 1.000000000000000000e+00
5.635635635635635188e-01 1.000000000000000000e+00
5.645645645645646082e-01 1.000000000000000000e+00
5.655655655655655867e-01 1.000000000000000000e+00
5.665665665665665651e-01 1.000000000000000000e+00
5.675675675675675436e-01 1.000000000000000000e+00
5.685685685685685220e-01 1.000000000000000000e+00
5.695695695695696115e-01 1.000000000000000000e+00
5.705705705705705899e-01 1.000000000000000000e+00
5.715715715715715683e-01 1.000000000000000000e+00
5.725725725725725468e-01 1.000000000000000000e+00
5.735735735735735252e-01 1.000000000000000000e+00
5.745745745745746147e-01 1.000000000000000000e+00
5.755755755755755931e-01 1.000000000000000000e+00
5.765765765765765716e-01 1.000000000000000000e+00
5.775775775775775500e-01 1.000000000000000000e+00
5.785785785785785285e-01 1.000000000000000000e+00
5.795795795795796179e-01 1.000000000000000000e+00
5.805805805805805964e-01 1.000000000000000000e+00
5.815815815815815748e-01 1.000000000000000000e+00
5.825825825825825532e-01 1.000000000000000000e+00
5.835835835835835317e-01 1.000000000000000000e+00
5.845845845845846211e-01 1.000000000000000000e+00
5.855855855855855996e-01 1.000000000000000000e+00
5.865865865865865780e-01 1.000000000000000000e+00
5.875875875875875565e-01 1.000000000000000000e+00
5.885885885885885349e-01 1.000000000000000000e+00
5.895895895895896244e-01 1.000000000000000000e+00
5.905905905905906028e-01 1.000000000000000000e+00
5.915915915915915813e-01 1.000000000000000000e+00
5.925925925925925597e-01 1.000000000000000000e+00
5.935935935935935381e-01 1.000000000000000000e+00
5.945945945945946276e-01 1.000000000000000000e+00
5.955955955955956060e-01 1.000000000000000000e+00
5.965965965965965845e-01 1.000000000000000000e+00
5.975975975975975629e-01 1.000000000000000000e+00
5.985985985985985414e-01 1.000000000000000000e+00
5.995995995995996308e-01 1.000000000000000000e+00
6.006006006006006093e-01 1.000000000000000000e+00
6.016016016016015877e-01 1.000000000000000000e+00
6.026026026026025662e-01 1.000000000000000000e+00
6.036036036036035446e-01 1.000000000000000000e+00
6.046046046046046341e-01 1.000000000000000000e+00
6.056056056056056125e-01 1.000000000000000000e+00
6.066066066066065909e-01 1.000000000000000000e+00
6.076076076076075694e-01 1.000000000000000000e+00
6.086086086086086588e-01 1.000000000000000000e+00
6.096096096096096373e-01 1.000000000000000000e+00
6.106106106106106157e-01 1.000000000000000000e+00
6.116116116116115942e-01 1.000000000000000000e+00
6.126126126126125726e-01 1.000000000000000000e+00
6.136136136136136621e-01 1.000000000000000000e+00
6.146146146146146405e-01 1.000000000000000000e+00
6.156156156156156189e-01 1.000000000000000000e+00
6.166166166166165974e-01 1.000000000000000000e+00
6.176176176176175758e-01 1.000000000000000000e+00
6.186186186186186653e-01 1.000000000000000000e+00
6.196196196196196437e-01 1.000000000000000000e+00
6.206206206206206222e-01 1.000000000000000000e+00
6.216216216216216006e-01 1.000000000000000000e+00
6.226226226226225791e-01 1.000000000000000000e+00
6.236236236236236685e-01 1.000000000000000000e+00
6.246246246246246470e-01 1.000000000000000000e+00
6.256256256256256254e-01 1.000000000000000000e+00
6.266266266266266038e-01 1.000000000000000000e+00
6.276276276276275823e-01 1.000000000000000000e+00
6.286286286286286717e-01 1.000000000000000000e+00
6.296296296296296502e-01 1.000000000000000000e+00
6.306306306306306286e-01 1.000000000000000000e+00
6.316316316316316071e-01 1.000000000000000000e+00
6.326326326326325855e-01 1.000000000000000000e+00
6.336336336336336750e-01 1.000000000000000000e+00
6.346346346346346534e-01 1.000000000000000000e+00
6.356356356356356319e-01 1.000000000000000000e+00
6.366366366366366103e-01 1.000000000000000000e+00
6.376376376376375887e-01 1.000000000000000000e+00
6.386386386386386782e-01 1.000000000000000000e+00
6.396396396396396566e-01 1.000000000000000000e+00
6.406406406406406351e-01 1.000000000000000000e+00
6.416416416416416135e-01 1.000000000000000000e+00
6.426426426426425920e-01 1.000000000000000000e+00
6.436436436436436814e-01 1.000000000000000000e+00
6.446446446446446599e-01 1.000000000000000000e+00
6.456456456456456383e-01 1.000000000000000000e+00
6.466466466466466168e-01 1.000000000000000000e+00
6.476476476476475952e-01 1.000000000000000000e+00
6.486486486486486847e-01 1.000000000000000000e+00
6.496496496496496631e-01 1.000000000000000000e+00
6.506506506506506415e-01 1.000000000000000000e+00
6.516516516516516200e-01 1.000000000000000000e+00
6.526526526526525984e-01 1.000000000000000000e+00
6.536536536536536879e-01 1.000000000000000000e+00
6.546546546546546663e-01 1.000000000000000000e+00
6.556556556556556448e-01 1.000000000000000000e+00
6.566566566566566232e-01 1.000000000000000000e+00
6.576576576576576016e-01 1.000000000000000000e+00
6.586586586586586911e-01 1.000000000000000000e+00
6.596596596596596696e-01 1.000000000000000000e+00
6.606606606606606480e-01 1.000000000000000000e+00
6.616616616616616264e-01 1.000000000000000000e+00
6.626626626626626049e-01 1.000000000000000000e+00
6.636636636636636943e-01 1.000000000000000000e+00
6.646646646646646728e-01 1.000000000000000000e+00
6.656656656656656512e-01 1.000000000000000000e+00
6.666666666666666297e-01 1.000000000000000000e+00
6.676676676676676081e-01 1.000000000000000000e+00
6.686686686686686976e-01 1.000000000000000000e+00
6.696696696696696760e-01 1.000000000000000000e+00
6.706706706706706544e-01 1.000000000000000000e+00
6.716716716716716329e-01 1.000000000000000000e+00
6.726726726726726113e-01 1.000000000000000000e+00
6.736736736736737008e-01 1.000000000000000000e+00
6.746746746746746792e-01 1.000000000000000000e+00
6.756756756756756577e-01 1.000000000000000000e+00
6.766766766766766361e-01 1.000000000000000000e+00
6.776776776776777256e-01 1.000000000000000000e+00
6.786786786786787040e-01 1.000000000000000000e+00
6.796796796796796825e-01 1.000000000000000000e+00
6.806806806806806609e-01 1.000000000000000000e+00
6.816816816816816393e-01 1.000000000000000000e+00
6.826826826826827288e-01 1.000000000000000000e+00
6.836836836836837072e-01 1.000000000000000000e+00
6.846846846846846857e-01 1.000000000000000000e+00
6.856856856856856641e-01 1.000000000000000000e+00
6.866866866866866426e-01 1.000000000000000000e+00
6.876876876876877320e-01 1.000000000000000000e+00
6.886886886886887105e-01 1.000000000000000000e+00
6.896896896896896889e-01 1.000000000000000000e+00
6.906906906906906674e-01 1.000000000000000000e+00
6.916916916916916458e-01 1.000000000000000000e+00
6.926926926926927353e-01 1.000000000000000000e+00
6.936936936936937137e-01 1.000000000000000000e+00
6.946946946946946921e-01 1.000000000000000000e+00
6.956956956956956706e-01 1.000000000000000000e+00
6.966966966966966490e-01 1.000000000000000000e+00
6.976976976976977385e-01 1.000000000000000000e+00
6.986986986986987169e-01 1.000000000000000000e+00
6.996996996996996954e-01 1.000000000000000000e+00
7.007007007007006738e-01 1.000000000000000000e+00
7.017017017017016522e-01 1.000000000000000000e+00
7.027027027027027417e-01 1.000000000000000000e+00
7.037037037037037202e-01 1.000000000000000000e+00
7.047047047047046986e-01 1.000000000000000000e+00
7.057057057057056770e-01 1.000000000000000000e+00
7.067067067067066555e-01 1.000000000000000000e+00
7.077077077077077449e-01 1.000000000000000000e+00
7.087087087087087234e-01 1.000000000000000000e+00
7.097097097097097018e-01 1.000000000000000000e+00
7.107107107107106803e-01 1.000000000000000000e+00
7.117117117117116587e-01 1.000000000000000000e+00
7.127127127127127482e-01 1.000000000000000000e+00
7.137137137137137266e-01 1.000000000000000000e+00
7.147147147147147050e-01 1.000000000000000000e+00
7.157157157157156835e-01 1.000000000000000000e+00
7.167167167167166619e-01 1.000000000000000000e+00
7.177177177177177514e-01 1.000000000000000000e+00
7.187187187187187298e-01 1.000000000000000000e+00
7.197197197197197083e-01 1.000000000000000000e+00
7.207207207207206867e-01 1.000000000000000000e+00
7.217217217217216652e-01 1.000000000000000000e+00
7.227227227227227546e-01 1.000000000000000000e+00
7.237237237237237331e-01 1.000000000000000000e+00
7.247247247247247115e-01 1.000000000000000000e+00
7.257257257257256899e-01 1.000000000000000000e+00
7.267267267267266684e-01 1.000000000000000000e+00
7.277277277277277578e-01 1.000000000000000000e+00
7.287287287287287363e-01 1.000000000000000000e+00
7.297297297297297147e-01 1.000000000000000000e+00
7.307307307307306932e-01 1.000000000000000000e+00
7.317317317317316716e-01 1.000000000000000000e+00
7.327327327327327611e-01 1.000000000000000000e+00
7.337337337337337395e-01 1.000000000000000000e+00
7.347347347347347180e-01 1.000000000000000000e+00
7.357357357357356964e-01 1.000000000000000000e+00
7.367367367367367859e-01 1.000000000000000000e+00
7.377377377377377643e-01 1.000000000000000000e+00
7.387387387387387427e-01 1.000000000000000000e+00
7.397397397397397212e-01 1.000000000000000000e+00
7.407407407407406996e-01 1.000000000000000000e+00
7.417417417417417891e-01 1.000000000000000000e+00
7.427427427427427675e-01 1.000000000000000000e+00
7.437437437437437460e-01 1.000000000000000000e+00
7.447447447447447244e-01 1.000000000000000000e+00
7.457457457457457028e-01 1.000000000000000000e+00
7.467467467467467923e-01 1.000000000000000000e+00
7.477477477477477708e-01 1.000000000000000000e+00
7.487487487487487492e-01 1.000000000000000000e+00
7.497497497497497276e-01 1.000000000000000000e+00
7.507507507507507061e-01 1.000000000000000000e+00
7.517517517517517955e-01 1.000000000000000000e+00
7.527527527527527740e-01 1.000000000000000000e+00
7.537537537537537524e-01 1.000000000000000000e+00
7.547547547547547309e-01 1.000000000000000000e+00
7.557557557557557093e-01 1.000000000000000000e+00
7.567567567567567988e-01 1.000000000000000000e+00
7.577577577577577772e-01 1.000000000000000000e+00
7.587587587587587556e-01 1.000000000000000000e+00
7.597597597597597341e-01 1.000000000000000000e+00
7.607607607607607125e-01 1.000000000000000000e+00
7.617617617617618020e-01 1.000000000000000000e+00
7.627627627627627804e-01 1.000000000000000000e+00
7.637637637637637589e-01 1.000000000000000000e+00
7.647647647647647373e-01 1.000000000000000000e+00
7.657657657657657158e-01 1.000000000000000000e+00
7.667667667667668052e-01 1.000000000000000000e+00
7.677677677677677837e-01 1.000000000000000000e+00
7.687687687687687621e-01 1.000000000000000000e+00
7.697697697697697405e-01 1.000000000000000000e+00
7.707707707707707190e-01 1.000000000000000000e+00
7.717717717717718084e-01 1.000000000000000000e+00
7.727727727727727869e-01 1.000000000000000000e+00
7.737737737737737653e-01 1.000000000000000000e+00
7.747747747747747438e-01 1.000000000000000000e+00
7.757757757757757222e-01 1.000000000000000000e+00
7.767767767767768117e-01 1.000000000000000000e+00
7.777777777777777901e-01 1.000000000000000000e+00
7.787787787787787686e-01 1.000000000000000000e+00
7.797797797797797470e-01 1.000000000000000000e+00
7.807807807807807254e-01 1.000000000000000000e+00
7.817817817817818149e-01 1.000000000000000000e+00
7.827827827827827933e-01 1.000000000000000000e+00
7.837837837837837718e-01 1.000000000000000000e+00
7.847847847847847502e-01 1.000000000000000000e+00
7.857857857857857287e-01 1.000000000000000000e+00
7.867867867867868181e-01 1.000000000000000000e+00
7.877877877877877966e-01 1.000000000000000000e+00
7.887887887887887750e-01 1.000000000000000000e+00
7.897897897897897534e-01 1.000000000000000000e+00
7.907907907907907319e-01 1.000000000000000000e+00
7.917917917917918214e-01 1.000000000000000000e+00
7.927927927927927998e-01 1.000000000000000000e+00
7.937937937937937782e-01 1.000000000000000000e+00
7.947947947947947567e-01 1.000000000000000000e+00
7.957957957957957351e-01 1.000000000000000000e+00
7.967967967967968246e-01 1.000000000000000000e+00
7.977977977977978030e-01 1.000000000000000000e+00
7.987987987987987815e-01 1.000000000000000000e+00
7.997997997997997599e-01 1.000000000000000000e+00
8.008008008008007383e-01 1.000000000000000000e+00
8.018018018018018278e-01 1.000000000000000000e+00
8.028028028028028062e-01 1.000000000000000000e+00
8.038038038038037847e-01 1.000000000000000000e+00
8.048048048048047631e-01 1.000000000000000000e+00
8.058058058058058526e-01 1.000000000000000000e+00
8.068068068068068310e-01 1.000000000000000000e+00
8.078078078078078095e-01 1.000000000000000000e+00
8.088088088088087879e-01 1.000000000000000000e+00
8.098098098098097664e-01 1.000000000000000000e+00
8.108108108108108558e-01 1.000000000000000000e+00
8.118118118118118343e-01 1.000000000000000000e+00
8.128128128128128127e-01 1.000000000000000000e+00
8.138138138138137911e-01 1.000000000000000000e+00
8.148148148148147696e-01 1.000000000000000000e+00
8.158158158158158590e-01 1.000000000000000000e+00
8.168168168168168375e-01 1.000000000000000000e+00
8.178178178178178159e-01 1.000000000000000000e+00
8.188188188188187944e-01 1.000000000000000000e+00
8.198198198198197728e-01 1.000000000000000000e+00
8.208208208208208623e-01 1.000000000000000000e+00
8.218218218218218407e-01 1.000000000000000000e+00
8.228228228228228192e-01 1.000000000000000000e+00
8.238238238238237976e-01 1.000000000000000000e+00
8.248248248248247760e-01 1.000000000000000000e+00
8.258258258258258655e-01 1.000000000000000000e+00
8.268268268268268439e-01 1.000000000000000000e+00
8.278278278278278224e-01 1.000000000000000000e+00
8.288288288288288008e-01 1.000000000000000000e+00
8.298298298298297793e-01 1.000000000000000000e+00
8.308308308308308687e-01 1.000000000000000000e+00
8.318318318318318472e-01 1.000000000000000000e+00
8.328328328328328256e-01 1.000000000000000000e+00
8.338338338338338041e-01 1.000000000000000000e+00
8.348348348348347825e-01 1.000000000000000000e+00
8.358358358358358720e-01 1.000000000000000000e+00
8.368368368368368504e-01 1.000000000000000000e+00
8.378378378378378288e-01 1.000000000000000000e+00
8.388388388388388073e-01 1.000000000000000000e+00
8.398398398398397857e-01 1.000000000000000000e+00
8.408408408408408752e-01 1.000000000000000000e+00
8.418418418418418536e-01 1.000000000000000000e+00
8.428428428428428321e-01 1.000000000000000000e+00
8.438438438438438105e-01 1.000000000000000000e+00
8.448448448448447889e-01 1.000000000000000000e+00
8.458458458458458784e-01 1.000000000000000000e+00
8.468468468468468568e-01 1.000000000000000000e+00
8.478478478478478353e-01 1.000000000000000000e+00
8.488488488488488137e-01 1.000000000000000000e+00
8.498498498498497922e-01 1.000000000000000000e+00
8.508508508508508816e-01 1.000000000000000000e+00
8.518518518518518601e-01 1.000000000000000000e+00
8.528528528528528385e-01 1.000000000000000000e+00
8.538538538538538170e-01 1.000000000000000000e+00
8.548548548548547954e-01 1.000000000000000000e+00
8.558558558558558849e-01 1.000000000000000000e+00
8.568568568568568633e-01 1.000000000000000000e+00
8.578578578578578417e-01 1.000000000000000000e+00
8.588588588588588202e-01 1.000000000000000000e+00
8.598598598598597986e-01 1.000000000000000000e+00
8.608608608608608881e-01 1.000000000000000000e+00
8.618618618618618665e-01 1.000000000000000000e+00
8.628628628628628450e-01 1.000000000000000000e+00
8.638638638638638234e-01 1.000000000000000000e+00
8.648648648648649129e-01 1.000000000000000000e+00
8.658658658658658913e-01 1.000000000000000000e+00
8.668668668668668698e-01 1.000000000000000000e+00
8.678678678678678482e-01 1.000000000000000000e+00
8.688688688688688266e-01 1.000000000000000000e+00
8.698698698698699161e-01 1.000000000000000000e+00
8.708708708708708945e-01 1.000000000000000000e+00
8.718718718718718730e-01 1.000000000000000000e+00
8.728728728728728514e-01 1.000000000000000000e+00
8.738738738738738299e-01 1.000000000000000000e+00
8.748748748748749193e-01 1.000000000000000000e+00
8.758758758758758978e-01 1.000000000000000000e+00
8.768768768768768762e-01 1.000000000000000000e+00
8.778778778778778547e-01 1.000000000000000000e+00
8.788788788788788331e-01 1.000000000000000000e+00
8.798798798798799226e-01 1.000000000000000000e+00
8.808808808808809010e-01 1.000000000000000000e+00
8.818818818818818794e-01 1.000000000000000000e+00
8.828828828828828579e-01 1.000000000000000000e+00
8.838838838838838363e-01 1.000000000000000000e+00
8.848848848848849258e-01 1.000000000000000000e+00
8.858858858858859042e-01 1.000000000000000000e+00
8.868868868868868827e-01 1.000000000000000000e+00
8.878878878878878611e-01 1.000000000000000000e+00
8.888888888888888395e-01 1.000000000000000000e+00
8.898898898898899290e-01 1.000000000000000000e+00
8.908908908908909074e-01 1.000000000000000000e+00
8.918918918918918859e-01 1.000000000000000000e+00
8.928928928928928643e-01 1.000000000000000000e+00
8.938938938938938428e-01 1.000000000000000000e+00
8.948948948948949322e-01 1.000000000000000000e+00
8.958958958958959107e-01 1.000000000000000000e+00
8.968968968968968891e-01 1.000000000000000000e+00
8.978978978978978676e-01 1.000000000000000000e+00
8.988988988988988460e-01 1.000000000000000000e+00
8.998998998998999355e-01 1.000000000000000000e+00
9.009009009009009139e-01 1.000000000000000000e+00
9.019019019019018923e-01 1.000000000000000000e+00
9.029029029029028708e-01 1.000000000000000000e+00
9.039039039039038492e-01 1.000000000000000000e+00
9.049049049049049387e-01 1.000000000000000000e+00
9.059059059059059171e-01 1.000000000000000000e+00
9.069069069069068956e-01 1.000000000000000000e+00
9.079079079079078740e-01 1.000000000000000000e+00
9.089089089089088525e-01 1.000000000000000000e+00
9.099099099099099419e-01 1.000000000000000000e+00
9.109109109109109204e-01 1.000000000000000000e+00
9.119119119119118988e-01 1.000000000000000000e+00
9.129129129129128772e-01 1.000000000000000000e+00
9.139139139139138557e-01 1.000000000000000000e+00
9.149149149149149451e-01 1.000000000000000000e+00
9.159159159159159236e-01 1.000000000000000000e+00
9.169169169169169020e-01 1.000000000000000000e+00
9.179179179179178805e-01 1.000000000000000000e+00
9.189189189189188589e-01 1.000000000000000000e+00
9.199199199199199484e-01 1.000000000000000000e+00
9.209209209209209268e-01 1.000000000000000000e+00
9.219219219219219053e-01 1.000000000000000000e+00
9.229229229229228837e-01 1.000000000000000000e+00
9.239239239239238621e-01 1.000000000000000000e+00
9.249249249249249516e-01 1.000000000000000000e+00
9.259259259259259300e-01 1.000000000000000000e+00
9.269269269269269085e-01 1.000000000000000000e+00
9.279279279279278869e-01 1.000000000000000000e+00
9.289289289289288654e-01 1.000000000000000000e+00
9.299299299299299548e-01 1.000000000000000000e+00
9.309309309309309333e-01 1.000000000000000000e+00
9.319319319319319117e-01 1.000000000000000000e+00
9.329329329329328901e-01 1.000000000000000000e+00
9.339339339339339796e-01 1.000000000000000000e+00
9.349349349349349581e-01 1.000000000000000000e+00
9.359359359359359365e-01 1.000000000000000000e+00
9.369369369369369149e-01 1.000000000000000000e+00
9.379379379379378934e-01 1.000000000000000000e+00
9.389389389389389828e-01 1.000000000000000000e+00
9.399399399399399613e-01 1.000000000000000000e+00
9.409409409409409397e-01 1.000000000000000000e+00
9.419419419419419182e-01 1.000000000000000000e+00
9.429429429429428966e-01 1.000000000000000000e+00
9.439439439439439861e-01 1.000000000000000000e+00
9.449449449449449645e-01 1.000000000000000000e+00
9.459459459459459429e-01 1.000000000000000000e+00
9.469469469469469214e-01 1.000000000000000000e+00
9.479479479479478998e-01 1.000000000000000000e+00
9.489489489489489893e-01 1.000000000000000000e+00
9.499499499499499677e-01 1.000000000000000000e+00
9.509509509509509462e-01 1.000000000000000000e+00
9.519519519519519246e-01 1.000000000000000000e+00
9.529529529529529031e-01 1.000000000000000000e+00
9.539539539539539925e-01 1.000000000000000000e+00
9.549549549549549710e-01 1.000000000000000000e+00
9.559559559559559494e-01 1.000000000000000000e+00
9.569569569569569278e-01 1.000000000000000000e+00
9.579579579579579063e-01 1.000000000000000000e+00
9.589589589589589957e-01 1.000000000000000000e+00
9.599599599599599742e-01 1.000000000000000000e+00
9.609609609609609526e-01 1.000000000000000000e+00
9.619619619619619311e-01 1.000000000000000000e+00
9.629629629629629095e-01 1.000000000000000000e+00
9.639639639639639990e-01 1.000000000000000000e+00
9.649649649649649774e-01 1.000000000000000000e+00
9.659659659659659559e-01 1.000000000000000000e+00
9.669669669669669343e-01 1.000000000000000000e+00
9.679679679679679127e-01 1.000000000000000000e+00
9.689689689689690022e-01 1.000000000000000000e+00
9.699699699699699806e-01 1.000000000000000000e+00
9.709709709709709591e-01 1.000000000000000000e+00
9.719719719719719375e-01 1.000000000000000000e+00
9.729729729729729160e-01 1.000000000000000000e+00
9.739739739739740054e-01 1.000000000000000000e+00
9.749749749749749839e-01 1.000000000000000000e+00
9.759759759759759623e-01 1.000000000000000000e+00
9.769769769769769407e-01 1.000000000000000000e+00
9.779779779779779192e-01 1.000000000000000000e+00
9.789789789789790087e-01 1.000000000000000000e+00
9.799799799799799871e-01 1.000000000000000000e+00
9.809809809809809655e-01 1.000000000000000000e+00
9.819819819819819440e-01 1.000000000000000000e+00
9.829829829829829224e-01 1.000000000000000000e+00
9.839839839839840119e-01 1.000000000000000000e+00
9.849849849849849903e-01 1.000000000000000000e+00
9.859859859859859688e-01 1.000000000000000000e+00
9.869869869869869472e-01 1.000000000000000000e+00
9.879879879879879256e-01 1.000000000000000000e+00
9.889889889889890151e-01 1.000000000000000000e+00
9.899899899899899935e-01 1.000000000000000000e+00
9.909909909909909720e-01 1.000000000000000000e+00
9.919919919919919504e-01 1.000000000000000000e+00
9.929929929929930399e-01 1.000000000000000000e+00
9.939939939939940183e-01 1.000000000000000000e+00
9.949949949949949968e-01 1.000000000000000000e+00
9.959959959959959752e-01 1.000000000000000000e+00
9.969969969969969537e-01 1.000000000000000000e+00
9.979979979979980431e-01 1.000000000000000000e+00
9.989989989989990216e-01 1.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00


==> DataFigures/UnifMu2.txt <==
1.001001001001000992e-03 1.141978270732479750e+01
2.002002002002001985e-03 1.102184973704532744e+01
3.003003003003002977e-03 1.063986607644532612e+01
4.004004004004003969e-03 1.027319293232576491e+01
5.005005005005004962e-03 9.921215976123846758e+00
6.006006006006005954e-03 9.583344489707016578e+00
7.007007007007006946e-03 9.259010536307423322e+00
8.008008008008007939e-03 8.947668156100117898e+00
9.009009009009008931e-03 8.648792585924267584e+00
1.001001001001000992e-02 8.361879502645830797e+00
1.101101101101101092e-02 8.086444289657741535e+00
1.201201201201201191e-02 7.822021326014046316e+00
1.301301301301301290e-02 7.568163297694223246e+00
1.401401401401401389e-02 7.324440530495643031e+00
1.501501501501501488e-02 7.090440344052236554e+00
1.601601601601601588e-02 6.865766426482043272e+00
1.701701701701701513e-02 6.650038229166346682e+00
1.801801801801801786e-02 6.442890381169103620e+00
1.901901901901902059e-02 6.243972122807086578e+00
2.002002002002001985e-02 6.052946757887045948e+00
2.102102102102101910e-02 5.869491124129950776e+00
2.202202202202202183e-02 5.693295081308129113e+00
2.302302302302302456e-02 5.524061016626022003e+00
2.402402402402402382e-02 5.361503366881981592e+00
2.502502502502502307e-02 5.205348156953852445e+00
2.602602602602602580e-02 5.055332554158042946e+00
2.702702702702702853e-02 4.911204438038416775e+00
2.802802802802802778e-02 4.772721985147977186e+00
2.902902902902902704e-02 4.639653268393941765e+00
3.003003003003002977e-02 4.511775870523649701e+00
3.103103103103103250e-02 4.388876511336380126e+00
3.203203203203203175e-02 4.270750688214148383e+00
3.303303303303303101e-02 4.157202329571475730e+00
3.403403403403403027e-02 4.048043460832753127e+00
3.503503503503503647e-02 3.943093882553148521e+00
3.603603603603603572e-02 3.842180860307523815e+00
3.703703703703703498e-02 3.745138825979164920e+00
3.803803803803804118e-02 3.651809090088867560e+00
3.903903903903904044e-02 3.562039564812384373e+00
4.004004004004003969e-02 3.475684497342943491e+00
4.104104104104103895e-02 3.392604213262746082e+00
4.204204204204203821e-02 3.312664869596480433e+00
4.304304304304304440e-02 3.235738217226714841e+00
4.404404404404404366e-02 3.161701372360032458e+00
4.504504504504504292e-02 3.090436596739905895e+00
4.604604604604604912e-02 3.021831086310585945e+00
4.704704704704704837e-02 2.955776768043956171e+00
4.804804804804804763e-02 2.892170104648811524e+00
4.904904904904904689e-02 2.830911906889912899e+00
5.005005005005004615e-02 2.771907153251431222e+00
5.105105105105105234e-02 2.715064816687019711e+00
5.205205205205205160e-02 2.660297698205841943e+00
5.305305305305305086e-02 2.607522267051222808e+00
5.405405405405405705e-02 2.556658507235787248e+00
5.505505505505505631e-02 2.507629770203575692e+00
5.605605605605605557e-02 2.460362633396846910e+00
5.705705705705705483e-02 2.414786764511704931e+00
5.805805805805805409e-02 2.370834791233633165e+00
5.905905905905906028e-02 2.328442176250020701e+00
6.006006006006005954e-02 2.287547097343595848e+00
6.106106106106105880e-02 2.248090332376445843e+00
6.206206206206206499e-02 2.210015148980868815e+00
6.306306306306305731e-02 2.173267198778639830e+00
6.406406406406406351e-02 2.137794415956714822e+00
6.506506506506506970e-02 2.103546920032532519e+00
6.606606606606606202e-02 2.070476922648005313e+00
6.706706706706706822e-02 2.038538638236381928e+00
6.806806806806806054e-02 2.007688198411726965e+00
6.906906906906906674e-02 1.977883569935661612e+00
7.007007007007007293e-02 1.949084476121061282e+00
7.107107107107106525e-02 1.921252321537408880e+00
7.207207207207207145e-02 1.894350119887104222e+00
7.307307307307307764e-02 1.868342424926582090e+00
7.407407407407406996e-02 1.843195264310888648e+00
7.507507507507507616e-02 1.818876076244168249e+00
7.607607607607608236e-02 1.795353648823436732e+00
7.707707707707707467e-02 1.772598061966412342e+00
7.807807807807808087e-02 1.750580631818752675e+00
7.907907907907907319e-02 1.729273857539525450e+00
8.008008008008007939e-02 1.708651370367598954e+00
8.108108108108108558e-02 1.688687884875430756e+00
8.208208208208207790e-02 1.669359152319933148e+00
8.308308308308308410e-02 1.650641916003769527e+00
8.408408408408407642e-02 1.632513868563691739e+00
8.508508508508508261e-02 1.614953611105480302e+00
8.608608608608608881e-02 1.597940614108561919e+00
8.708708708708708113e-02 1.581455180025948870e+00
8.808808808808808732e-02 1.565478407508264613e+00
8.908908908908909352e-02 1.549992157183407659e+00
9.009009009009008584e-02 1.534979018925917593e+00
9.109109109109109204e-02 1.520422280552981675e+00
9.209209209209209823e-02 1.506305897886272671e+00
9.309309309309309055e-02 1.492614466121384265e+00
9.409409409409409675e-02 1.479333192448958112e+00
9.509509509509508907e-02 1.466447869873732435e+00
9.609609609609609526e-02 1.453944852180131031e+00
9.709709709709710146e-02 1.441811029994855664e+00
9.809809809809809378e-02 1.430033807899178333e+00
9.909909909909909997e-02 1.418601082545400738e+00
1.001001001001000923e-01 1.407501221734008157e+00
1.011011011011010985e-01 1.396723044409642345e+00
1.021021021021021047e-01 1.386255801535909216e+00
1.031031031031030970e-01 1.376089157810641561e+00
1.041041041041041032e-01 1.366213174184857992e+00
1.051051051051051094e-01 1.356618291150148092e+00
1.061061061061061017e-01 1.347295312760875774e+00
1.071071071071071079e-01 1.338235391358703286e+00
1.081081081081081141e-01 1.329430012968700892e+00
1.091091091091091064e-01 1.320870983337274041e+00
1.101101101101101126e-01 1.312550414583615543e+00
1.111111111111111049e-01 1.304460712437574221e+00
1.121121121121121111e-01 1.296594564037896857e+00
1.131131131131131173e-01 1.288944926266058832e+00
1.141141141141141097e-01 1.281505014591870717e+00
1.151151151151151159e-01 1.274268292408125447e+00
1.161161161161161082e-01 1.267228460832557024e+00
1.171171171171171144e-01 1.260379448956238324e+00
1.181181181181181206e-01 1.253715404518606524e+00
1.191191191191191129e-01 1.247230684990022764e+00
1.201201201201201191e-01 1.240919849043700340e+00
1.211211211211211253e-01 1.234777648399636663e+00
1.221221221221221176e-01 1.228799020023869648e+00
1.231231231231231238e-01 1.222979078667243202e+00
1.241241241241241300e-01 1.217313109728437759e+00
1.251251251251251362e-01 1.211796562426792123e+00
1.261261261261261146e-01 1.206425043271044606e+00
1.271271271271271208e-01 1.201194309810746264e+00
1.281281281281281270e-01 1.196100264657689261e+00
1.291291291291291332e-01 1.191138949765269128e+00
1.301301301301301394e-01 1.186306540954233713e+00
1.311311311311311179e-01 1.181599342673777198e+00
1.321321321321321240e-01 1.177013782987450519e+00
1.331331331331331302e-01 1.172546408773851523e+00
1.341341341341341364e-01 1.168193881132439271e+00
1.351351351351351426e-01 1.163952970985351332e+00
1.361361361361361211e-01 1.159820554866419995e+00
1.371371371371371273e-01 1.155793610889040979e+00
1.381381381381381335e-01 1.151869214884924997e+00
1.391391391391391397e-01 1.148044536706079644e+00
1.401401401401401459e-01 1.144316836682750749e+00
1.411411411411411521e-01 1.140683462230376533e+00
1.421421421421421305e-01 1.137141844598938745e+00
1.431431431431431367e-01 1.133689495758326782e+00
1.441441441441441429e-01 1.130324005413725796e+00
1.451451451451451491e-01 1.127043038145232323e+00
1.461461461461461553e-01 1.123844330666182945e+00
1.471471471471471337e-01 1.120725689194936203e+00
1.481481481481481399e-01 1.117684986935118641e+00
1.491491491491491461e-01 1.114720161659513264e+00
1.501501501501501523e-01 1.111829213393014992e+00
1.511511511511511585e-01 1.109010202190323868e+00
1.521521521521521647e-01 1.106261246004153875e+00
1.531531531531531432e-01 1.103580518640055796e+00
1.541541541541541493e-01 1.100966247793961017e+00
1.551551551551551555e-01 1.098416713168925307e+00
1.561561561561561617e-01 1.095930244667526088e+00
1.571571571571571679e-01 1.093505220656679100e+00
1.581581581581581464e-01 1.091140066301663269e+00
1.591591591591591526e-01 1.088833251966394577e+00
1.601601601601601588e-01 1.086583291677048368e+00
1.611611611611611650e-01 1.084388741646296728e+00
1.621621621621621712e-01 1.082248198855536581e+00
1.631631631631631496e-01 1.080160299692615622e+00
1.641641641641641558e-01 1.078123718642661766e+00
1.651651651651651620e-01 1.076137167029749264e+00
1.661661661661661682e-01 1.074199391807217685e+00
1.671671671671671744e-01 1.072309174394553866e+00
1.681681681681681528e-01 1.070465329558879075e+00
1.691691691691691590e-01 1.068666704339119367e+00
1.701701701701701652e-01 1.066912177011063889e+00
1.711711711711711714e-01 1.065200656091592535e+00
1.721721721721721776e-01 1.063531079380385602e+00
1.731731731731731838e-01 1.061902413037573156e+00
1.741741741741741623e-01 1.060313650695807075e+00
1.751751751751751685e-01 1.058763812605298726e+00
1.761761761761761746e-01 1.057251944810482236e+00
1.771771771771771808e-01 1.055777118356944877e+00
1.781781781781781870e-01 1.054338428527408889e+00
1.791791791791791655e-01 1.052934994105531930e+00
1.801801801801801717e-01 1.051565956666397961e+00
1.811811811811811779e-01 1.050230479892604984e+00
1.821821821821821841e-01 1.048927748914883162e+00
1.831831831831831903e-01 1.047656969676248995e+00
1.841841841841841965e-01 1.046417368318745877e+00
1.851851851851851749e-01 1.045208190591848663e+00
1.861861861861861811e-01 1.044028701281645155e+00
1.871871871871871873e-01 1.042878183659982527e+00
1.881881881881881935e-01 1.041755938952744875e+00
1.891891891891891997e-01 1.040661285826526949e+00
1.901901901901901781e-01 1.039593559892944885e+00
1.911911911911911843e-01 1.038552113229892493e+00
1.921921921921921905e-01 1.037536313919086739e+00
1.931931931931931967e-01 1.036545545599229623e+00
1.941941941941942029e-01 1.035579207034192928e+00
1.951951951951951814e-01 1.034636711695640088e+00
1.961961961961961876e-01 1.033717487359496978e+00
1.971971971971971938e-01 1.032820975715767586e+00
1.981981981981981999e-01 1.031946631991153662e+00
1.991991991991992061e-01 1.031093924583985189e+00
2.002002002002001846e-01 1.030262334710999816e+00
2.012012012012011908e-01 1.029451356065512080e+00
2.022022022022021970e-01 1.028660494486531851e+00
2.032032032032032032e-01 1.027889267638434578e+00
2.042042042042042094e-01 1.027137204700756756e+00
2.052052052052052156e-01 1.026403846067763581e+00
2.062062062062061940e-01 1.025688743057405983e+00
2.072072072072072002e-01 1.024991457629303770e+00
2.082082082082082064e-01 1.024311562111471341e+00
2.092092092092092126e-01 1.023648638935392263e+00
2.102102102102102188e-01 1.023002280379185391e+00
2.112112112112111972e-01 1.022372088318547867e+00
2.122122122122122034e-01 1.021757673985194126e+00
2.132132132132132096e-01 1.021158657732508024e+00
2.142142142142142158e-01 1.020574668808179153e+00
2.152152152152152220e-01 1.020005345133516705e+00
2.162162162162162282e-01 1.019450333089269245e+00
2.172172172172172067e-01 1.018909287307650846e+00
2.182182182182182129e-01 1.018381870470411066e+00
2.192192192192192191e-01 1.017867753112695173e+00
2.202202202202202252e-01 1.017366613432518774e+00
2.212212212212212314e-01 1.016878137105633906e+00
2.222222222222222099e-01 1.016402017105624722e+00
2.232232232232232161e-01 1.015937953529030935e+00
2.242242242242242223e-01 1.015485653425351131e+00
2.252252252252252285e-01 1.015044830631730122e+00
2.262262262262262347e-01 1.014615205612183990e+00
2.272272272272272131e-01 1.014196505301220963e+00
2.282282282282282193e-01 1.013788462951692226e+00
2.292292292292292255e-01 1.013390817986729919e+00
2.302302302302302317e-01 1.013003315855665054e+00
2.312312312312312379e-01 1.012625707893752613e+00
2.322322322322322163e-01 1.012257751185611010e+00
2.332332332332332225e-01 1.011899208432237574e+00
2.342342342342342287e-01 1.011549847821491044e+00
2.352352352352352349e-01 1.011209442901925160e+00
2.362362362362362411e-01 1.010877772459870316e+00
2.372372372372372473e-01 1.010554620399659598e+00
2.382382382382382258e-01 1.010239775626886383e+00
2.392392392392392320e-01 1.009933031934618919e+00
2.402402402402402382e-01 1.009634187892466617e+00
2.412412412412412444e-01 1.009343046738415239e+00
2.422422422422422505e-01 1.009059416273329735e+00
2.432432432432432290e-01 1.008783108758076308e+00
2.442442442442442352e-01 1.008513940813145382e+00
2.452452452452452414e-01 1.008251733320719712e+00
2.462462462462462476e-01 1.007996311329131034e+00
2.472472472472472538e-01 1.007747503959586011e+00
2.482482482482482600e-01 1.007505144315152590e+00
2.492492492492492384e-01 1.007269069391889982e+00
2.502502502502502724e-01 1.007039119992082066e+00
2.512512512512512508e-01 1.006815140639541806e+00
2.522522522522522292e-01 1.006596979496849897e+00
2.532532532532532632e-01 1.006384488284556067e+00
2.542542542542542416e-01 1.006177522202250429e+00
2.552552552552552756e-01 1.005975939851424528e+00
2.562562562562562540e-01 1.005779603160140701e+00
2.572572572572572325e-01 1.005588377309383441e+00
2.582582582582582664e-01 1.005402130661104732e+00
2.592592592592592449e-01 1.005220734687903628e+00
2.602602602602602788e-01 1.005044063904251717e+00
2.612612612612612573e-01 1.004871995799307749e+00
2.622622622622622357e-01 1.004704410771185108e+00
2.632632632632632697e-01 1.004541192062705868e+00
2.642642642642642481e-01 1.004382225698580600e+00
2.652652652652652820e-01 1.004227400423938654e+00
2.662662662662662605e-01 1.004076607644257102e+00
2.672672672672672389e-01 1.003929741366547557e+00
2.682682682682682729e-01 1.003786698141875489e+00
2.692692692692692513e-01 1.003647377009087460e+00
2.702702702702702853e-01 1.003511679439781146e+00
2.712712712712712637e-01 1.003379509284456406e+00
2.722722722722722422e-01 1.003250772719808337e+00
2.732732732732732761e-01 1.003125378197181394e+00
2.742742742742742545e-01 1.003003236392085329e+00
2.752752752752752885e-01 1.002884260154820906e+00
2.762762762762762669e-01 1.002768364462152118e+00
2.772772772772773009e-01 1.002655466369968940e+00
2.782782782782782793e-01 1.002545484967002798e+00
2.792792792792792578e-01 1.002438341329472182e+00
2.802802802802802917e-01 1.002333958476718134e+00
2.812812812812812702e-01 1.002232261327760998e+00
2.822822822822823041e-01 1.002133176658748903e+00
2.832832832832832826e-01 1.002036633061344384e+00
2.842842842842842610e-01 1.001942560901925905e+00
2.852852852852852950e-01 1.001850892281679783e+00
2.862862862862862734e-01 1.001761560997527445e+00
2.872872872872873073e-01 1.001674502503823394e+00
2.882882882882882858e-01 1.001589653874913610e+00
2.892892892892892642e-01 1.001506953768410924e+00
2.902902902902902982e-01 1.001426342389273083e+00
2.912912912912912766e-01 1.001347761454626450e+00
2.922922922922923106e-01 1.001271154159280918e+00
2.932932932932932890e-01 1.001196465142015990e+00
2.942942942942942675e-01 1.001123640452512342e+00
2.952952952952953014e-01 1.001052627519006366e+00
2.962962962962962798e-01 1.000983375116603957e+00
2.972972972972973138e-01 1.000915833336230243e+00
2.982982982982982922e-01 1.000849953554262095e+00
2.992992992992992707e-01 1.000785688402748841e+00
3.003003003003003046e-01 1.000722991740283119e+00
3.013013013013012831e-01 1.000661818623446386e+00
3.023023023023023170e-01 1.000602125278868826e+00
3.033033033033032955e-01 1.000543869075867009e+00
3.043043043043043294e-01 1.000487008499620689e+00
3.053053053053053079e-01 1.000431503124955324e+00
3.063063063063062863e-01 1.000377313590614659e+00
3.073073073073073203e-01 1.000324401574109734e+00
3.083083083083082987e-01 1.000272729767080149e+00
3.093093093093093326e-01 1.000222261851138716e+00
3.103103103103103111e-01 1.000172962474280558e+00
3.113113113113112895e-01 1.000124797227708084e+00
3.123123123123123235e-01 1.000077732623195104e+00
3.133133133133133019e-01 1.000031736070915223e+00
3.143143143143143359e-01 9.999867758577022370e-01
3.153153153153153143e-01 9.999428211258006849e-01
3.163163163163162928e-01 9.998998418520381737e-01
3.173173173173173267e-01 9.998578088274346909e-01
3.183183183183183051e-01 9.998166936372698821e-01
3.193193193193193391e-01 9.997764686415057112e-01
3.203203203203203175e-01 9.997371069556901801e-01
3.213213213213212960e-01 9.996985824322029979e-01
3.223223223223223299e-01 9.996608696419296836e-01
3.233233233233233084e-01 9.996239438563139235e-01
3.243243243243243423e-01 9.995877810297648658e-01
3.253253253253253208e-01 9.995523577824736439e-01
3.263263263263262992e-01 9.995176513835443144e-01
3.273273273273273332e-01 9.994836397345118195e-01
3.283283283283283116e-01 9.994503013532010094e-01
3.293293293293293456e-01 9.994176153578961941e-01
3.303303303303303240e-01 9.993855614518933894e-01
3.313313313313313024e-01 9.993541199083113558e-01
3.323323323323323364e-01 9.993232715552808898e-01
3.333333333333333148e-01 9.992929977613926873e-01
3.343343343343343488e-01 9.992632804214793829e-01
3.353353353353353272e-01 9.992341019426886906e-01
3.363363363363363057e-01 9.992054452308160029e-01
3.373373373373373396e-01 9.991772936769675040e-01
3.383383383383383181e-01 9.991496311444401091e-01
3.393393393393393520e-01 9.991224419559138203e-01
3.403403403403403304e-01 9.990957108808944387e-01
3.413413413413413644e-01 9.990694231233827605e-01
3.423423423423423428e-01 9.990435643098338758e-01
3.433433433433433213e-01 9.990181204773158630e-01
3.443443443443443552e-01 9.989930780619273865e-01
3.453453453453453337e-01 9.989684238874465549e-01
3.463463463463463676e-01 9.989441451541656303e-01
3.473473473473473461e-01 9.989202294279885264e-01
3.483483483483483245e-01 9.988966646296839613e-01
3.493493493493493585e-01 9.988734390243791950e-01
3.503503503503503369e-01 9.988505412112398396e-01
3.513513513513513709e-01 9.988279601133068786e-01
3.523523523523523493e-01 9.988056849675657212e-01
3.533533533533533277e-01 9.987837053151322753e-01
3.543543543543543617e-01 9.987620109916498512e-01
3.553553553553553401e-01 9.987405921178349466e-01
3.563563563563563741e-01 9.987194390901562580e-01
3.573573573573573525e-01 9.986985425717004317e-01
3.583583583583583310e-01 9.986778934831314070e-01
3.593593593593593649e-01 9.986574829938137388e-01
3.603603603603603434e-01 9.986373025130702574e-01
3.613613613613613773e-01 9.986173436815155569e-01
3.623623623623623557e-01 9.985975983625525743e-01
3.633633633633633342e-01 9.985780586339331188e-01
3.643643643643643681e-01 9.985587167794556240e-01
3.653653653653653466e-01 9.985395652807070865e-01
3.663663663663663805e-01 9.985205968089233552e-01
3.673673673673673590e-01 9.985018042169307995e-01
3.683683683683683929e-01 9.984831805311094044e-01
3.693693693693693714e-01 9.984647189434738834e-01
3.703703703703703498e-01 9.984464128037614516e-01
3.713713713713713838e-01 9.984282556115928742e-01
3.723723723723723622e-01 9.984102410086699297e-01
3.733733733733733962e-01 9.983923627709671011e-01
3.743743743743743746e-01 9.983746148010015364e-01
3.753753753753753530e-01 9.983569911200537161e-01
3.763763763763763870e-01 9.983394858604374145e-01
3.773773773773773654e-01 9.983220932577508977e-01
3.783783783783783994e-01 9.983048076430931506e-01
3.793793793793793778e-01 9.982876234352990874e-01
3.803803803803803563e-01 9.982705351330996013e-01
3.813813813813813902e-01 9.982535373072640716e-01
3.823823823823823687e-01 9.982366245927000170e-01
3.833833833833834026e-01 9.982197916804632642e-01
3.843843843843843811e-01 9.982030333097254848e-01
3.853853853853853595e-01 9.981863442596367042e-01
3.863863863863863934e-01 9.981697193411259716e-01
3.873873873873873719e-01 9.981531533885817931e-01
3.883883883883884058e-01 9.981366412514109943e-01
3.893893893893893843e-01 9.981201777855088775e-01
3.903903903903903627e-01 9.981037578445582925e-01
3.913913913913913967e-01 9.980873762712069164e-01
3.923923923923923751e-01 9.980710278880872144e-01
3.933933933933934091e-01 9.980547074886553238e-01
3.943943943943943875e-01 9.980384098278644034e-01
3.953953953953953659e-01 9.980221296126294828e-01
3.963963963963963999e-01 9.980058614921138993e-01
3.973973973973973783e-01 9.979896000477624929e-01
3.983983983983984123e-01 9.979733397831307418e-01
3.993993993993993907e-01 9.979570751134793083e-01
4.004004004004003692e-01 9.979408003550689354e-01
4.014014014014014031e-01 9.979245097142424026e-01
4.024024024024023816e-01 9.979081972761634223e-01
4.034034034034034155e-01 9.978918569933069582e-01
4.044044044044043940e-01 9.978754826736175865e-01
4.054054054054054279e-01 9.978590679683216891e-01
4.064064064064064064e-01 9.978426063594413309e-01
4.074074074074073848e-01 9.978260911469013505e-01
4.084084084084084187e-01 9.978095154353076035e-01
4.094094094094093972e-01 9.977928721203089824e-01
4.104104104104104311e-01 9.977761538745640868e-01
4.114114114114114096e-01 9.977593531333089905e-01
4.124124124124123880e-01 9.977424620794362875e-01
4.134134134134134220e-01 9.977254726281866715e-01
4.144144144144144004e-01 9.977083764113326980e-01
4.154154154154154344e-01 9.976911647608712741e-01
4.164164164164164128e-01 9.976738286922535170e-01
4.174174174174173912e-01 9.976563588870507315e-01
4.184184184184184252e-01 9.976387456750980265e-01
4.194194194194194036e-01 9.976209790161126856e-01
4.204204204204204376e-01 9.976030484806828191e-01
4.214214214214214160e-01 9.975849432307285491e-01
4.224224224224223945e-01 9.975666519992911763e-01
4.234234234234234284e-01 9.975481630697728974e-01
4.244244244244244069e-01 9.975294642544423329e-01
4.254254254254254408e-01 9.975105428723589629e-01
4.264264264264264193e-01 9.974913857265766959e-01
4.274274274274273977e-01 9.974719790806395592e-01
4.284284284284284317e-01 9.974523086343927147e-01
4.294294294294294101e-01 9.974323594990380792e-01
4.304304304304304440e-01 9.974121161714273320e-01
4.314314314314314225e-01 9.973915625076182900e-01
4.324324324324324564e-01 9.973706816955932863e-01
4.334334334334334349e-01 9.973494562272217090e-01
4.344344344344344133e-01 9.973278678693436872e-01
4.354354354354354473e-01 9.973058976340556381e-01
4.364364364364364257e-01 9.972835257481216242e-01
4.374374374374374597e-01 9.972607316214777695e-01
4.384384384384384381e-01 9.972374938148987900e-01
4.394394394394394165e-01 9.972137900066962990e-01
4.404404404404404505e-01 9.971895969585210517e-01
4.414414414414414289e-01 9.971648904802256075e-01
4.424424424424424629e-01 9.971396453937395599e-01
4.434434434434434413e-01 9.971138354960158434e-01
4.444444444444444198e-01 9.970874335209251038e-01
4.454454454454454537e-01 9.970604111002137060e-01
4.464464464464464322e-01 9.970327387234083627e-01
4.474474474474474661e-01 9.970043856966970264e-01
4.484484484484484446e-01 9.969753201007813814e-01
4.494494494494494230e-01 9.969455087476605248e-01
4.504504504504504570e-01 9.969149171363704820e-01
4.514514514514514354e-01 9.968835094076504699e-01
4.524524524524524693e-01 9.968512482975010469e-01
4.534534534534534478e-01 9.968180950897082004e-01
4.544544544544544262e-01 9.967840095672071410e-01
4.554554554554554602e-01 9.967489499624181404e-01
4.564564564564564386e-01 9.967128729064109738e-01
4.574574574574574726e-01 9.966757333770043248e-01
4.584584584584584510e-01 9.966374846457541903e-01
4.594594594594594295e-01 9.965980782238025304e-01
4.604604604604604634e-01 9.965574638066482249e-01
4.614614614614614418e-01 9.965155892177945951e-01
4.624624624624624758e-01 9.964724003512935857e-01
4.634634634634634542e-01 9.964278411132163615e-01
4.644644644644644327e-01 9.963818533619708262e-01
4.654654654654654666e-01 9.963343768476429219e-01
4.664664664664664451e-01 9.962853491501271197e-01
4.674674674674674790e-01 9.962347056163306513e-01
4.684684684684684575e-01 9.961823792962457569e-01
4.694694694694694914e-01 9.961283008780232873e-01
4.704704704704704699e-01 9.960723986220409998e-01
4.714714714714714483e-01 9.960145982939623277e-01
4.724724724724724823e-01 9.959548230968388038e-01
4.734734734734734607e-01 9.958929936022888896e-01
4.744744744744744946e-01 9.958290276806963659e-01
4.754754754754754731e-01 9.957628404306153591e-01
4.764764764764764515e-01 9.956943441072241274e-01
4.774774774774774855e-01 9.956234480500407713e-01
4.784784784784784639e-01 9.955500586098011695e-01
4.794794794794794979e-01 9.954740790746076096e-01
4.804804804804804763e-01 9.953954095954052894e-01
4.814814814814814548e-01 9.953139471107438352e-01
4.824824824824824887e-01 9.952295852709780455e-01
4.834834834834834671e-01 9.951422143619093053e-01
4.844844844844845011e-01 9.950517212278767731e-01
4.854854854854854795e-01 9.949579891944677623e-01
4.864864864864864580e-01 9.948608979907719307e-01
4.874874874874874919e-01 9.947603236713817854e-01
4.884884884884884704e-01 9.946561385380451314e-01
4.894894894894895043e-01 9.945482110612092752e-01
4.904904904904904828e-01 9.944364058013968055e-01
4.914914914914914612e-01 9.943205833305442942e-01
4.924924924924924952e-01 9.942006001533920667e-01
4.934934934934934736e-01 9.940763086289575723e-01
4.944944944944945076e-01 9.939475568922354620e-01
4.954954954954954860e-01 9.938141887761759996e-01
4.964964964964965199e-01 9.936760437340242946e-01
4.974974974974974984e-01 9.935329567621639102e-01
4.984984984984984768e-01 9.933847583234851619e-01
4.994994994994995108e-01 9.932312742714678455e-01
5.005005005005005447e-01 9.930723257750134758e-01
5.015015015015015232e-01 9.929077292441693681e-01
5.025025025025025016e-01 9.927372962568105086e-01
5.035035035035034801e-01 9.925608334864757243e-01
5.045045045045044585e-01 9.923781426313852405e-01
5.055055055055055480e-01 9.921890203448137102e-01
5.065065065065065264e-01 9.919932581669308469e-01
5.075075075075075048e-01 9.917906424581990343e-01
5.085085085085084833e-01 9.915809543345098787e-01
5.095095095095094617e-01 9.913639696041871563e-01
5.105105105105105512e-01 9.911394587068992346e-01
5.115115115115115296e-01 9.909071866547686236e-01
5.125125125125125081e-01 9.906669129756797698e-01
5.135135135135134865e-01 9.904183916589861525e-01
5.145145145145144649e-01 9.901613711037723364e-01
5.155155155155155544e-01 9.898955940697934386e-01
5.165165165165165329e-01 9.896207976312594301e-01
5.175175175175175113e-01 9.893367131335349951e-01
5.185185185185184897e-01 9.890430661530418277e-01
5.195195195195194682e-01 9.887395764604206549e-01
5.205205205205205576e-01 9.884259579871036427e-01
5.215215215215215361e-01 9.881019187955240035e-01
5.225225225225225145e-01 9.877671610530091018e-01
5.235235235235234930e-01 9.874213810096377220e-01
5.245245245245244714e-01 9.870642689801487624e-01
5.255255255255255609e-01 9.866955093300181501e-01
5.265265265265265393e-01 9.863147804659966322e-01
5.275275275275275177e-01 9.859217548311101087e-01
5.285285285285284962e-01 9.855160989044073894e-01
5.295295295295294746e-01 9.850974732055225447e-01
5.305305305305305641e-01 9.846655323042731167e-01
5.315315315315315425e-01 9.842199248354528418e-01
5.325325325325325210e-01 9.837602935188631825e-01
5.335335335335334994e-01 9.832862751848976401e-01
5.345345345345344779e-01 9.827975008057293627e-01
5.355355355355355673e-01 9.822935955322952273e-01
5.365365365365365458e-01 9.817741787371616624e-01
5.375375375375375242e-01 9.812388640635153481e-01
5.385385385385385026e-01 9.806872594803384136e-01
5.395395395395394811e-01 9.801189673439633099e-01
5.405405405405405705e-01 9.795335844661204883e-01
5.415415415415415490e-01 9.789307021885533810e-01
5.425425425425425274e-01 9.783099064644873444e-01
5.435435435435435059e-01 9.776707779468886139e-01
5.445445445445444843e-01 9.770128920837747311e-01
5.455455455455455738e-01 9.763358192206471609e-01
5.465465465465465522e-01 9.756391247100715258e-01
5.475475475475475307e-01 9.749223690286806798e-01
5.485485485485485091e-01 9.741851079015556580e-01
5.495495495495495986e-01 9.734268924341377138e-01
5.505505505505505770e-01 9.726472692517483809e-01
5.515515515515515554e-01 9.718457806467668547e-01
5.525525525525525339e-01 9.710219647336286730e-01
5.535535535535535123e-01 9.701753556115653154e-01
5.545545545545546018e-01 9.693054835352989951e-01
5.555555555555555802e-01 9.684118750936199227e-01
5.565565565565565587e-01 9.674940533959355271e-01
5.575575575575575371e-01 9.665515382668432576e-01
5.585585585585585155e-01 9.655838464486995454e-01
5.595595595595596050e-01 9.645904918122513161e-01
5.605605605605605835e-01 9.635709855753409325e-01
5.615615615615615619e-01 9.625248365295417941e-01
5.625625625625625403e-01 9.614515512749384207e-01
5.635635635635635188e-01 9.603506344628430780e-01
5.645645645645646082e-01 9.592215890465086714e-01
5.655655655655655867e-01 9.580639165397297763e-01
5.665665665665665651e-01 9.568771172833060445e-01
5.675675675675675436e-01 9.556606907193330169e-01
5.685685685685685220e-01 9.544141356731798975e-01
5.695695695695696115e-01 9.531369506430996674e-01
5.705705705705705899e-01 9.518286340973666215e-01
5.715715715715715683e-01 9.504886847787935578e-01
5.725725725725725468e-01 9.491166020165942019e-01
5.735735735735735252e-01 9.477118860453138671e-01
5.745745745745746147e-01 9.462740383308092529e-01
5.755755755755755931e-01 9.448025619030769873e-01
5.765765765765765716e-01 9.432969616956720094e-01
5.775775775775775500e-01 9.417567448916553952e-01
5.785785785785785285e-01 9.401814212758119460e-01
5.795795795795796179e-01 9.385705035929254869e-01
5.805805805805805964e-01 9.369235079119127008e-01
5.815815815815815748e-01 9.352399539955069674e-01
5.825825825825825532e-01 9.335193656753807412e-01
5.835835835835835317e-01 9.317612712323120050e-01
5.845845845845846211e-01 9.299652037812199401e-01
5.855855855855855996e-01 9.281307016607118765e-01
5.865865865865865780e-01 9.262573088268796218e-01
5.875875875875875565e-01 9.243445752510797142e-01
5.885885885885885349e-01 9.223920573213023610e-01
5.895895895895896244e-01 9.203993182468273027e-01
5.905905905905906028e-01 9.183659284659123623e-01
5.915915915915915813e-01 9.162914660559542401e-01
5.925925925925925597e-01 9.141755171460320684e-01
5.935935935935935381e-01 9.120176763312183299e-01
5.945945945945946276e-01 9.098175470884443117e-01
5.955955955955956060e-01 9.075747421934415859e-01
5.965965965965965845e-01 9.052888841383682772e-01
5.975975975975975629e-01 9.029596055497485230e-01
5.985985985985985414e-01 9.005865496062701592e-01
5.995995995995996308e-01 8.981693704560721470e-01
6.006006006006006093e-01 8.957077336329699602e-01
6.016016016016015877e-01 8.932013164713182851e-01
6.026026026026025662e-01 8.906498085189986647e-01
6.036036036036035446e-01 8.880529119480491396e-01
6.046046046046046341e-01 8.854103419625867222e-01
6.056056056056056125e-01 8.827218272033899860e-01
6.066066066066065909e-01 8.799871101488511149e-01
6.076076076076075694e-01 8.772059475117230942e-01
6.086086086086086588e-01 8.743781106312162876e-01
6.096096096096096373e-01 8.715033858599785521e-01
6.106106106106106157e-01 8.685815749454386392e-01
6.116116116116115942e-01 8.656124954050868903e-01
6.126126126126125726e-01 8.625959808952088359e-01
6.136136136136136621e-01 8.595318815725180306e-01
6.146146146146146405e-01 8.564200644483540570e-01
6.156156156156156189e-01 8.532604137347601370e-01
6.166166166166165974e-01 8.500528311821934357e-01
6.176176176176175758e-01 8.467972364082284598e-01
6.186186186186186653e-01 8.434935672168341059e-01
6.196196196196196437e-01 8.401417799078210180e-01
6.206206206206206222e-01 8.367418495758847108e-01
6.216216216216216006e-01 8.332937703988688716e-01
6.226226226226225791e-01 8.297975559148035307e-01
6.236236236236236685e-01 8.262532392872278253e-01
6.246246246246246470e-01 8.226608735584370891e-01
6.256256256256256254e-01 8.190205318901117026e-01
6.266266266266266038e-01 8.153323077910623606e-01
6.276276276276275823e-01 8.115963153315614020e-01
6.286286286286286717e-01 8.078126893439481204e-01
6.296296296296296502e-01 8.039815856090921642e-01
6.306306306306306286e-01 8.001031810283010248e-01
6.316316316316316071e-01 7.961776737804230342e-01
6.326326326326325855e-01 7.922052834637114405e-01
6.336336336336336750e-01 7.881862512221121664e-01
6.346346346346346534e-01 7.841208398557684145e-01
6.356356356356356319e-01 7.800093339152798233e-01
6.366366366366366103e-01 7.758520397795990453e-01
6.376376376376375887e-01 7.716492857171577402e-01
6.386386386386386782e-01 7.674014219300746564e-01
6.396396396396396566e-01 7.631088205811678016e-01
6.406406406406406351e-01 7.587718758035194577e-01
6.416416416416416135e-01 7.543910036924960094e-01
6.426426426426425920e-01 7.499666422799506904e-01
6.436436436436436814e-01 7.454992514905052214e-01
6.446446446446446599e-01 7.409893130797945426e-01
6.456456456456456383e-01 7.364373305544392734e-01
6.466466466466466168e-01 7.318438290738190632e-01
6.476476476476475952e-01 7.272093553334625371e-01
6.486486486486486847e-01 7.225344774300086481e-01
6.496496496496496631e-01 7.178197847077653071e-01
6.506506506506506415e-01 7.130658875867733615e-01
6.516516516516516200e-01 7.082734173724790638e-01
6.526526526526525984e-01 7.034430260469868301e-01
6.536536536536536879e-01 6.985753860419673389e-01
6.546546546546546663e-01 6.936711899933293290e-01
6.556556556556556448e-01 6.887311504776794102e-01
6.566566566566566232e-01 6.837559997308307880e-01
6.576576576576576016e-01 6.787464893483499129e-01
6.586586586586586911e-01 6.737033899684667926e-01
6.596596596596596696e-01 6.686274909373981501e-01
6.606606606606606480e-01 6.635195999574362569e-01
6.616616616616616264e-01 6.583805427179251213e-01
6.626626626626626049e-01 6.532111625094789709e-01
6.636636636636636943e-01 6.480123198216521940e-01
6.646646646646646728e-01 6.427848919244278925e-01
6.656656656656656512e-01 6.375297724337839478e-01
6.666666666666666297e-01 6.322478708617574883e-01
6.676676676676676081e-01 6.269401121513114017e-01
6.686686686686686976e-01 6.216074361964649686e-01
6.696696696696696760e-01 6.162507973479687262e-01
6.706706706706706544e-01 6.108711639050991016e-01
6.716716716716716329e-01 6.054695175939385221e-01
6.726726726726726113e-01 6.000468530325977490e-01
6.736736736736737008e-01 5.946041771839103429e-01
6.746746746746746792e-01 5.891425087960321383e-01
6.756756756756756577e-01 5.836628778315390287e-01
6.766766766766766361e-01 5.781663248854987947e-01
6.776776776776777256e-01 5.726539005930737503e-01
6.786786786786787040e-01 5.671266650272288601e-01
6.796796796796796825e-01 5.615856870871098749e-01
6.806806806806806609e-01 5.560320438776802376e-01
6.816816816816816393e-01 5.504668200812146139e-01
6.826826826826827288e-01 5.448911073212598932e-01
6.836836836836837072e-01 5.393060035197212443e-01
6.846846846846846857e-01 5.337126122476009149e-01
6.856856856856856641e-01 5.281120420701556073e-01
6.866866866866866426e-01 5.225054058870558515e-01
6.876876876876877320e-01 5.168938202681779837e-01
6.886886886886887105e-01 5.112784047857709124e-01
6.896896896896896889e-01 5.056602813435505661e-01
6.906906906906906674e-01 5.000405735035081678e-01
6.916916916916916458e-01 4.944204058110208133e-01
6.926926926926927353e-01 4.888009031189931020e-01
6.936936936936937137e-01 4.831831899116583173e-01
6.946946946946946921e-01 4.775683896287634678e-01
6.956956956956956706e-01 4.719576239907810611e-01
6.966966966966966490e-01 4.663520123258546035e-01
6.976976976976977385e-01 4.607526708991001030e-01
6.986986986986987169e-01 4.551607122450211929e-01
6.996996996996996954e-01 4.495772445035706721e-01
7.007007007007006738e-01 4.440033707606679259e-01
7.017017017017016522e-01 4.384401883937148470e-01
7.027027027027027417e-01 4.328887884228033167e-01
7.037037037037037202e-01 4.273502548682624469e-01
7.047047047047046986e-01 4.218256641151372222e-01
7.057057057057056770e-01 4.163160842852530741e-01
7.067067067067066555e-01 4.108225746174710702e-01
7.077077077077077449e-01 4.053461848567207482e-01
7.087087087087087234e-01 3.998879546524077289e-01
7.097097097097097018e-01 3.944489129667559935e-01
7.107107107107106803e-01 3.890300774936627515e-01
7.117117117117116587e-01 3.836324540886031920e-01
7.127127127127127482e-01 3.782570362101117523e-01
7.137137137137137266e-01 3.729048043733720896e-01
7.147147147147147050e-01 3.675767256163605112e-01
7.157157157157156835e-01 3.622737529791063005e-01
7.167167167167166619e-01 3.569968249964746154e-01
7.177177177177177514e-01 3.517468652049099975e-01
7.187187187187187298e-01 3.465247816636205513e-01
7.197197197197197083e-01 3.413314664905417462e-01
7.207207207207206867e-01 3.361677954135284252e-01
7.217217217217216652e-01 3.310346273370898262e-01
7.227227227227227546e-01 3.259328039250605213e-01
7.237237237237237331e-01 3.208631491994791696e-01
7.247247247247247115e-01 3.158264691560389026e-01
7.257257257257256899e-01 3.108235513963286123e-01
7.267267267267266684e-01 3.058551647771741155e-01
7.277277277277277578e-01 3.009220590773096782e-01
7.287287287287287363e-01 2.960249646815407143e-01
7.297297297297297147e-01 2.911645922826808230e-01
7.307307307307306932e-01 2.863416326013551449e-01
7.317317317317316716e-01 2.815567561238595529e-01
7.327327327327327611e-01 2.768106128581967473e-01
7.337337337337337395e-01 2.721038321083569800e-01
7.347347347347347180e-01 2.674370222669741337e-01
7.357357357357356964e-01 2.628107706263854149e-01
7.367367367367367859e-01 2.582256432081166952e-01
7.377377377377377643e-01 2.536821846108411327e-01
7.387387387387387427e-01 2.491809178767608879e-01
7.397397397397397212e-01 2.447223443764149353e-01
7.407407407407406996e-01 2.403069437118386942e-01
7.417417417417417891e-01 2.359351736379936004e-01
7.427427427427427675e-01 2.316074700024078059e-01
7.437437437437437460e-01 2.273242467028430969e-01
7.447447447447447244e-01 2.230858956629296341e-01
7.457457457457457028e-01 2.188927868255466924e-01
7.467467467467467923e-01 2.147452681638058192e-01
7.477477477477477708e-01 2.106436657094330756e-01
7.487487487487487492e-01 2.065882835983214871e-01
7.497497497497497276e-01 2.025794041330356843e-01
7.507507507507507061e-01 1.986172878620213189e-01
7.517517517517517955e-01 1.947021736752207743e-01
7.527527527527527740e-01 1.908342789158545827e-01
7.537537537537537524e-01 1.870137995080245752e-01
7.547547547547547309e-01 1.832409100998502183e-01
7.557557557557557093e-01 1.795157642217989069e-01
7.567567567567567988e-01 1.758384944598603838e-01
7.577577577577577772e-01 1.722092126432206161e-01
7.587587587587587556e-01 1.686280100460321729e-01
7.597597597597597341e-01 1.650949576029420718e-01
7.607607607607607125e-01 1.616101061379495996e-01
7.617617617617618020e-01 1.581734866061935696e-01
7.627627627627627804e-01 1.547851103482693613e-01
7.637637637637637589e-01 1.514449693566242428e-01
7.647647647647647373e-01 1.481530365536266325e-01
7.657657657657657158e-01 1.449092660808478372e-01
7.667667667667668052e-01 1.417135935991085394e-01
7.677677677677677837e-01 1.385659365988536340e-01
7.687687687687687621e-01 1.354661947203692485e-01
7.697697697697697405e-01 1.324142500833954683e-01
7.707707707707707190e-01 1.294099676256586229e-01
7.717717717717718084e-01 1.264531954498476496e-01
7.727727727727727869e-01 1.235437651785698254e-01
7.737737737737737653e-01 1.206814923167815190e-01
7.747747747747747438e-01 1.178661766212542455e-01
7.757757757757757222e-01 1.150976024765563849e-01
7.767767767767768117e-01 1.123755392770986461e-01
7.777777777777777901e-01 1.096997418147525605e-01
7.787787787787787686e-01 1.070699506715579452e-01
7.797797797797797470e-01 1.044858926170577629e-01
7.807807807807807254e-01 1.019472810097785120e-01
7.817817817817818149e-01 9.945381620237921105e-02
7.827827827827827933e-01 9.700518595002008415e-02
7.837837837837837718e-01 9.460106582147098653e-02
7.847847847847847502e-01 9.224111961251085789e-02
7.857857857857857287e-01 8.992499976116671845e-02
7.867867867867868181e-01 8.765234776434951969e-02
7.877877877877877966e-01 8.542279459543047904e-02
7.887887887887887750e-01 8.323596112235151501e-02
7.897897897897897534e-01 8.109145852582479164e-02
7.907907907907907319e-01 7.898888871721586324e-02
7.917917917917918214e-01 7.692784475569408587e-02
7.927927927927927998e-01 7.490791126425562496e-02
7.937937937937937782e-01 7.292866484422966256e-02
7.947947947947947567e-01 7.098967448788216783e-02
7.957957957957957351e-01 6.909050198875146820e-02
7.967967967967968246e-01 6.723070234934645784e-02
7.977977977977978030e-01 6.540982418586961666e-02
7.987987987987987815e-01 6.362741012961223297e-02
7.997997997997997599e-01 6.188299722469998293e-02
8.008008008008007383e-01 6.017611732187134327e-02
8.018018018018018278e-01 5.850629746798387959e-02
8.028028028028028062e-01 5.687306029094350152e-02
8.038038038038037847e-01 5.527592437979082091e-02
8.048048048048047631e-01 5.371440465966056954e-02
8.058058058058058526e-01 5.218801276136033479e-02
8.068068068068068310e-01 5.069625738532301806e-02
8.078078078078078095e-01 4.923864465969470666e-02
8.088088088088087879e-01 4.781467849233819040e-02
8.098098098098097664e-01 4.642386091654357450e-02
8.108108108108108558e-01 4.506569243024629440e-02
8.118118118118118343e-01 4.373967232856465492e-02
8.128128128128128127e-01 4.244529902949118610e-02
8.138138138138137911e-01 4.118207039256716051e-02
8.148148148148147696e-01 3.994948403040139012e-02
8.158158158158158590e-01 3.874703761288675330e-02
8.168168168168168375e-01 3.757422916400026541e-02
8.178178178178178159e-01 3.643055735106122406e-02
8.188188188188187944e-01 3.531552176635862489e-02
8.198198198198197728e-01 3.422862320104983619e-02
8.208208208208208623e-01 3.316936391125493294e-02
8.218218218218218407e-01 3.213724787628066681e-02
8.228228228228228192e-01 3.113178104891560494e-02
8.238238238238237976e-01 3.015247159775259755e-02
8.248248248248247760e-01 2.919883014150483069e-02
8.258258258258258655e-01 2.827036997529039017e-02
8.268268268268268439e-01 2.736660728886919358e-02
8.278278278278278224e-01 2.648706137683343523e-02
8.288288288288288008e-01 2.563125484075055166e-02
8.298298298298297793e-01 2.479871378327924702e-02
8.308308308308308687e-01 2.398896799427952670e-02
8.318318318318318472e-01 2.320155112895081265e-02
8.328328328328328256e-01 2.243600087803734530e-02
8.338338338338338041e-01 2.169185913015506464e-02
8.348348348348347825e-01 2.096867212629334107e-02
8.358358358358358720e-01 2.026599060655894652e-02
8.368368368368368504e-01 1.958336994923520064e-02
8.378378378378378288e-01 1.892037030223392424e-02
8.388388388388388073e-01 1.827655670703059315e-02
8.398398398398397857e-01 1.765149921517096890e-02
8.408408408408408752e-01 1.704477299745300184e-02
8.418418418418418536e-01 1.645595844588454426e-02
8.428428428428428321e-01 1.588464126853136871e-02
8.438438438438438105e-01 1.533041257736725976e-02
8.448448448448447889e-01 1.479286896924979396e-02
8.458458458458458784e-01 1.427161260014529233e-02
8.468468468468468568e-01 1.376625125273198136e-02
8.478478478478478353e-01 1.327639839751561766e-02
8.488488488488488137e-01 1.280167324759351292e-02
8.498498498498497922e-01 1.234170080720799895e-02
8.508508508508508816e-01 1.189611191423234002e-02
8.518518518518518601e-01 1.146454327673418830e-02
8.528528528528528385e-01 1.104663750376676246e-02
8.538538538538538170e-01 1.064204313053705893e-02
8.548548548548547954e-01 1.025041463810459456e-02
8.558558558558558849e-01 9.871412467764142940e-03
8.568568568568568633e-01 9.504703030268388253e-03
8.578578578578578417e-01 9.149958710048047839e-03
8.588588588588588202e-01 8.806857864585290047e-03
8.598598598598597986e-01 8.475084819100428893e-03
8.608608608608608881e-01 8.154329856709623472e-03
8.618618618618618665e-01 7.844289204212239949e-03
8.628628628628628450e-01 7.544665013666719544e-03
8.638638638638638234e-01 7.255165339913933857e-03
8.648648648648649129e-01 6.975504114204575043e-03
8.658658658658658913e-01 6.705401114089327985e-03
8.668668668668668698e-01 6.444581929726647673e-03
8.678678678678678482e-01 6.192777926764540981e-03
8.688688688688688266e-01 5.949726205949586177e-03
8.698698698698699161e-01 5.715169559615905677e-03
8.708708708708708945e-01 5.488856425205496971e-03
8.718718718718718730e-01 5.270540835967833793e-03
8.728728728728728514e-01 5.059982368987971449e-03
8.738738738738738299e-01 4.856946090686610137e-03
8.748748748748749193e-01 4.661202499936524177e-03
8.758758758758758978e-01 4.472527468935738777e-03
8.768768768768768762e-01 4.290702181975868806e-03
8.778778778778778547e-01 4.115513072241777127e-03
8.788788788788788331e-01 3.946751756776097596e-03
8.798798798798799226e-01 3.784214969739222237e-03
8.808808808808809010e-01 3.627704494092626013e-03
8.818818818818818794e-01 3.477027091830812208e-03
8.828828828828828579e-01 3.331994432884259269e-03
8.838838838838838363e-01 3.192423022812377643e-03
8.848848848848849258e-01 3.058134129402910809e-03
8.858858858858859042e-01 2.928953708290987692e-03
8.868868868868868827e-01 2.804712327707788427e-03
8.878878878878878611e-01 2.685245092465948693e-03
8.888888888888888395e-01 2.570391567285318975e-03
8.898898898898899290e-01 2.459995699559873981e-03
8.908908908908909074e-01 2.353905741663025152e-03
8.918918918918918859e-01 2.251974172885505294e-03
8.928928928928928643e-01 2.154057621096795976e-03
8.938938938938938428e-01 2.060016784217936266e-03
8.948948948948949322e-01 1.969716351590129234e-03
8.958958958958959107e-01 1.883024925320418014e-03
8.968968968968968891e-01 1.799814941682613889e-03
8.978978978978978676e-01 1.719962592648486719e-03
8.988988988988988460e-01 1.643347747620897128e-03
8.998998998998999355e-01 1.569853875437603663e-03
9.009009009009009139e-01 1.499367966711396627e-03
9.019019019019018923e-01 1.431780456568907582e-03
9.029029029029028708e-01 1.366985147847893248e-03
9.039039039039038492e-01 1.304879134809279733e-03
9.049049049049049387e-01 1.245362727417683888e-03
9.059059059059059171e-01 1.188339376241232459e-03
9.069069069069068956e-01 1.133715598018396071e-03
9.079079079079078740e-01 1.081400901937054062e-03
9.089089089089088525e-01 1.031307716668200232e-03
9.099099099099099419e-01 9.833513181939682827e-04
9.109109109109109204e-01 9.374497584670092804e-04
9.119119119119118988e-01 8.935237949359495484e-04
9.129129129129128772e-01 8.514968209687687499e-04
9.139139139139138557e-01 8.112947972039080864e-04
9.149149149149149451e-01 7.728461838562897777e-04
9.159159159159159236e-01 7.360818740031631119e-04
9.169169169169169020e-01 7.009351278726093891e-04
9.179179179179178805e-01 6.673415081551963132e-04
9.189189189189188589e-01 6.352388163572186873e-04
9.199199199199199484e-01 6.045670302119914106e-04
9.209209209209209268e-01 5.752682421635896184e-04
9.219219219219219053e-01 5.472865989356600919e-04
9.229229229229228837e-01 5.205682421959045066e-04
9.239239239239238621e-01 4.950612503252809935e-04
9.249249249249249516e-01 4.707155812991314111e-04
9.259259259259259300e-01 4.474830166858086438e-04
9.269269269269269085e-01 4.253171067669202633e-04
9.279279279279278869e-01 4.041731167816920312e-04
9.289289289289288654e-01 3.840079742965353342e-04
9.299299299299299548e-01 3.647802176996263793e-04
9.309309309309309333e-01 3.464499458188358789e-04
9.319319319319319117e-01 3.289787686602622919e-04
9.329329329329328901e-01 3.123297592633345748e-04
9.339339339339339796e-01 2.964674066673349717e-04
9.349349349349349581e-01 2.813575699832072626e-04
9.359359359359359365e-01 2.669674335633936903e-04
9.369369369369369149e-01 2.532654632615964239e-04
9.379379379379378934e-01 2.402213637733975973e-04
9.389389389389389828e-01 2.278060370478880259e-04
9.399399399399399613e-01 2.159915417596293852e-04
9.409409409409409397e-01 2.047510538295474057e-04
9.419419419419419182e-01 1.940588279827107322e-04
9.429429429429428966e-01 1.838901603302748840e-04
9.439439439439439861e-01 1.742213519622907579e-04
9.449449449449449645e-01 1.650296735375850481e-04
9.459459459459459429e-01 1.562933308563568271e-04
9.469469469469469214e-01 1.479914314007545152e-04
9.479479479479478998e-01 1.401039518282498001e-04
9.489489489489489893e-01 1.326117064022600185e-04
9.499499499499499677e-01 1.254963163441834392e-04
9.509509509509509462e-01 1.187401800906629277e-04
9.519519519519519246e-01 1.123264444397130272e-04
9.529529529529529031e-01 1.062389765690494850e-04
9.539539539539539925e-01 1.004623369098593059e-04
9.549549549549549710e-01 9.498175285903737728e-05
9.559559559559559494e-01 8.978309331281606929e-05
9.569569569569569278e-01 8.485284400463983861e-05
9.579579579579579063e-01 8.017808363004760657e-05
9.589589589589589957e-01 7.574646074131080218e-05
9.599599599599599742e-01 7.154617139455062024e-05
9.609609609609609526e-01 6.756593753208151748e-05
9.619619619619619311e-01 6.379498608276351808e-05
9.629629629629629095e-01 6.022302876320001529e-05
9.639639639639639990e-01 5.684024256269457808e-05
9.649649649649649774e-01 5.363725089499331354e-05
9.659659659659659559e-01 5.060510539993118143e-05
9.669669669669669343e-01 4.773526837825987863e-05
9.679679679679679127e-01 4.501959584305998806e-05
9.689689689689690022e-01 4.245032117131897968e-05
9.699699699699699806e-01 4.002003933943123484e-05
9.709709709709709591e-01 3.772169172655620236e-05
9.719719719719719375e-01 3.554855146998722840e-05
9.729729729729729160e-01 3.349420935688350186e-05
9.739739739739740054e-01 3.155256023694689332e-05
9.749749749749749839e-01 2.971778994085018966e-05
9.759759759759759623e-01 2.798436268947206815e-05
9.769769769769769407e-01 2.634700897922718268e-05
9.779779779779779192e-01 2.480071392904686169e-05
9.789789789789790087e-01 2.334070607481244499e-05
9.799799799799799871e-01 2.196244659731437409e-05
9.809809809809809655e-01 2.066161897007675948e-05
9.819819819819819440e-01 1.943411901365712502e-05
9.829829829829829224e-01 1.827604534330560680e-05
9.839839839839840119e-01 1.718369019715060015e-05
9.849849849849849903e-01 1.615353063234666915e-05
9.859859859859859688e-01 1.518222007691339001e-05
9.869869869869869472e-01 1.426658022526477198e-05
9.879879879879879256e-01 1.340359326571621666e-05
9.889889889889890151e-01 1.259039442853646439e-05
9.899899899899899935e-01 1.182426484339097778e-05
9.909909909909909720e-01 1.110262469530754042e-05
9.919919919919919504e-01 1.042302666856807001e-05
9.929929929929930399e-01 9.783149668213536739e-06
9.939939939939940183e-01 9.180792809118763239e-06
9.949949949949949968e-01 8.613869662870131619e-06
9.959959959959959752e-01 8.080402752948132673e-06
9.969969969969969537e-01 7.578518288983705743e-06
9.979979979979980431e-01 7.106441131121087244e-06
9.989989989989990216e-01 6.662489975782499102e-06
1.000000000000000000e+00 6.245072754384509535e-06


==> DataFigures/data_lag.txt <==
time_line	cost	lambda	mass	D
0.000000000000000000e+00	5.000000000000000000e+00	-8.234683690833966499e-18	0.000000000000000000e+00	2.000000000000000111e-01
5.000000000000000278e-02	5.000000000000000000e+00	-4.970876951543823627e-18	0.000000000000000000e+00	2.000000000000000111e-01
1.000000000000000056e-01	5.000000000000000000e+00	1.021507802398609430e-17	0.000000000000000000e+00	2.000000000000000111e-01
1.500000000000000222e-01	5.000000000000000000e+00	-9.254088703311106733e-18	0.000000000000000000e+00	2.000000000000000111e-01
2.000000000000000111e-01	5.000000000000000000e+00	-9.053231881950494107e-18	0.000000000000000000e+00	2.000000000000000111e-01
2.500000000000000000e-01	5.000000000000000000e+00	-9.106933306937259182e-18	0.000000000000000000e+00	2.000000000000000111e-01
3.000000000000000444e-01	5.000000000000000000e+00	-6.120129534668580699e-18	0.000000000000000000e+00	2.000000000000000111e-01
3.500000000000000333e-01	5.000000000000000000e+00	1.354206291476097929e-17	3.001031979890958811e-07	2.000000000000000111e-01
4.000000000000000222e-01	5.000000000000000000e+00	-3.280758297564156687e-18	2.798724790127431872e-05	2.000000000000000111e-01
4.500000000000000111e-01	5.000000000000000000e+00	-1.841258705232000888e-17	4.524951517469344865e-04	2.000000000000000111e-01
5.000000000000000000e-01	5.000000000000000000e+00	1.113203354987689282e-17	2.473698972092876550e-03	2.000000000000000111e-01
5.500000000000000444e-01	5.000000000000000000e+00	-1.410668015115830300e-17	7.256413217670985155e-03	2.000000000000000111e-01
6.000000000000000888e-01	5.000000000000000000e+00	-1.664079329131569156e-18	1.594092268549604161e-02	2.000000000000000111e-01
6.500000000000000222e-01	5.000000000000000000e+00	8.750395394252789616e-18	2.839819332399411145e-02	2.000000000000000111e-01
7.000000000000000666e-01	4.999999999999998224e+00	-2.923120205474520685e-17	4.526525441707283243e-02	2.000000000000000111e-01
7.500000000000000000e-01	3.999999999999999556e+00	1.049913435887718669e-17	6.665901056517119228e-02	2.000000000000000111e-01
8.000000000000000444e-01	2.999999999999999112e+00	1.199557902743421627e-17	9.039515803523852366e-02	2.000000000000000111e-01
8.500000000000000888e-01	1.999999999999998224e+00	1.666641846699107182e-18	1.143911255777282920e-01	2.000000000000000111e-01
9.000000000000000222e-01	1.000000000000000000e+00	4.447964069647609105e-18	1.367001404402959641e-01	2.000000000000000111e-01
9.500000000000000666e-01	1.000000000000000000e+00	-3.059213538118102738e-18	1.555007197915101447e-01	2.000000000000000111e-01
1.000000000000000000e+00	1.000000000000000000e+00	2.151848601284629816e-16	1.707432271493296572e-01	2.000000000000000111e-01
1.050000000000000044e+00	1.000000000000000000e+00	-5.830881284867826714e-18	1.823558086668445322e-01	2.000000000000000111e-01
1.100000000000000089e+00	1.000000000000000000e+00	-5.076924905011796206e-16	1.902572289475725209e-01	2.000000000000000111e-01
1.150000000000000133e+00	1.000000000000000000e+00	9.332368421966152905e-01	1.946638204891407431e-01	2.000000000000000111e-01
1.200000000000000178e+00	1.000000000000000000e+00	1.610712842500155562e+00	1.969574771919269385e-01	2.000000000000000111e-01
1.250000000000000000e+00	1.000000000000000000e+00	2.069565582735291898e+00	1.980174019845737654e-01	2.000000000000000111e-01
1.300000000000000044e+00	1.000000000000000000e+00	2.335741630758651155e+00	1.984346273234571245e-01	2.000000000000000111e-01
1.350000000000000089e+00	1.000000000000000000e+00	2.422658699898356804e+00	1.985359767286791755e-01	2.000000000000000111e-01
1.400000000000000133e+00	1.000000000000000000e+00	2.331053624400072355e+00	1.984231706676473639e-01	2.000000000000000111e-01
1.450000000000000178e+00	1.000000000000000000e+00	2.048150300008759306e+00	1.980621328778471857e-01	2.000000000000000111e-01
1.500000000000000000e+00	1.000000000000000000e+00	1.555425997239955338e+00	1.969061615685697708e-01	2.000000000000000111e-01
1.550000000000000044e+00	1.000000000000000000e+00	8.376359179009745803e-01	1.940671533104577351e-01	2.000000000000000111e-01
1.600000000000000089e+00	1.000000000000000000e+00	-4.832789677626876487e-16	1.887152237254713094e-01	2.000000000000000111e-01
1.650000000000000133e+00	1.000000000000000000e+00	-1.078031276153387863e-16	1.799770213370332772e-01	2.000000000000000111e-01
1.700000000000000178e+00	1.000000000000000000e+00	2.016001318493072816e-16	1.691656240005748046e-01	2.000000000000000111e-01
1.750000000000000000e+00	1.000000000000000000e+00	3.494873709384352959e-18	1.574722141766307926e-01	2.000000000000000111e-01
1.800000000000000044e+00	1.000000000000000000e+00	-2.066262438287519377e-20	1.451102935966079588e-01	2.000000000000000111e-01
1.850000000000000089e+00	1.000000000000000000e+00	3.303210958233208075e-18	1.322979457847354434e-01	2.000000000000000111e-01
1.900000000000000133e+00	1.000000000000004441e+00	7.757703371805884890e-18	1.192512420604507767e-01	2.000000000000000111e-01
1.950000000000000178e+00	2.000000000000004441e+00	8.140029595107220134e-18	1.061783208423284358e-01	2.000000000000000111e-01
2.000000000000000000e+00	3.000000000000000000e+00	1.814406677539840535e-17	9.357492422059610071e-02	2.000000000000000111e-01
2.050000000000000266e+00	4.000000000000004441e+00	-6.502999017480817630e-19	8.181651846592220834e-02	2.000000000000000111e-01
2.100000000000000089e+00	5.000000000000000000e+00	3.407173391559768468e-18	7.116038832839685635e-02	2.000000000000000111e-01
2.149999999999999911e+00	5.000000000000000000e+00	4.926719798305776710e-18	6.175726109025623384e-02	2.000000000000000111e-01
2.200000000000000178e+00	5.000000000000000000e+00	6.459581963982970925e-18	5.349177044133723163e-02	2.000000000000000111e-01
2.250000000000000000e+00	5.000000000000000000e+00	-1.168086934409528947e-17	4.625266312271889696e-02	2.000000000000000111e-01
2.300000000000000266e+00	5.000000000000000000e+00	-1.130234470878325613e-17	3.993409279369695974e-02	2.000000000000000111e-01
2.350000000000000089e+00	5.000000000000000000e+00	-6.776651728527602500e-18	3.443657687213546453e-02	2.000000000000000111e-01
2.400000000000000355e+00	5.000000000000000000e+00	-1.753573961796107344e-17	2.966763460569449284e-02	2.000000000000000111e-01
2.450000000000000178e+00	5.000000000000000000e+00	8.461505889678995867e-18	2.554214028633756961e-02	2.000000000000000111e-01
2.500000000000000000e+00	5.000000000000000000e+00	-6.509003277453687763e-18	2.198243394195192532e-02	2.000000000000000111e-01
2.550000000000000266e+00	5.000000000000000000e+00	-9.019975348844520934e-18	1.891823472656419328e-02	2.000000000000000111e-01
2.600000000000000089e+00	5.000000000000000000e+00	1.336696886081453699e-17	1.628640120514179487e-02	2.000000000000000111e-01
2.650000000000000355e+00	5.000000000000000000e+00	-9.267150579413120264e-18	1.403090600908885391e-02	2.000000000000000111e-01
2.700000000000000178e+00	5.000000000000000000e+00	-2.410882715785215475e-17	1.211170237771786590e-02	2.000000000000000111e-01
2.750000000000000000e+00	5.000000000000000000e+00	-2.157890057419667814e-18	1.057154973380019028e-02	2.000000000000000111e-01
2.800000000000000266e+00	5.000000000000000000e+00	-4.841291760837865293e-18	9.718239517694364851e-03	2.000000000000000111e-01
2.850000000000000089e+00	5.000000000000000000e+00	-4.503508604749997361e-18	1.002785546656159883e-02	2.000000000000000111e-01
2.900000000000000355e+00	5.000000000000000000e+00	-1.078417293184467735e-17	1.205382410712945579e-02	2.000000000000000111e-01
2.950000000000000178e+00	5.000000000000000000e+00	-5.920028937201509476e-18	1.628092195595840994e-02	2.000000000000000111e-01
3.000000000000000000e+00	5.000000000000000000e+00	-2.752343819419336151e-18	2.302782107161637989e-02	2.000000000000000111e-01
3.050000000000000266e+00	5.000000000000000000e+00	-8.688392383731873234e-18	3.218129516315924865e-02	2.000000000000000111e-01
3.100000000000000089e+00	5.000000000000000000e+00	-1.337357269329101288e-18	4.424049905392080789e-02	2.000000000000000111e-01
3.150000000000000355e+00	4.333333333333329485e+00	-9.077693882922884011e-18	5.953532467376909665e-02	2.000000000000000111e-01
3.200000000000000178e+00	3.666666666666664742e+00	-1.097824785775189623e-17	7.699719664883458714e-02	2.000000000000000111e-01
3.250000000000000000e+00	3.000000000000000000e+00	-1.627281202913043816e-17	9.559293475361210768e-02	2.000000000000000111e-01
3.300000000000000266e+00	2.333333333333329485e+00	6.048665016861773359e-18	1.143507929102199339e-01	2.000000000000000111e-01
3.350000000000000089e+00	1.666666666666664742e+00	-3.836172069501506377e-19	1.323673805387051705e-01	2.000000000000000111e-01
3.400000000000000355e+00	1.000000000000000000e+00	1.250207745149353007e-18	1.488018773375687775e-01	2.000000000000000111e-01
3.450000000000000178e+00	1.000000000000000000e+00	4.336760787144095241e-18	1.628640437859449341e-01	2.000000000000000111e-01
3.500000000000000000e+00	1.000000000000000000e+00	-1.381111878002936328e-16	1.745168853900499750e-01	2.000000000000000111e-01
3.550000000000000266e+00	1.000000000000000000e+00	1.473133270789487103e-16	1.837311935925315387e-01	2.000000000000000111e-01
3.600000000000000089e+00	1.000000000000000000e+00	1.726260305038163035e-16	1.904948491639769093e-01	2.000000000000000111e-01
3.650000000000000355e+00	1.000000000000000000e+00	5.002406382718603828e-01	1.948201183254283930e-01	2.000000000000000111e-01
3.700000000000000178e+00	1.000000000000000000e+00	1.084246100069741869e+00	1.972743716862271901e-01	2.000000000000000111e-01
3.750000000000000000e+00	1.000000000000000000e+00	1.501025494934897786e+00	1.985322331620331671e-01	2.000000000000000111e-01
3.800000000000000266e+00	1.000000000000000000e+00	1.781612947019306947e+00	1.991003727747603091e-01	2.000000000000000111e-01
3.850000000000000089e+00	1.000000000000000000e+00	1.953650566771280017e+00	1.993396012609712220e-01	2.000000000000000111e-01
3.900000000000000355e+00	1.000000000000000000e+00	2.036389355692601821e+00	1.994861981310149524e-01	2.000000000000000111e-01
3.950000000000000178e+00	1.000000000000000000e+00	2.042941921048066156e+00	1.996686347163618980e-01	2.000000000000000111e-01
4.000000000000000000e+00	1.000000000000000000e+00	1.980589433314113856e+00	1.999217964620420007e-01	2.000000000000000111e-01
4.049999999999999822e+00	1.000000000000000000e+00	1.851031973641325434e+00	2.001982112720579188e-01	2.000000000000000111e-01
4.100000000000000533e+00	1.000000000000000000e+00	1.650835865319545626e+00	2.003757360219107775e-01	2.000000000000000111e-01
4.150000000000000355e+00	1.000000000000000000e+00	1.371831625068353544e+00	2.002615564948627136e-01	2.000000000000000111e-01
4.200000000000000178e+00	1.000000000000000000e+00	1.001556119109051401e+00	1.995925571061234471e-01	2.000000000000000111e-01
4.250000000000000000e+00	1.000000000000000000e+00	5.236782943301038218e-01	1.980324275702469161e-01	2.000000000000000111e-01
4.299999999999999822e+00	1.000000000000000000e+00	-1.610713718273763900e-16	1.951661722774671315e-01	2.000000000000000111e-01
4.350000000000000533e+00	2.000000000000013323e+00	2.479495628265734223e-16	1.905646918269960077e-01	2.000000000000000111e-01
4.400000000000000355e+00	3.000000000000008882e+00	1.479861303027069538e-16	1.851382107648585074e-01	2.000000000000000111e-01
4.450000000000000178e+00	4.000000000000004441e+00	9.939767716583255804e-18	1.797256104513708375e-01	2.000000000000000111e-01
4.500000000000000000e+00	5.000000000000000000e+00	-7.047314121155809636e-19	1.750832121922214213e-01	2.000000000000000111e-01
4.549999999999999822e+00	5.000000000000000000e+00	1.040834085586085797e-17	1.718796475303062676e-01	2.000000000000000111e-01
4.600000000000000533e+00	5.000000000000000000e+00	2.710505431213754537e-18	1.699121841399018062e-01	2.000000000000000111e-01
4.650000000000000355e+00	5.000000000000000000e+00	-2.168404344971014646e-19	1.689640053497651617e-01	2.000000000000000111e-01
4.700000000000000178e+00	5.000000000000000000e+00	6.505213034913003493e-19	1.688130207691463103e-01	2.000000000000000111e-01
4.750000000000000000e+00	5.000000000000000000e+00	5.421010862427531415e-18	1.693906079249085095e-01	2.000000000000000111e-01
4.800000000000000711e+00	5.000000000000000000e+00	-2.385244779468108984e-18	1.707168252542569098e-01	2.000000000000000111e-01
4.850000000000000533e+00	5.000000000000000000e+00	6.722053469410149061e-18	1.723827004557665354e-01	2.000000000000000111e-01
4.900000000000000355e+00	5.000000000000000000e+00	4.119968255444906064e-18	1.739597207849770122e-01	2.000000000000000111e-01
4.950000000000000178e+00	5.000000000000000000e+00	6.505213034913035849e-18	1.749943048462902773e-01	2.000000000000000111e-01


==> DataFigures/lbda2Save075.txt <==
0.000000000000000000e+00 -1.259118582995446900e+01
2.506265664160400863e-02 -1.485861906864830218e+01
5.012531328320801727e-02 -1.530103663382988621e+01
7.518796992481202590e-02 -1.630047087753684565e+01
1.002506265664160345e-01 -1.640711816268188272e+01
1.253132832080200432e-01 -1.731290280758637223e+01
1.503759398496240518e-01 -1.796990912231807513e+01
1.754385964912280604e-01 -1.844779989940389342e+01
2.005012531328320691e-01 -1.880820783248287853e+01
2.255639097744360777e-01 -1.849771092195585354e+01
2.506265664160400863e-01 -1.835300736107718578e+01
2.756892230576440950e-01 -1.916359730613622858e+01
3.007518796992481036e-01 -1.958325019217612706e+01
3.258145363408521122e-01 -1.953102350450601321e+01
3.508771929824561209e-01 -1.956530138755155690e+01
3.759398496240601295e-01 -1.927112097654348588e+01
4.010025062656641381e-01 -1.954299136055741215e+01
4.260651629072681468e-01 -1.988803993052504993e+01
4.511278195488721554e-01 -2.074968044214725182e+01
4.761904761904761640e-01 -1.986983824602015503e+01
5.012531328320801727e-01 -2.013889880046994207e+01
5.263157894736841813e-01 -1.985092408183773216e+01
5.513784461152881899e-01 -1.987012771311426107e+01
5.764411027568921986e-01 -2.081501245181769733e+01
6.015037593984962072e-01 -1.968907249018135630e+01
6.265664160401002158e-01 -2.015841772653318742e+01
6.516290726817042245e-01 -1.908922171554488756e+01
6.766917293233082331e-01 -1.892968779760960629e+01
7.017543859649122417e-01 -1.879178598627465036e+01
7.268170426065162504e-01 -1.920668550084251791e+01
7.518796992481202590e-01 -1.896634054453322094e+01
7.769423558897242676e-01 -2.019654501234986554e+01
8.020050125313282763e-01 -2.087954644774881530e+01
8.270676691729322849e-01 -2.034011381606743285e+01
8.521303258145362935e-01 -1.984456626220534403e+01
8.771929824561403022e-01 -1.911949576776306614e+01
9.022556390977443108e-01 -2.002167716472760262e+01
9.273182957393483195e-01 -1.866275168603524293e+01
9.523809523809523281e-01 -1.855830359796989271e+01
9.774436090225563367e-01 -1.782686192444595719e+01
1.002506265664160345e+00 -1.795236182807203917e+01
1.027568922305764243e+00 -1.831116355160549958e+01
1.052631578947368363e+00 -1.836678080062229768e+01
1.077694235588972482e+00 -1.905787370527590241e+01
1.102756892230576380e+00 -1.873276494054436725e+01
1.127819548872180277e+00 -1.966558639513387163e+01
1.152882205513784397e+00 -1.931654632640035274e+01
1.177944862155388517e+00 -1.872735715375545595e+01
1.203007518796992414e+00 -1.750804212466773180e+01
1.228070175438596312e+00 -1.787334065850077280e+01
1.253132832080200432e+00 -1.783492289794792640e+01
1.278195488721804551e+00 -1.848367926504376513e+01
1.303258145363408449e+00 -1.897550549305754330e+01
1.328320802005012347e+00 -1.892117938269843691e+01
1.353383458646616466e+00 -1.913909183429709060e+01
1.378446115288220586e+00 -1.933645946657528825e+01
1.403508771929824483e+00 -1.898666170866113134e+01
1.428571428571428381e+00 -1.959693014907591291e+01
1.453634085213032501e+00 -1.988254818007229474e+01
1.478696741854636620e+00 -2.059875586730781549e+01
1.503759398496240518e+00 -2.096916168525065416e+01
1.528822055137844416e+00 -2.015464596017553589e+01
1.553884711779448535e+00 -1.946076963331453058e+01
1.578947368421052655e+00 -2.063827546048104011e+01
1.604010025062656553e+00 -2.242232181601919905e+01
1.629072681704260450e+00 -2.209539482915984365e+01
1.654135338345864570e+00 -2.272711901180014138e+01
1.679197994987468689e+00 -2.191199278530685746e+01
1.704260651629072587e+00 -2.255893762163389127e+01
1.729323308270676485e+00 -2.170465419926895834e+01
1.754385964912280604e+00 -2.149141280982338387e+01
1.779448621553884724e+00 -2.276094423815100853e+01
1.804511278195488622e+00 -2.280176899593086048e+01
1.829573934837092519e+00 -2.252592893878405178e+01
1.854636591478696639e+00 -2.217161146669617722e+01
1.879699248120300759e+00 -2.212880255094663795e+01
1.904761904761904656e+00 -2.146411442858263641e+01
1.929824561403508554e+00 -2.138510391426208557e+01
1.954887218045112673e+00 -2.187783512538251429e+01
1.979949874686716793e+00 -2.205411279468227193e+01
2.005012531328320691e+00 -2.160738785180830135e+01
2.030075187969924588e+00 -2.140134967719140136e+01
2.055137844611528486e+00 -2.150058531146253671e+01
2.080200501253132828e+00 -2.157564015055201523e+01
2.105263157894736725e+00 -2.135503063949692404e+01
2.130325814536340623e+00 -2.076586756359681019e+01
2.155388471177944965e+00 -1.989348281119655226e+01
2.180451127819548862e+00 -1.872733256736285767e+01
2.205513784461152760e+00 -1.880265069608733697e+01
2.230576441102756657e+00 -1.793010025251712491e+01
2.255639097744360555e+00 -1.915101943760837244e+01
2.280701754385964897e+00 -1.885904312053162357e+01
2.305764411027568794e+00 -1.824491270078977223e+01
2.330827067669172692e+00 -1.825519698155963511e+01
2.355889724310777034e+00 -1.890686514641479121e+01
2.380952380952380931e+00 -1.830780713963889283e+01
2.406015037593984829e+00 -1.836066887596376063e+01
2.431077694235588726e+00 -1.903824715495341735e+01
2.456140350877192624e+00 -1.819006058144959326e+01
2.481203007518796966e+00 -1.829342538775306082e+01
2.506265664160400863e+00 -1.752849443335538027e+01
2.531328320802004761e+00 -1.737492534267339295e+01
2.556390977443609103e+00 -1.782742185467166962e+01
2.581453634085213000e+00 -1.857879324061806869e+01
2.606516290726816898e+00 -1.783102874352688616e+01
2.631578947368420796e+00 -1.654653845253957911e+01
2.656641604010024693e+00 -1.736386902543576483e+01
2.681704260651629035e+00 -1.758405689124880311e+01
2.706766917293232932e+00 -1.688996257032413695e+01
2.731829573934836830e+00 -1.623638130784231492e+01
2.756892230576441172e+00 -1.710308880754596572e+01
2.781954887218045069e+00 -1.698990199495549902e+01
2.807017543859648967e+00 -1.694365816936089075e+01
2.832080200501252865e+00 -1.596920085176089721e+01
2.857142857142856762e+00 -1.529920098832513808e+01
2.882205513784461104e+00 -1.526348344911349209e+01
2.907268170426065002e+00 -1.549405334879247675e+01
2.932330827067668899e+00 -1.476459049248874855e+01
2.957393483709273241e+00 -1.527613387130239708e+01
2.982456140350877138e+00 -1.422278085464450648e+01
3.007518796992481036e+00 -1.443445575902374500e+01
3.032581453634084934e+00 -1.489760671231593392e+01
3.057644110275688831e+00 -1.441776452568983302e+01
3.082706766917293173e+00 -1.486424399013129438e+01
3.107769423558897071e+00 -1.555063880379664987e+01
3.132832080200500968e+00 -1.534940321543520270e+01
3.157894736842105310e+00 -1.486237527672325776e+01
3.182957393483709208e+00 -1.473006128955694649e+01
3.208020050125313105e+00 -1.429287590158727639e+01
3.233082706766917003e+00 -1.415108550059441406e+01
3.258145363408520900e+00 -1.344443091318063210e+01
3.283208020050125242e+00 -1.333374976362235387e+01
3.308270676691729140e+00 -1.325535601123430318e+01
3.333333333333333037e+00 -1.316808221985654015e+01
3.358395989974937379e+00 -1.247473385087114295e+01
3.383458646616541277e+00 -1.241703112486361249e+01
3.408521303258145174e+00 -1.238550190855450950e+01
3.433583959899749072e+00 -1.269378676682966933e+01
3.458646616541352969e+00 -1.211907354518397995e+01
3.483709273182957311e+00 -1.099498780728466052e+01
3.508771929824561209e+00 -1.175950003821449741e+01
3.533834586466165106e+00 -1.194872050009312048e+01
3.558897243107769448e+00 -1.126714692202627255e+01
3.583959899749373346e+00 -1.156482142315183381e+01
3.609022556390977243e+00 -1.220543556848027045e+01
3.634085213032581141e+00 -1.199611014405772558e+01
3.659147869674185038e+00 -1.214512385530494853e+01
3.684210526315789380e+00 -1.203718988958555514e+01
3.709273182957393278e+00 -1.198852146441258881e+01
3.734335839598997175e+00 -1.226472211155744318e+01
3.759398496240601517e+00 -1.258103604190495339e+01
3.784461152882205415e+00 -1.354976191765155846e+01
3.809523809523809312e+00 -1.395930736728058008e+01
3.834586466165413210e+00 -1.406186163310331594e+01
3.859649122807017108e+00 -1.503432700646674824e+01
3.884711779448621449e+00 -1.654297233028854919e+01
3.909774436090225347e+00 -1.705251335203556806e+01
3.934837092731829244e+00 -1.748764278279615780e+01
3.959899749373433586e+00 -1.729938812006104953e+01
3.984962406015037484e+00 -1.772366937355950256e+01
4.010025062656641381e+00 -1.753612590684860706e+01
4.035087719298245723e+00 -1.785488656587617484e+01
4.060150375939849177e+00 -1.733096372237889682e+01
4.085213032581453518e+00 -1.768557874319914092e+01
4.110275689223056972e+00 -1.773382652750182942e+01
4.135338345864661314e+00 -1.755317732697169930e+01
4.160401002506265655e+00 -1.875868896480067249e+01
4.185463659147869109e+00 -1.818403751245823585e+01
4.210526315789473450e+00 -1.827645992474283432e+01
4.235588972431077792e+00 -1.837255875445177011e+01
4.260651629072681246e+00 -1.882505406296369443e+01
4.285714285714285587e+00 -1.835110859170735864e+01
4.310776942355889929e+00 -1.879595211071326943e+01
4.335839598997493383e+00 -1.822117602184532004e+01
4.360902255639097724e+00 -1.803146530746876408e+01
4.385964912280701178e+00 -1.821326610056636497e+01
4.411027568922305520e+00 -1.897714333786856855e+01
4.436090225563909861e+00 -1.909503650766654204e+01
4.461152882205513315e+00 -1.829080110107831914e+01
4.486215538847117656e+00 -1.842838763203319274e+01
4.511278195488721110e+00 -1.857367388225776139e+01
4.536340852130325452e+00 -1.918579030936430740e+01
4.561403508771929793e+00 -1.929402867532340338e+01
4.586466165413533247e+00 -1.941295346662975518e+01
4.611528822055137589e+00 -1.920300822856486533e+01
4.636591478696741930e+00 -1.910465953860155963e+01
4.661654135338345384e+00 -1.929517640471755513e+01
4.686716791979949726e+00 -1.850448209983764158e+01
4.711779448621554067e+00 -1.833267878669454021e+01
4.736842105263157521e+00 -1.814526992709860664e+01
4.761904761904761862e+00 -1.850745676464868339e+01
4.786967418546365316e+00 -1.796518922002669427e+01
4.812030075187969658e+00 -1.837830813138231889e+01
4.837092731829573999e+00 -1.879623956153968223e+01
4.862155388471177453e+00 -1.912634112137532938e+01
4.887218045112781795e+00 -1.860005543173103604e+01
4.912280701754385248e+00 -1.870314830341024859e+01
4.937343358395989590e+00 -1.846843922527741100e+01
4.962406015037593932e+00 -1.845230322114043631e+01
4.987468671679197385e+00 -1.824247640721769770e+01
5.012531328320801727e+00 -1.831545489542939720e+01
5.037593984962406068e+00 -1.750724245383678124e+01
5.062656641604009522e+00 -1.855626721991050232e+01
5.087719298245613864e+00 -1.767376237785005699e+01
5.112781954887218205e+00 -1.719162435013267043e+01
5.137844611528821659e+00 -1.727883257295255603e+01
5.162907268170426001e+00 -1.740909060372224815e+01
5.187969924812029454e+00 -1.717054093963687578e+01
5.213032581453633796e+00 -1.697017028014364470e+01
5.238095238095238138e+00 -1.653616065000634450e+01
5.263157894736841591e+00 -1.644124235348921559e+01
5.288220551378445933e+00 -1.634607253597077658e+01
5.313283208020049386e+00 -1.596387524392850921e+01
5.338345864661653728e+00 -1.609002864885677653e+01
5.363408521303258070e+00 -1.635537717529483004e+01
5.388471177944861523e+00 -1.666123245529634289e+01
5.413533834586465865e+00 -1.779376815420400959e+01
5.438596491228070207e+00 -1.774348636300815585e+01
5.463659147869673660e+00 -1.834906461233630282e+01
5.488721804511278002e+00 -1.808305717868392293e+01
5.513784461152882344e+00 -1.815831134351084941e+01
5.538847117794485797e+00 -1.799778461950816322e+01
5.563909774436090139e+00 -1.857066260912581512e+01
5.588972431077693592e+00 -1.844117225168636764e+01
5.614035087719297934e+00 -1.841690328847977298e+01
5.639097744360902276e+00 -1.840688633404915464e+01
5.664160401002505729e+00 -1.931119118177196015e+01
5.689223057644110071e+00 -1.965372085642740174e+01
5.714285714285713524e+00 -1.943721958362186442e+01
5.739348370927317866e+00 -1.978168537715210462e+01
5.764411027568922208e+00 -1.993324264369402954e+01
5.789473684210525661e+00 -2.010468825508620583e+01
5.814536340852130003e+00 -2.090132993158560382e+01
5.839598997493734345e+00 -2.173489275730261028e+01
5.864661654135337798e+00 -2.261398964549623969e+01
5.889724310776942140e+00 -2.317634348669215072e+01
5.914786967418546482e+00 -2.343388627898847787e+01
5.939849624060149935e+00 -2.432341524247138764e+01
5.964912280701754277e+00 -2.431597257963909797e+01
5.989974937343357730e+00 -2.611807573600924570e+01
6.015037593984962072e+00 -2.611404722207941020e+01
6.040100250626566414e+00 -2.641013529053929432e+01
6.065162907268169867e+00 -2.641660230383133978e+01
6.090225563909774209e+00 -2.731318389670959590e+01
6.115288220551377663e+00 -2.817091751154790913e+01
6.140350877192982004e+00 -2.871998685298350296e+01
6.165413533834586346e+00 -2.960010058102567498e+01
6.190476190476189799e+00 -2.979889215518893764e+01
6.215538847117794141e+00 -2.969811369231412712e+01
6.240601503759398483e+00 -2.991305773429251147e+01
6.265664160401001936e+00 -3.006177163092088023e+01
6.290726817042606278e+00 -3.021308510726039387e+01
6.315789473684210620e+00 -3.063041569122012930e+01
6.340852130325814073e+00 -3.099766106014408606e+01
6.365914786967418415e+00 -3.164946010404999654e+01
6.390977443609021869e+00 -3.195943104776393184e+01
6.416040100250626210e+00 -3.191456362081635945e+01
6.441102756892230552e+00 -3.182613564874640133e+01
6.466165413533834005e+00 -3.170956575414814438e+01
6.491228070175438347e+00 -3.153260489853884962e+01
6.516290726817041801e+00 -3.161584001406915334e+01
6.541353383458646142e+00 -3.101027617481221910e+01
6.566416040100250484e+00 -3.068807106119288619e+01
6.591478696741853938e+00 -3.123324793696423640e+01
6.616541353383458279e+00 -3.079422672474015599e+01
6.641604010025062621e+00 -3.060872501964226444e+01
6.666666666666666075e+00 -2.976767482732662629e+01
6.691729323308270416e+00 -2.977304347637095816e+01
6.716791979949874758e+00 -2.909497759655955562e+01
6.741854636591478211e+00 -2.837605660573786182e+01
6.766917293233082553e+00 -2.729891291228641492e+01
6.791979949874686007e+00 -2.616729959834586694e+01
6.817042606516290348e+00 -2.528484983013247245e+01
6.842105263157894690e+00 -2.464437403056323816e+01
6.867167919799498144e+00 -2.334315754608182303e+01
6.892230576441102485e+00 -2.231237004462920126e+01
6.917293233082705939e+00 -2.213228807166883527e+01
6.942355889724310281e+00 -2.068917066443946595e+01
6.967418546365914622e+00 -1.919983265044768572e+01
6.992481203007518076e+00 -1.828560183724489008e+01
7.017543859649122417e+00 -1.733582551290242435e+01
7.042606516290726759e+00 -1.606496286950068964e+01
7.067669172932330213e+00 -1.510346590300634695e+01
7.092731829573934554e+00 -1.413747944124128786e+01
7.117794486215538896e+00 -1.267131622057279294e+01
7.142857142857142350e+00 -1.132099382478495109e+01
7.167919799498746691e+00 -1.009227286223525866e+01
7.192982456140350145e+00 -9.231490508547162577e+00
7.218045112781954487e+00 -8.475241245330090933e+00
7.243107769423558828e+00 -7.791313118530577952e+00
7.268170426065162282e+00 -6.879005893963688223e+00
7.293233082706766623e+00 -6.009832574397830030e+00
7.318295739348370077e+00 -5.162299922056981849e+00
7.343358395989974419e+00 -4.691085217205487545e+00
7.368421052631578760e+00 -4.261667829979808531e+00
7.393483709273182214e+00 -3.833057722950083956e+00
7.418546365914786556e+00 -3.728866078127124339e+00
7.443609022556390897e+00 -3.652537519864323734e+00
7.468671679197994351e+00 -3.623919678673529265e+00
7.493734335839598693e+00 -2.915787971451094140e+00
7.518796992481203034e+00 -2.588988138584551901e+00
7.543859649122806488e+00 -2.263654975646777423e+00
7.568922305764410829e+00 -1.595401466759098330e+00
7.593984962406014283e+00 -1.537137726392730386e+00
7.619047619047618625e+00 -1.204614785555911061e+00
7.644110275689222966e+00 -1.160229843860530963e+00
7.669172932330826420e+00 -5.323661065461456898e-01
7.694235588972430762e+00 1.024804774355113635e-01
7.719298245614034215e+00 8.028818502752064212e-01
7.744360902255638557e+00 1.172714414544739236e+00
7.769423558897242899e+00 1.894261077900182277e+00
7.794486215538846352e+00 1.991089099970640763e+00
7.819548872180450694e+00 2.733837116347152207e+00
7.844611528822055035e+00 3.479769063624079006e+00
7.869674185463658489e+00 4.219909276864040493e+00
7.894736842105262831e+00 4.694871398114302430e+00
7.919799498746867172e+00 5.517288155486028245e+00
7.944862155388470626e+00 6.348419021383095995e+00
7.969924812030074968e+00 6.888654557589769745e+00
7.994987468671678421e+00 7.396364079534515135e+00
8.020050125313282763e+00 8.236121225638187937e+00
8.045112781954886216e+00 9.081283824350053990e+00
8.070175438596491446e+00 9.963365098403237141e+00
8.095238095238094900e+00 1.085535760460610710e+01
8.120300751879698353e+00 1.144317386363297651e+01
8.145363408521303583e+00 1.232420397538570533e+01
8.170426065162907037e+00 1.322709951744007206e+01
8.195488721804510490e+00 1.410339155890948071e+01
8.220551378446113944e+00 1.498039162352170983e+01
8.245614035087719174e+00 1.582363173081806451e+01
8.270676691729322627e+00 1.666842627460984616e+01
8.295739348370926081e+00 1.750168701120460568e+01
8.320802005012531311e+00 1.830669299765576241e+01
8.345864661654134764e+00 1.910386683581501188e+01
8.370927318295738218e+00 1.986169676047533628e+01
8.395989974937343447e+00 2.058966050203984821e+01
8.421052631578946901e+00 2.132420879670241121e+01
8.446115288220550354e+00 2.200904703344325242e+01
8.471177944862155584e+00 2.269384333411848331e+01
8.496240601503759038e+00 2.334448495799280821e+01
8.521303258145362491e+00 2.393155129527238145e+01
8.546365914786967721e+00 2.449760151810257724e+01
8.571428571428571175e+00 2.499816723121569595e+01
8.596491228070174628e+00 2.518112669139384963e+01
8.621553884711779858e+00 2.562592815711047933e+01
8.646616541353383312e+00 2.601232663615844132e+01
8.671679197994986765e+00 2.637194138062790572e+01
8.696741854636590219e+00 2.664714046334293585e+01
8.721804511278195449e+00 2.686951436315039743e+01
8.746867167919798902e+00 2.704841195348032556e+01
8.771929824561402356e+00 2.717404658919528515e+01
8.796992481203007586e+00 2.725543314479561019e+01
8.822055137844611039e+00 2.727544685603255914e+01
8.847117794486214493e+00 2.724294558548378831e+01
8.872180451127819723e+00 2.716268297239421514e+01
8.897243107769423176e+00 2.701068679920559035e+01
8.922305764411026630e+00 2.679874684378404837e+01
8.947368421052631859e+00 2.651216236666996195e+01
8.972431077694235313e+00 2.618775169026831406e+01
8.997493734335838766e+00 2.580031814800737422e+01
9.022556390977442220e+00 2.534908042133660544e+01
9.047619047619047450e+00 2.482921591973489939e+01
9.072681704260650903e+00 2.425708723322006577e+01
9.097744360902254357e+00 2.362181202892554310e+01
9.122807017543859587e+00 2.292843668974533244e+01
9.147869674185463040e+00 2.217392046031226371e+01
9.172932330827066494e+00 2.135514841677212772e+01
9.197994987468671724e+00 2.048377782110908640e+01
9.223057644110275177e+00 1.955124042515387828e+01
9.248120300751878631e+00 1.856375784704799869e+01
9.273182957393483861e+00 1.751168573670553386e+01
9.298245614035087314e+00 1.640918444652028185e+01
9.323308270676690768e+00 1.524838438479438096e+01
9.348370927318295998e+00 1.404215274802306723e+01
9.373433583959899451e+00 1.277366868841567182e+01
9.398496240601502905e+00 1.146250543762680074e+01
9.423558897243108134e+00 1.013277442711552823e+01
9.448621553884711588e+00 8.819267599935404434e+00
9.473684210526315042e+00 7.531504990766265450e+00
9.498746867167918495e+00 6.274129377916441541e+00
9.523809523809523725e+00 5.031827571889875728e+00
9.548872180451127178e+00 3.818264987773727803e+00
9.573934837092730632e+00 2.595083351240250025e+00
9.598997493734335862e+00 1.375539014351732758e+00
9.624060150375939315e+00 1.763878604739075873e-01
9.649122807017542769e+00 -1.034873858540719338e+00
9.674185463659147999e+00 -2.274859207159527497e+00
9.699248120300751452e+00 -3.518446245782898441e+00
9.724310776942354906e+00 -4.791708233457253385e+00
9.749373433583960136e+00 -6.084285306016263384e+00
9.774436090225563589e+00 -7.434831673210226199e+00
9.799498746867167043e+00 -8.807736700686398024e+00
9.824561403508770496e+00 -1.026745741817565083e+01
9.849624060150375726e+00 -1.176109559639997393e+01
9.874686716791979180e+00 -1.332871423122470311e+01
9.899749373433582633e+00 -1.500328973302534941e+01
9.924812030075187863e+00 -1.676172537289053821e+01
9.949874686716791317e+00 -1.860600353432662502e+01
9.974937343358394770e+00 -2.054515316407716696e+01
1.000000000000000000e+01 -2.259640757090220120e+01


==> DataFigures/lbda3Save075.txt <==
0.000000000000000000e+00 -1.338121246645262552e+01
1.001001001001000992e-02 -1.463803213135761538e+01
2.002002002002001985e-02 -1.581981226557060438e+01
3.003003003003002977e-02 -1.648638356918530690e+01
4.004004004004003969e-02 -1.674694955786939232e+01
5.005005005005004615e-02 -1.682582159444909919e+01
6.006006006006005954e-02 -1.722827076172027461e+01
7.007007007007007293e-02 -1.764731487408801058e+01
8.008008008008007939e-02 -1.786565770352900984e+01
9.009009009009008584e-02 -1.796122155839604062e+01
1.001001001001000923e-01 -1.793033579230751684e+01
1.101101101101101126e-01 -1.838033437303266737e+01
1.201201201201201191e-01 -1.873990836859047349e+01
1.301301301301301394e-01 -1.902186295985590547e+01
1.401401401401401459e-01 -1.922931421253011663e+01
1.501501501501501523e-01 -1.944314946080532636e+01
1.601601601601601588e-01 -1.948176967415401251e+01
1.701701701701701652e-01 -1.968528037197537728e+01
1.801801801801801717e-01 -1.990022535627587530e+01
1.901901901901901781e-01 -2.007386307337813847e+01
2.002002002002001846e-01 -2.024194953868074975e+01
2.102102102102102188e-01 -2.010441709583868430e+01
2.202202202202202252e-01 -1.993465446317852141e+01
2.302302302302302317e-01 -1.983270498140681326e+01
2.402402402402402382e-01 -1.969764353484895025e+01
2.502502502502502724e-01 -1.961481241019034272e+01
2.602602602602602788e-01 -1.991294421509989832e+01
2.702702702702702853e-01 -2.021638971540170715e+01
2.802802802802802917e-01 -2.049989329119737747e+01
2.902902902902902982e-01 -2.071485685531468945e+01
3.003003003003003046e-01 -2.080289548825976809e+01
3.103103103103103111e-01 -2.082698724975421456e+01
3.203203203203203175e-01 -2.090130214672643660e+01
3.303303303303303240e-01 -2.081385887204753615e+01
3.403403403403403304e-01 -2.087838639523831574e+01
3.503503503503503369e-01 -2.080750473900690167e+01
3.603603603603603434e-01 -2.058754026067597209e+01
3.703703703703703498e-01 -2.044032875066388399e+01
3.803803803803803563e-01 -2.041899702672393602e+01
3.903903903903903627e-01 -2.061117499541149556e+01
4.004004004004003692e-01 -2.070425610838580610e+01
4.104104104104104311e-01 -2.081257943100554897e+01
4.204204204204204376e-01 -2.095362331513138798e+01
4.304304304304304440e-01 -2.119976512816753456e+01
4.404404404404404505e-01 -2.164576093731890793e+01
4.504504504504504570e-01 -2.214705817999593762e+01
4.604604604604604634e-01 -2.178715054528630546e+01
4.704704704704704699e-01 -2.133028981322841489e+01
4.804804804804804763e-01 -2.120350251194356517e+01
4.904904904904904828e-01 -2.141465155892867855e+01
5.005005005005005447e-01 -2.159042626738044390e+01
5.105105105105105512e-01 -2.140808557941877410e+01
5.205205205205205576e-01 -2.123665006514163167e+01
5.305305305305305641e-01 -2.120028227372555207e+01
5.405405405405405705e-01 -2.126653432083331197e+01
5.505505505505505770e-01 -2.125720271481895907e+01
5.605605605605605835e-01 -2.170287300842681333e+01
5.705705705705705899e-01 -2.211101598648526689e+01
5.805805805805805964e-01 -2.227197467390282881e+01
5.905905905905906028e-01 -2.168410589209438299e+01
6.006006006006006093e-01 -2.117661957006274065e+01
6.106106106106106157e-01 -2.138781603454608771e+01
6.206206206206206222e-01 -2.161680495148855741e+01
6.306306306306306286e-01 -2.153756657660735030e+01
6.406406406406406351e-01 -2.102855303168584200e+01
6.506506506506506415e-01 -2.057348686777157099e+01
6.606606606606606480e-01 -2.048133260960247881e+01
6.706706706706706544e-01 -2.043962035610370620e+01
6.806806806806806609e-01 -2.035427375787526927e+01
6.906906906906906674e-01 -2.027733022148671083e+01
7.007007007007006738e-01 -2.021902907391091020e+01
7.107107107107106803e-01 -2.036749470589676392e+01
7.207207207207206867e-01 -2.055739897453293352e+01
7.307307307307306932e-01 -2.072706140033150746e+01
7.407407407407406996e-01 -2.061690132176882173e+01
7.507507507507507061e-01 -2.063066337884970025e+01
7.607607607607607125e-01 -2.116058326795489108e+01
7.707707707707707190e-01 -2.173424581143219569e+01
7.807807807807807254e-01 -2.228270210402981277e+01
7.907907907907907319e-01 -2.260098172565468388e+01
8.008008008008007383e-01 -2.295407513953597345e+01
8.108108108108108558e-01 -2.280014631501148159e+01
8.208208208208208623e-01 -2.258998458741512749e+01
8.308308308308308687e-01 -2.242468347129875994e+01
8.408408408408408752e-01 -2.226844990565707860e+01
8.508508508508508816e-01 -2.208402608115190091e+01
8.608608608608608881e-01 -2.167800208163092535e+01
8.708708708708708945e-01 -2.136277123183053206e+01
8.808808808808809010e-01 -2.126262932223701441e+01
8.908908908908909074e-01 -2.173571600589653485e+01
9.009009009009009139e-01 -2.215341332940537811e+01
9.109109109109109204e-01 -2.167313998237890615e+01
9.209209209209209268e-01 -2.105728378054586969e+01
9.309309309309309333e-01 -2.069386803257487983e+01
9.409409409409409397e-01 -2.060726624538902740e+01
9.509509509509509462e-01 -2.054880555754641591e+01
9.609609609609609526e-01 -2.028546361627547867e+01
9.709709709709709591e-01 -1.999966036426219418e+01
9.809809809809809655e-01 -1.973726390365406402e+01
9.909909909909909720e-01 -1.974171401149569860e+01
1.001001001001001089e+00 -1.984635759137335853e+01
1.011011011011011096e+00 -2.008576992191832389e+01
1.021021021021021102e+00 -2.027606391980629752e+01
1.031031031031031109e+00 -2.049517554695203714e+01
1.041041041041041115e+00 -2.051237941302808920e+01
1.051051051051051122e+00 -2.055082957181599568e+01
1.061061061061061128e+00 -2.088502136034370338e+01
1.071071071071071135e+00 -2.119088347241499903e+01
1.081081081081081141e+00 -2.132597219188970072e+01
1.091091091091091148e+00 -2.119688516547113366e+01
1.101101101101101154e+00 -2.109058206641670452e+01
1.111111111111111160e+00 -2.141285697530578602e+01
1.121121121121121167e+00 -2.188631702572384086e+01
1.131131131131131173e+00 -2.218951184643907482e+01
1.141141141141141180e+00 -2.200466802411287048e+01
1.151151151151151186e+00 -2.185674642935776291e+01
1.161161161161161193e+00 -2.162140273074784602e+01
1.171171171171171199e+00 -2.135960456070753821e+01
1.181181181181181206e+00 -2.100736422112080604e+01
1.191191191191191212e+00 -2.041451399143077339e+01
1.201201201201201219e+00 -1.988869510598357238e+01
1.211211211211211225e+00 -1.986621188270839511e+01
1.221221221221221231e+00 -2.002899495769626625e+01
1.231231231231231238e+00 -2.012330547070993347e+01
1.241241241241241244e+00 -2.011344684134766325e+01
1.251251251251251251e+00 -2.007438367200834506e+01
1.261261261261261257e+00 -2.029820844749718489e+01
1.271271271271271264e+00 -2.056548950982086765e+01
1.281281281281281270e+00 -2.082859210497461788e+01
1.291291291291291277e+00 -2.104682593686325731e+01
1.301301301301301283e+00 -2.128851973985906909e+01
1.311311311311311290e+00 -2.127504573863025783e+01
1.321321321321321296e+00 -2.123338902290896968e+01
1.331331331331331302e+00 -2.125807122824846829e+01
1.341341341341341309e+00 -2.133990752647669353e+01
1.351351351351351315e+00 -2.139647064124777387e+01
1.361361361361361322e+00 -2.147105702814840456e+01
1.371371371371371328e+00 -2.152727803814916641e+01
1.381381381381381335e+00 -2.156219866024661869e+01
1.391391391391391341e+00 -2.134246531039562811e+01
1.401401401401401348e+00 -2.115655121519239401e+01
1.411411411411411354e+00 -2.132775017576091514e+01
1.421421421421421361e+00 -2.155411518021168860e+01
1.431431431431431367e+00 -2.172191340646967816e+01
1.441441441441441373e+00 -2.182320612863797749e+01
1.451451451451451380e+00 -2.187953545649887133e+01
1.461461461461461386e+00 -2.207791823004186682e+01
1.471471471471471393e+00 -2.230083181699011163e+01
1.481481481481481399e+00 -2.259944912280913343e+01
1.491491491491491406e+00 -2.266787367718631074e+01
1.501501501501501412e+00 -2.282566602435064240e+01
1.511511511511511419e+00 -2.247787496097105020e+01
1.521521521521521425e+00 -2.194543502562983051e+01
1.531531531531531432e+00 -2.148043152668219946e+01
1.541541541541541438e+00 -2.101405727556837633e+01
1.551551551551551444e+00 -2.062619295476932635e+01
1.561561561561561451e+00 -2.090763749349021339e+01
1.571571571571571457e+00 -2.130880117805281770e+01
1.581581581581581464e+00 -2.179719331692201578e+01
1.591591591591591470e+00 -2.242113589448761601e+01
1.601601601601601477e+00 -2.315139857084387032e+01
1.611611611611611705e+00 -2.309795227454084099e+01
1.621621621621621712e+00 -2.282852214105496813e+01
1.631631631631631718e+00 -2.271137519589586518e+01
1.641641641641641725e+00 -2.295255727394854972e+01
1.651651651651651731e+00 -2.312214010688079213e+01
1.661661661661661737e+00 -2.280707388211921938e+01
1.671671671671671744e+00 -2.225820305844036895e+01
1.681681681681681750e+00 -2.191547101525219077e+01
1.691691691691691757e+00 -2.206430592365844845e+01
1.701701701701701763e+00 -2.234172369154031657e+01
1.711711711711711770e+00 -2.197246077862329017e+01
1.721721721721721776e+00 -2.151236551835195954e+01
1.731731731731731783e+00 -2.114336211176606994e+01
1.741741741741741789e+00 -2.099233975936643404e+01
1.751751751751751796e+00 -2.083301134230085694e+01
1.761761761761761802e+00 -2.121667437210682650e+01
1.771771771771771808e+00 -2.177573998786366971e+01
1.781781781781781815e+00 -2.212968919980202287e+01
1.791791791791791821e+00 -2.206415598187579263e+01
1.801801801801801828e+00 -2.204208161484236683e+01
1.811811811811811834e+00 -2.188465874863377181e+01
1.821821821821821841e+00 -2.169789519019173341e+01
1.831831831831831847e+00 -2.149542621059464409e+01
1.841841841841841854e+00 -2.127953401314025683e+01
1.851851851851851860e+00 -2.104760753573535226e+01
1.861861861861861867e+00 -2.097541106050713822e+01
1.871871871871871873e+00 -2.100396857120642480e+01
1.881881881881881879e+00 -2.092826333316953225e+01
1.891891891891891886e+00 -2.065655561494475734e+01
1.901901901901901892e+00 -2.032784110565939883e+01
1.911911911911911899e+00 -2.023825156104312839e+01
1.921921921921921905e+00 -2.018764493481046074e+01
1.931931931931931912e+00 -2.023345957900907521e+01
1.941941941941941918e+00 -2.046670478621661715e+01
1.951951951951951925e+00 -2.070586071861042754e+01
1.961961961961961931e+00 -2.080257285323400396e+01
1.971971971971971938e+00 -2.083708402173507679e+01
1.981981981981981944e+00 -2.080991237018487539e+01
1.991991991991991950e+00 -2.056510983406638360e+01
2.002002002002002179e+00 -2.033792536982701549e+01
2.012012012012012185e+00 -2.014154310327372599e+01
2.022022022022022192e+00 -2.004466390790653563e+01
2.032032032032032198e+00 -2.009496822916123904e+01
2.042042042042042205e+00 -2.017179087037971996e+01
2.052052052052052211e+00 -2.026822761100345360e+01
2.062062062062062218e+00 -2.031570270555386770e+01
2.072072072072072224e+00 -2.043097022764773740e+01
2.082082082082082231e+00 -2.049372979720530452e+01
2.092092092092092237e+00 -2.049642046612061819e+01
2.102102102102102243e+00 -2.047115148487692693e+01
2.112112112112112250e+00 -2.042851587098300215e+01
2.122122122122122256e+00 -2.036655257123242535e+01
2.132132132132132263e+00 -2.026774059531213013e+01
2.142142142142142269e+00 -2.005784987379472284e+01
2.152152152152152276e+00 -1.983027345701566801e+01
2.162162162162162282e+00 -1.956756330851990455e+01
2.172172172172172289e+00 -1.928564647022206913e+01
2.182182182182182295e+00 -1.903423947244498393e+01
2.192192192192192302e+00 -1.929091219105419341e+01
2.202202202202202308e+00 -1.951338760946823925e+01
2.212212212212212314e+00 -1.939277919272336348e+01
2.222222222222222321e+00 -1.913093115736306160e+01
2.232232232232232327e+00 -1.899560028158898461e+01
2.242242242242242334e+00 -1.971348492881756798e+01
2.252252252252252340e+00 -2.028477094302056116e+01
2.262262262262262347e+00 -2.042751926641466653e+01
2.272272272272272353e+00 -2.028612842782256820e+01
2.282282282282282360e+00 -2.018531204817343294e+01
2.292292292292292366e+00 -1.992277246924593115e+01
2.302302302302302373e+00 -1.964798261801298551e+01
2.312312312312312379e+00 -1.964505175826588257e+01
2.322322322322322385e+00 -1.971928311857766758e+01
2.332332332332332392e+00 -1.972858689077186156e+01
2.342342342342342398e+00 -2.006934905134062319e+01
2.352352352352352405e+00 -2.042108203576356118e+01
2.362362362362362411e+00 -2.041345587535944972e+01
2.372372372372372418e+00 -2.020992573542134352e+01
2.382382382382382424e+00 -1.993814570693345090e+01
2.392392392392392431e+00 -1.994615411237595382e+01
2.402402402402402437e+00 -1.994068302319929487e+01
2.412412412412412444e+00 -2.014937755499461147e+01
2.422422422422422450e+00 -2.055840592815503243e+01
2.432432432432432456e+00 -2.073500959425113521e+01
2.442442442442442463e+00 -2.040613193775205758e+01
2.452452452452452469e+00 -2.011155808044164672e+01
2.462462462462462476e+00 -2.013984055623995317e+01
2.472472472472472482e+00 -2.027799017949406846e+01
2.482482482482482489e+00 -2.035163263137390643e+01
2.492492492492492495e+00 -2.002453718573176644e+01
2.502502502502502502e+00 -1.981976730176218027e+01
2.512512512512512508e+00 -1.968034895736040113e+01
2.522522522522522515e+00 -1.970114929049616848e+01
2.532532532532532521e+00 -1.975167357134074564e+01
2.542542542542542527e+00 -1.989677061435769190e+01
2.552552552552552534e+00 -2.015936230969374776e+01
2.562562562562562540e+00 -2.047663359326762134e+01
2.572572572572572547e+00 -2.086777351796804680e+01
2.582582582582582553e+00 -2.112792602335053971e+01
2.592592592592592560e+00 -2.085229317859991127e+01
2.602602602602602566e+00 -2.055812988519921092e+01
2.612612612612612573e+00 -2.009476630906970485e+01
2.622622622622622579e+00 -1.963192061852640435e+01
2.632632632632632586e+00 -1.920954038130600594e+01
2.642642642642642592e+00 -1.965399176398682357e+01
2.652652652652652598e+00 -2.013119677634745841e+01
2.662662662662662605e+00 -2.039067275933590295e+01
2.672672672672672611e+00 -2.056071810191285465e+01
2.682682682682682618e+00 -2.063371512962945786e+01
2.692692692692692624e+00 -2.042000885628781504e+01
2.702702702702702631e+00 -2.017807307526036809e+01
2.712712712712712637e+00 -1.994415561935446846e+01
2.722722722722722644e+00 -1.967708667696324554e+01
2.732732732732732650e+00 -1.948986512699621798e+01
2.742742742742742657e+00 -1.998650964180385969e+01
2.752752752752752663e+00 -2.045043198134738205e+01
2.762762762762762669e+00 -2.060345679838427557e+01
2.772772772772772676e+00 -2.068035486952369340e+01
2.782782782782782682e+00 -2.068042628020992524e+01
2.792792792792792689e+00 -2.072987674865070673e+01
2.802802802802802695e+00 -2.077271536407542385e+01
2.812812812812812702e+00 -2.059291958772286435e+01
2.822822822822822708e+00 -2.033458476991232189e+01
2.832832832832832715e+00 -2.001219569354298145e+01
2.842842842842842721e+00 -1.986120602521103251e+01
2.852852852852852727e+00 -1.967847703034002649e+01
2.862862862862862734e+00 -1.965899564784547593e+01
2.872872872872872740e+00 -1.974712176334612224e+01
2.882882882882882747e+00 -1.977410807751670063e+01
2.892892892892892753e+00 -1.998049498695779747e+01
2.902902902902902760e+00 -2.019106358816965496e+01
2.912912912912912766e+00 -2.011613564004731813e+01
2.922922922922922773e+00 -1.986303035971565123e+01
2.932932932932932779e+00 -1.962699170531636028e+01
2.942942942942942786e+00 -1.995915183838710050e+01
2.952952952952952792e+00 -2.029295588573726405e+01
2.962962962962962798e+00 -2.021954765730935222e+01
2.972972972972972805e+00 -1.973185821059182032e+01
2.982982982982982811e+00 -1.935036506214745344e+01
2.992992992992992818e+00 -1.947203019617590769e+01
3.003003003003002824e+00 -1.956454312903832360e+01
3.013013013013012831e+00 -1.974737129241918154e+01
3.023023023023022837e+00 -1.997331122402399473e+01
3.033033033033032844e+00 -2.019137507848128621e+01
3.043043043043042850e+00 -1.995362606748030743e+01
3.053053053053052857e+00 -1.966262108750444426e+01
3.063063063063062863e+00 -1.967949066509035205e+01
3.073073073073072869e+00 -1.985778189795739124e+01
3.083083083083082876e+00 -2.004725288914744041e+01
3.093093093093092882e+00 -2.040784734997255967e+01
3.103103103103102889e+00 -2.069705272214345726e+01
3.113113113113112895e+00 -2.074879877191002109e+01
3.123123123123122902e+00 -2.063330762364432047e+01
3.133133133133132908e+00 -2.053556129979858369e+01
3.143143143143142915e+00 -2.036753366331490511e+01
3.153153153153152921e+00 -2.023633431856933029e+01
3.163163163163162928e+00 -2.016143258158081153e+01
3.173173173173172934e+00 -2.013895386280488609e+01
3.183183183183182940e+00 -2.016358896967233960e+01
3.193193193193192947e+00 -2.003883411086671273e+01
3.203203203203202953e+00 -1.993583971919964526e+01
3.213213213213213404e+00 -1.990024589610537831e+01
3.223223223223223410e+00 -1.993087611342942012e+01
3.233233233233233417e+00 -1.994054692669675433e+01
3.243243243243243423e+00 -1.971891224553705513e+01
3.253253253253253430e+00 -1.944036316270060283e+01
3.263263263263263436e+00 -1.938914177018481055e+01
3.273273273273273443e+00 -1.943381293127803033e+01
3.283283283283283449e+00 -1.948610988821548773e+01
3.293293293293293456e+00 -1.951146988472200761e+01
3.303303303303303462e+00 -1.947782072123967367e+01
3.313313313313313468e+00 -1.946169344528209422e+01
3.323323323323323475e+00 -1.947320408906254485e+01
3.333333333333333481e+00 -1.948243914725724579e+01
3.343343343343343488e+00 -1.923809749173671335e+01
3.353353353353353494e+00 -1.897975101247950036e+01
3.363363363363363501e+00 -1.885690222584419828e+01
3.373373373373373507e+00 -1.889100469289275708e+01
3.383383383383383514e+00 -1.892136643441861210e+01
3.393393393393393520e+00 -1.897859449711272717e+01
3.403403403403403527e+00 -1.902950071779081753e+01
3.413413413413413533e+00 -1.912618410201151775e+01
3.423423423423423539e+00 -1.930914319678853985e+01
3.433433433433433546e+00 -1.949612462752014963e+01
3.443443443443443552e+00 -1.926527847671243521e+01
3.453453453453453559e+00 -1.906700127179165349e+01
3.463463463463463565e+00 -1.871974160681311261e+01
3.473473473473473572e+00 -1.824573388318345479e+01
3.483483483483483578e+00 -1.773717597652909816e+01
3.493493493493493585e+00 -1.814466474585365319e+01
3.503503503503503591e+00 -1.858956020182007052e+01
3.513513513513513598e+00 -1.886184757898039166e+01
3.523523523523523604e+00 -1.896894016886168899e+01
3.533533533533533610e+00 -1.911362303112602490e+01
3.543543543543543617e+00 -1.881011425770009637e+01
3.553553553553553623e+00 -1.853027505715127887e+01
3.563563563563563630e+00 -1.840172483470395193e+01
3.573573573573573636e+00 -1.855735794207026146e+01
3.583583583583583643e+00 -1.870308445065880676e+01
3.593593593593593649e+00 -1.902932915008734582e+01
3.603603603603603656e+00 -1.932402202576862038e+01
3.613613613613613662e+00 -1.943285468379076164e+01
3.623623623623623669e+00 -1.927177055934918215e+01
3.633633633633633675e+00 -1.914638439473299414e+01
3.643643643643643681e+00 -1.917578811031411945e+01
3.653653653653653688e+00 -1.918676711626656939e+01
3.663663663663663694e+00 -1.911234789240523568e+01
3.673673673673673701e+00 -1.897821790730976943e+01
3.683683683683683707e+00 -1.885386976957965288e+01
3.693693693693693714e+00 -1.874739923464801095e+01
3.703703703703703720e+00 -1.859269293061946371e+01
3.713713713713713727e+00 -1.847569151577081925e+01
3.723723723723723733e+00 -1.844599425652352664e+01
3.733733733733733740e+00 -1.844781111630968695e+01
3.743743743743743746e+00 -1.841350060146642065e+01
3.753753753753753752e+00 -1.831339400637423864e+01
3.763763763763763759e+00 -1.840176898685826501e+01
3.773773773773773765e+00 -1.867661701823189091e+01
3.783783783783783772e+00 -1.892790874859391437e+01
3.793793793793793778e+00 -1.890513609196030487e+01
3.803803803803803785e+00 -1.882525413130295533e+01
3.813813813813813791e+00 -1.871613756372086002e+01
3.823823823823823798e+00 -1.856412950629768943e+01
3.833833833833833804e+00 -1.832290660287999629e+01
3.843843843843843811e+00 -1.852050926868262337e+01
3.853853853853853817e+00 -1.874379096493219876e+01
3.863863863863863823e+00 -1.901291856775107902e+01
3.873873873873873830e+00 -1.945951086971405175e+01
3.883883883883883836e+00 -1.997223865149098287e+01
3.893893893893893843e+00 -2.012976880589645035e+01
3.903903903903903849e+00 -2.017482048741058875e+01
3.913913913913913856e+00 -2.022100504407261212e+01
3.923923923923923862e+00 -2.028468820698103059e+01
3.933933933933933869e+00 -2.028512598058109262e+01
3.943943943943943875e+00 -2.012858729328950957e+01
3.953953953953953881e+00 -1.993146774771140173e+01
3.963963963963963888e+00 -1.982738468870501336e+01
3.973973973973973894e+00 -1.988941527747804017e+01
3.983983983983983901e+00 -1.999207162974651197e+01
3.993993993993993907e+00 -1.990856702821360713e+01
4.004004004004004358e+00 -1.970941081616844315e+01
4.014014014014014364e+00 -1.963536245004431535e+01
4.024024024024024371e+00 -1.973413946138519037e+01
4.034034034034034377e+00 -1.981332238967645765e+01
4.044044044044044384e+00 -1.961972387457667821e+01
4.054054054054054390e+00 -1.927619600419589574e+01
4.064064064064064397e+00 -1.918020500517079441e+01
4.074074074074074403e+00 -1.928404224075696405e+01
4.084084084084084409e+00 -1.943216541387808149e+01
4.094094094094094416e+00 -1.948248146548801785e+01
4.104104104104104422e+00 -1.946105949752123720e+01
4.114114114114114429e+00 -1.936637245042367539e+01
4.124124124124124435e+00 -1.919860950720790171e+01
4.134134134134134442e+00 -1.901581316072316241e+01
4.144144144144144448e+00 -1.952262430726743503e+01
4.154154154154154455e+00 -2.009746805795487745e+01
4.164164164164164461e+00 -2.034796157074038447e+01
4.174174174174174468e+00 -2.010356030333066357e+01
4.184184184184184474e+00 -1.982511343135413284e+01
4.194194194194194480e+00 -1.986570666663591211e+01
4.204204204204204487e+00 -1.988265470638282650e+01
4.214214214214214493e+00 -1.992110816984306965e+01
4.224224224224224500e+00 -1.999030832478347364e+01
4.234234234234234506e+00 -2.001938340279884798e+01
4.244244244244244513e+00 -2.017125290055967213e+01
4.254254254254254519e+00 -2.037132533703587356e+01
4.264264264264264526e+00 -2.038268606369115687e+01
4.274274274274274532e+00 -2.017218051000888224e+01
4.284284284284284539e+00 -1.985647823842802140e+01
4.294294294294294545e+00 -1.998127948307941537e+01
4.304304304304304551e+00 -2.017803207721081904e+01
4.314314314314314558e+00 -2.025200784392762543e+01
4.324324324324324564e+00 -2.001261065411987161e+01
4.334334334334334571e+00 -1.977296599889195150e+01
4.344344344344344577e+00 -1.965526658612705191e+01
4.354354354354354584e+00 -1.957482365488033693e+01
4.364364364364364590e+00 -1.955514505254548041e+01
4.374374374374374597e+00 -1.965179014117776646e+01
4.384384384384384603e+00 -1.972957444495379065e+01
4.394394394394394610e+00 -2.003187932080881595e+01
4.404404404404404616e+00 -2.029474039214490233e+01
4.414414414414414622e+00 -2.051573153197898591e+01
4.424424424424424629e+00 -2.051992146537392259e+01
4.434434434434434635e+00 -2.060076588176498191e+01
4.444444444444444642e+00 -2.040677530902366854e+01
4.454454454454454648e+00 -2.001802821809040367e+01
4.464464464464464655e+00 -1.979807355964962312e+01
4.474474474474474661e+00 -1.999669900637531939e+01
4.484484484484484668e+00 -2.001834043665712315e+01
4.494494494494494674e+00 -2.004324039324131590e+01
4.504504504504504681e+00 -2.008182928814647639e+01
4.514514514514514687e+00 -2.030912132534816905e+01
4.524524524524524693e+00 -2.061965947817876810e+01
4.534534534534534700e+00 -2.091565761584871197e+01
4.544544544544544706e+00 -2.098621406705976611e+01
4.554554554554554713e+00 -2.103075080667112573e+01
4.564564564564564719e+00 -2.106319470477613720e+01
4.574574574574574726e+00 -2.117968277809185906e+01
4.584584584584584732e+00 -2.125737622872419763e+01
4.594594594594594739e+00 -2.119375809216060347e+01
4.604604604604604745e+00 -2.101777403354889984e+01
4.614614614614614752e+00 -2.094217657707634928e+01
4.624624624624624758e+00 -2.081359907210897475e+01
4.634634634634634764e+00 -2.079045026702324606e+01
4.644644644644644771e+00 -2.094152335718891678e+01
4.654654654654654777e+00 -2.109327667543594131e+01
4.664664664664664784e+00 -2.104077729040853839e+01
4.674674674674674790e+00 -2.070758758542069344e+01
4.684684684684684797e+00 -2.041507347477802981e+01
4.694694694694694803e+00 -2.013649814767927282e+01
4.704704704704704810e+00 -2.001856916217985827e+01
4.714714714714714816e+00 -1.986191487997852434e+01
4.724724724724724823e+00 -1.978845970301449597e+01
4.734734734734734829e+00 -1.968392916885095190e+01
4.744744744744744835e+00 -1.994097915837006241e+01
4.754754754754754842e+00 -2.011545324040231364e+01
4.764764764764764848e+00 -2.015650398665001930e+01
4.774774774774774855e+00 -1.992774253221224967e+01
4.784784784784784861e+00 -1.969539138476951834e+01
4.794794794794794868e+00 -1.971292073713352977e+01
4.804804804804804874e+00 -1.994265095594084869e+01
4.814814814814814881e+00 -2.022971809374009666e+01
4.824824824824824887e+00 -2.041486057314784475e+01
4.834834834834834894e+00 -2.060247850076004283e+01
4.844844844844844900e+00 -2.068405173132118335e+01
4.854854854854854906e+00 -2.077928955719979598e+01
4.864864864864864913e+00 -2.082229869883882500e+01
4.874874874874874919e+00 -2.061225165563792316e+01
4.884884884884884926e+00 -2.032510185444521866e+01
4.894894894894894932e+00 -2.033594162707411357e+01
4.904904904904904939e+00 -2.040090311950502766e+01
4.914914914914914945e+00 -2.047172618258741039e+01
4.924924924924924952e+00 -2.036461466693039313e+01
4.934934934934934958e+00 -2.024176108027926091e+01
4.944944944944944965e+00 -2.030253838285903001e+01
4.954954954954954971e+00 -2.023281501237593716e+01
4.964964964964964977e+00 -2.024570472676387212e+01
4.974974974974974984e+00 -2.010932306037041073e+01
4.984984984984984990e+00 -2.002398400148231516e+01
4.994994994994994997e+00 -2.005262409916652899e+01
5.005005005005005003e+00 -2.007019519641893268e+01
5.015015015015015010e+00 -1.994686861987450044e+01
5.025025025025025016e+00 -1.950532459063191482e+01
5.035035035035035023e+00 -1.909310162914596987e+01
5.045045045045045029e+00 -1.940730053727739701e+01
5.055055055055055035e+00 -1.990235749751376915e+01
5.065065065065065042e+00 -2.017188741745940916e+01
5.075075075075075048e+00 -1.981293166887692436e+01
5.085085085085085055e+00 -1.929939216764072540e+01
5.095095095095095061e+00 -1.903529643782275826e+01
5.105105105105105068e+00 -1.873278509532792668e+01
5.115115115115115074e+00 -1.858774729909984558e+01
5.125125125125125081e+00 -1.865223277291823223e+01
5.135135135135135087e+00 -1.871825670760187776e+01
5.145145145145145094e+00 -1.875605226945215520e+01
5.155155155155155100e+00 -1.876661461387566021e+01
5.165165165165165106e+00 -1.870905898461819206e+01
5.175175175175175113e+00 -1.863355869929744912e+01
5.185185185185185119e+00 -1.862240437036635043e+01
5.195195195195195126e+00 -1.849830644101061949e+01
5.205205205205205132e+00 -1.848018278645054124e+01
5.215215215215215139e+00 -1.837533524532423357e+01
5.225225225225225145e+00 -1.803622792500145877e+01
5.235235235235235152e+00 -1.776841980902268503e+01
5.245245245245245158e+00 -1.755189122432872040e+01
5.255255255255255165e+00 -1.746536865207176348e+01
5.265265265265265171e+00 -1.737627988617810004e+01
5.275275275275275177e+00 -1.732660076165041829e+01
5.285285285285285184e+00 -1.727955704725064834e+01
5.295295295295295190e+00 -1.715911611749380938e+01
5.305305305305305197e+00 -1.695264067887673320e+01
5.315315315315315203e+00 -1.683117048213610900e+01
5.325325325325325210e+00 -1.692270116893126897e+01
5.335335335335335216e+00 -1.703226063757321640e+01
5.345345345345345223e+00 -1.702384115752279925e+01
5.355355355355355229e+00 -1.708275263060659199e+01
5.365365365365365236e+00 -1.711675212730158080e+01
5.375375375375375242e+00 -1.718556253595173189e+01
5.385385385385385248e+00 -1.722708227219213839e+01
5.395395395395395255e+00 -1.758201675435981315e+01
5.405405405405405261e+00 -1.815833788703594820e+01
5.415415415415415268e+00 -1.864450358807289021e+01
5.425425425425425274e+00 -1.858493321415740240e+01
5.435435435435435281e+00 -1.856938233280540729e+01
5.445445445445445287e+00 -1.868410388532943500e+01
5.455455455455455294e+00 -1.897612411506344543e+01
5.465465465465465300e+00 -1.912144887543146510e+01
5.475475475475475307e+00 -1.893155398221831831e+01
5.485485485485485313e+00 -1.867376289592810679e+01
5.495495495495495319e+00 -1.860156888226831384e+01
5.505505505505505326e+00 -1.864276388089761483e+01
5.515515515515515332e+00 -1.861340472652645417e+01
5.525525525525525339e+00 -1.851098244672014204e+01
5.535535535535535345e+00 -1.835964250953709609e+01
5.545545545545545352e+00 -1.842327474892866235e+01
5.555555555555555358e+00 -1.863511506600491430e+01
5.565565565565565365e+00 -1.878131609387922651e+01
5.575575575575575371e+00 -1.865949001360562320e+01
5.585585585585585378e+00 -1.856895234305026321e+01
5.595595595595595384e+00 -1.846083259851607750e+01
5.605605605605605390e+00 -1.845173087603593842e+01
5.615615615615615397e+00 -1.839669766743038437e+01
5.625625625625625403e+00 -1.834910040859709923e+01
5.635635635635635410e+00 -1.834551993394221370e+01
5.645645645645645416e+00 -1.858789912696444446e+01
5.655655655655655423e+00 -1.900282959123225623e+01
5.665665665665665429e+00 -1.935762583922474889e+01
5.675675675675675436e+00 -1.947017346976042163e+01
5.685685685685685442e+00 -1.966870286350482999e+01
5.695695695695695449e+00 -1.967218829802952484e+01
5.705705705705705455e+00 -1.946911481592624682e+01
5.715715715715715461e+00 -1.940064460176920136e+01
5.725725725725725468e+00 -1.958026415161943490e+01
5.735735735735735474e+00 -1.975455094525428024e+01
5.745745745745745481e+00 -1.984084255445345590e+01
5.755755755755755487e+00 -1.986485184064297016e+01
5.765765765765765494e+00 -1.988551558085229942e+01
5.775775775775775500e+00 -1.990789496766886657e+01
5.785785785785785507e+00 -1.996424589302506192e+01
5.795795795795795513e+00 -2.022075550924469667e+01
5.805805805805805520e+00 -2.062196823833899728e+01
5.815815815815815526e+00 -2.102497978303534509e+01
5.825825825825825532e+00 -2.136638558937792354e+01
5.835835835835835539e+00 -2.174259619662339915e+01
5.845845845845845545e+00 -2.206504660458133316e+01
5.855855855855855552e+00 -2.250359229237200509e+01
5.865865865865865558e+00 -2.287551031403377166e+01
5.875875875875875565e+00 -2.309573184091596332e+01
5.885885885885885571e+00 -2.337456936186237755e+01
5.895895895895895578e+00 -2.357909403450100427e+01
5.905905905905905584e+00 -2.373167835090572453e+01
5.915915915915915591e+00 -2.387952351608774393e+01
5.925925925925925597e+00 -2.431877881401554475e+01
5.935935935935935603e+00 -2.480753911459212802e+01
5.945945945945945610e+00 -2.497461176555201945e+01
5.955955955955955616e+00 -2.503053163199871634e+01
5.965965965965965623e+00 -2.514548762445927821e+01
5.975975975975975629e+00 -2.601980373128285962e+01
5.985985985985985636e+00 -2.691979797237038241e+01
5.995995995995995642e+00 -2.728146872442670556e+01
6.006006006006005649e+00 -2.727900037738687544e+01
6.016016016016015655e+00 -2.732280180322578644e+01
6.026026026026025662e+00 -2.750553363367492921e+01
6.036036036036035668e+00 -2.768352232034106919e+01
6.046046046046045674e+00 -2.779926573119136535e+01
6.056056056056055681e+00 -2.782582675607481448e+01
6.066066066066065687e+00 -2.790680565242920608e+01
6.076076076076075694e+00 -2.837547754051925608e+01
6.086086086086085700e+00 -2.888031803205049286e+01
6.096096096096095707e+00 -2.930931436709280291e+01
6.106106106106105713e+00 -2.975948011665577653e+01
6.116116116116115720e+00 -3.022847128005170347e+01
6.126126126126125726e+00 -3.055051475698863683e+01
6.136136136136135732e+00 -3.088687965346673892e+01
6.146146146146145739e+00 -3.131577263610579820e+01
6.156156156156155745e+00 -3.176037128840341595e+01
6.166166166166165752e+00 -3.221284400527837022e+01
6.176176176176175758e+00 -3.235985318662641674e+01
6.186186186186185765e+00 -3.253128137098004657e+01
6.196196196196195771e+00 -3.258860478216949019e+01
6.206206206206205778e+00 -3.259272023968688359e+01
6.216216216216215784e+00 -3.261744521540825303e+01
6.226226226226225791e+00 -3.274032685857581271e+01
6.236236236236235797e+00 -3.284685200348817347e+01
6.246246246246245803e+00 -3.297659247587590414e+01
6.256256256256255810e+00 -3.310919705582580264e+01
6.266266266266265816e+00 -3.323441182402369520e+01
6.276276276276275823e+00 -3.333165042009922274e+01
6.286286286286285829e+00 -3.344695996917794645e+01
6.296296296296295836e+00 -3.363939882241126611e+01
6.306306306306305842e+00 -3.387601044395114513e+01
6.316316316316315849e+00 -3.411058431429191984e+01
6.326326326326325855e+00 -3.432224362089169745e+01
6.336336336336335862e+00 -3.454918476591691245e+01
6.346346346346345868e+00 -3.483632289488481604e+01
6.356356356356355874e+00 -3.519056264593554317e+01
6.366366366366365881e+00 -3.554257641475844309e+01
6.376376376376375887e+00 -3.573306896836427171e+01
6.386386386386385894e+00 -3.592535461640784433e+01
6.396396396396395900e+00 -3.602531469084243554e+01
6.406406406406405907e+00 -3.603226342073231336e+01
6.416416416416416801e+00 -3.604739192356056066e+01
6.426426426426426808e+00 -3.605051434867790050e+01
6.436436436436436814e+00 -3.605457650502360423e+01
6.446446446446446821e+00 -3.604314966978706991e+01
6.456456456456456827e+00 -3.601692570972328866e+01
6.466466466466466834e+00 -3.600151296047968685e+01
6.476476476476476840e+00 -3.594392924346118434e+01
6.486486486486486847e+00 -3.589598653719413335e+01
6.496496496496496853e+00 -3.591382302850391994e+01
6.506506506506506859e+00 -3.599579961537695283e+01
6.516516516516516866e+00 -3.607952683534022498e+01
6.526526526526526872e+00 -3.582244418180631129e+01
6.536536536536536879e+00 -3.557334245748116786e+01
6.546546546546546885e+00 -3.538793218346239655e+01
6.556556556556556892e+00 -3.526397865018394384e+01
6.566566566566566898e+00 -3.515033803247320066e+01
6.576576576576576905e+00 -3.544242172293476756e+01
6.586586586586586911e+00 -3.572846398759053699e+01
6.596596596596596918e+00 -3.578616043997850227e+01
6.606606606606606924e+00 -3.560443950275978864e+01
6.616616616616616930e+00 -3.543382634830170730e+01
6.626626626626626937e+00 -3.537659246587374184e+01
6.636636636636636943e+00 -3.532296863275242060e+01
6.646646646646646950e+00 -3.510365973852088928e+01
6.656656656656656956e+00 -3.472214578567645304e+01
6.666666666666666963e+00 -3.434102717657723502e+01
6.676676676676676969e+00 -3.437362072954474712e+01
6.686686686686686976e+00 -3.440793487418628160e+01
6.696696696696696982e+00 -3.428195140819644848e+01
6.706706706706706989e+00 -3.398717749107674280e+01
6.716716716716716995e+00 -3.369372396228769873e+01
6.726726726726727001e+00 -3.336159817481240708e+01
6.736736736736737008e+00 -3.304250554259522232e+01
6.746746746746747014e+00 -3.263516941901260537e+01
6.756756756756757021e+00 -3.213887318935042003e+01
6.766766766766767027e+00 -3.164100509233397673e+01
6.776776776776777034e+00 -3.111504870342171714e+01
6.786786786786787040e+00 -3.058792001847985631e+01
6.796796796796797047e+00 -3.012486462866153403e+01
6.806806806806807053e+00 -2.971626323769591593e+01
6.816816816816817060e+00 -2.931409457860864620e+01
6.826826826826827066e+00 -2.903561828115599752e+01
6.836836836836837072e+00 -2.875239102587309148e+01
6.846846846846847079e+00 -2.832031608505022646e+01
6.856856856856857085e+00 -2.771617737706795381e+01
6.866866866866867092e+00 -2.711029664031060804e+01
6.876876876876877098e+00 -2.662933564682465715e+01
6.886886886886887105e+00 -2.614708928718940228e+01
6.896896896896897111e+00 -2.586028054937184706e+01
6.906906906906907118e+00 -2.579419927637145804e+01
6.916916916916917124e+00 -2.573229432603427469e+01
6.926926926926927131e+00 -2.507696801336278369e+01
6.936936936936937137e+00 -2.439921683591829904e+01
6.946946946946947143e+00 -2.370630286282710486e+01
6.956956956956957150e+00 -2.300710278326127778e+01
6.966966966966967156e+00 -2.230637766607077666e+01
6.976976976976977163e+00 -2.186936457694121927e+01
6.986986986986987169e+00 -2.144364551802382124e+01
6.996996996996997176e+00 -2.100845346267240643e+01
7.007007007007007182e+00 -2.056423169304850518e+01
7.017017017017017189e+00 -2.011829957723437801e+01
7.027027027027027195e+00 -1.951228320332873523e+01
7.037037037037037202e+00 -1.890382800464508506e+01
7.047047047047047208e+00 -1.836149135884284078e+01
7.057057057057057214e+00 -1.789041492271979905e+01
7.067067067067067221e+00 -1.740952109294443062e+01
7.077077077077077227e+00 -1.692114050436927641e+01
7.087087087087087234e+00 -1.644599761952717998e+01
7.097097097097097240e+00 -1.582837597546041941e+01
7.107107107107107247e+00 -1.506781348397980125e+01
7.117117117117117253e+00 -1.432184146559976057e+01
7.127127127127127260e+00 -1.360283550286412613e+01
7.137137137137137266e+00 -1.290184987756054902e+01
7.147147147147147273e+00 -1.220291526546055927e+01
7.157157157157157279e+00 -1.153835917999890448e+01
7.167167167167167285e+00 -1.089736768594520022e+01
7.177177177177177292e+00 -1.043684828968139833e+01
7.187187187187187298e+00 -9.975746836600130507e+00
7.197197197197197305e+00 -9.510441134306503841e+00
7.207207207207207311e+00 -9.086755721737452163e+00
7.217217217217217318e+00 -8.693711988201364704e+00
7.227227227227227324e+00 -8.325986891036968984e+00
7.237237237237237331e+00 -7.945076933137658948e+00
7.247247247247247337e+00 -7.531407799135020120e+00
7.257257257257257343e+00 -7.065790066352948706e+00
7.267267267267267350e+00 -6.611579013334388577e+00
7.277277277277277356e+00 -6.147387930228952690e+00
7.287287287287287363e+00 -5.681429093670800512e+00
7.297297297297297369e+00 -5.227022167994910262e+00
7.307307307307307376e+00 -4.735960753445681348e+00
7.317317317317317382e+00 -4.318093784785249412e+00
7.327327327327327389e+00 -3.988116287549785977e+00
7.337337337337337395e+00 -3.707952731526175771e+00
7.347347347347347402e+00 -3.392375223812976071e+00
7.357357357357357408e+00 -3.169078799303938432e+00
7.367367367367367414e+00 -2.887375056726280587e+00
7.377377377377377421e+00 -2.653324536064876948e+00
7.387387387387387427e+00 -2.363678271227881655e+00
7.397397397397397434e+00 -2.139303814342373489e+00
7.407407407407407440e+00 -2.010867738761718204e+00
7.417417417417417447e+00 -1.890121033148772556e+00
7.427427427427427453e+00 -1.795775716388603449e+00
7.437437437437437460e+00 -1.686815701461367834e+00
7.447447447447447466e+00 -1.541429485319986803e+00
7.457457457457457473e+00 -1.451107547853993207e+00
7.467467467467467479e+00 -1.355179963273902555e+00
7.477477477477477485e+00 -9.760768932303224288e-01
7.487487487487487492e+00 -5.791458028286897708e-01
7.497497497497497498e+00 -2.476872548315010580e-01
7.507507507507507505e+00 -2.164965088312423985e-02
7.517517517517517511e+00 1.951023224994828109e-01
7.527527527527527518e+00 4.183604350467166055e-01
7.537537537537537524e+00 6.768486949112250128e-01
7.547547547547547531e+00 9.380027479866547280e-01
7.557557557557557537e+00 1.249924734191036668e+00
7.567567567567567544e+00 1.621397819958408482e+00
7.577577577577577550e+00 1.728426541691613139e+00
7.587587587587587556e+00 1.721674938011410250e+00
7.597597597597597563e+00 1.873396433727988697e+00
7.607607607607607569e+00 2.055267997860493079e+00
7.617617617617617576e+00 2.268791366644122842e+00
7.627627627627627582e+00 2.292511367668721878e+00
7.637637637637637589e+00 2.324705562861319130e+00
7.647647647647647595e+00 2.467156769501949398e+00
7.657657657657657602e+00 2.790792960138905876e+00
7.667667667667667608e+00 3.108681489671306863e+00
7.677677677677677615e+00 3.410394198467706861e+00
7.687687687687687621e+00 3.709569835877058797e+00
7.697697697697697627e+00 4.036750833596432386e+00
7.707707707707707634e+00 4.356499242483425682e+00
7.717717717717717640e+00 4.661724857084902141e+00
7.727727727727727647e+00 4.800281712877629836e+00
7.737737737737737653e+00 5.016386199671646118e+00
7.747747747747747660e+00 5.342155997809411971e+00
7.757757757757757666e+00 5.665367877021004084e+00
7.767767767767767673e+00 6.044377686858205756e+00
7.777777777777777679e+00 6.128934748614530470e+00
7.787787787787787686e+00 6.163766972200727778e+00
7.797797797797797692e+00 6.264858146361980573e+00
7.807807807807807698e+00 6.554265274005767417e+00
7.817817817817817705e+00 6.838401609975997886e+00
7.827827827827827711e+00 7.013655329301982100e+00
7.837837837837837718e+00 7.194783165367917732e+00
7.847847847847847724e+00 7.329937633474433056e+00
7.857857857857857731e+00 7.576317602458327194e+00
7.867867867867867737e+00 7.729901881388181906e+00
7.877877877877877744e+00 7.786120103183206353e+00
7.887887887887887750e+00 7.784060235319522292e+00
7.897897897897897757e+00 7.859435283822501894e+00
7.907907907907907763e+00 7.961721194870522211e+00
7.917917917917917769e+00 8.080896120337820676e+00
7.927927927927927776e+00 8.156162159222091645e+00
7.937937937937937782e+00 8.245209975592553420e+00
7.947947947947947789e+00 8.296886987823809179e+00
7.957957957957957795e+00 8.247406073449210950e+00
7.967967967967967802e+00 8.222996077265458226e+00
7.977977977977977808e+00 8.180340986194284625e+00
7.987987987987987815e+00 8.095082419290054787e+00
7.997997997997997821e+00 8.117030997182459018e+00
8.008008008008008716e+00 8.077869297179939068e+00
8.018018018018018722e+00 8.115992189612931895e+00
8.028028028028028729e+00 8.187623900021081980e+00
8.038038038038038735e+00 8.327156345456211639e+00
8.048048048048048742e+00 8.338524934906956787e+00
8.058058058058058748e+00 8.355127434627345195e+00
8.068068068068068754e+00 8.382641240127677307e+00
8.078078078078078761e+00 8.447819691373874562e+00
8.088088088088088767e+00 8.488805930074800443e+00
8.098098098098098774e+00 8.525121648946003106e+00
8.108108108108108780e+00 8.401694034307574555e+00
8.118118118118118787e+00 8.235006480507889748e+00
8.128128128128128793e+00 8.279889059495214809e+00
8.138138138138138800e+00 8.333920574842411000e+00
8.148148148148148806e+00 8.412447229921539815e+00
8.158158158158158813e+00 8.432419003628611520e+00
8.168168168168168819e+00 8.503620789932620383e+00
8.178178178178178825e+00 8.511491683071010783e+00
8.188188188188188832e+00 8.650104229463202898e+00
8.198198198198198838e+00 8.648172892259150757e+00
8.208208208208208845e+00 8.614332317930015748e+00
8.218218218218218851e+00 8.557884290192694365e+00
8.228228228228228858e+00 8.599305786477083657e+00
8.238238238238238864e+00 8.619367519658309718e+00
8.248248248248248871e+00 8.683271656946706329e+00
8.258258258258258877e+00 8.696751438402188228e+00
8.268268268268268884e+00 8.710711203532870428e+00
8.278278278278278890e+00 8.708235613654556673e+00
8.288288288288288896e+00 8.766586242986473820e+00
8.298298298298298903e+00 8.762556749580646454e+00
8.308308308308308909e+00 8.748102514187552359e+00
8.318318318318318916e+00 8.756141064888335990e+00
8.328328328328328922e+00 8.684730355911923994e+00
8.338338338338338929e+00 8.737967645289584695e+00
8.348348348348348935e+00 8.747903416215658368e+00
8.358358358358358942e+00 8.781023351400923715e+00
8.368368368368368948e+00 8.829335846937418353e+00
8.378378378378378954e+00 8.853023973628291188e+00
8.388388388388388961e+00 8.835949911867352569e+00
8.398398398398398967e+00 8.835944805670655100e+00
8.408408408408408974e+00 8.842421466525019369e+00
8.418418418418418980e+00 8.915005029007049941e+00
8.428428428428428987e+00 8.903020140095360802e+00
8.438438438438438993e+00 8.921323947009334177e+00
8.448448448448449000e+00 8.903958738865776823e+00
8.458458458458459006e+00 9.012302286327065204e+00
8.468468468468469013e+00 8.967319569748163133e+00
8.478478478478479019e+00 8.966609577548142695e+00
8.488488488488489025e+00 8.952731088981671803e+00
8.498498498498499032e+00 9.029682302598377674e+00
8.508508508508509038e+00 9.155844419668152767e+00
8.518518518518519045e+00 9.151259072670358208e+00
8.528528528528529051e+00 9.187758085205318892e+00
8.538538538538539058e+00 9.190678269088547125e+00
8.548548548548549064e+00 9.194517667693718366e+00
8.558558558558559071e+00 9.182627976302310202e+00
8.568568568568569077e+00 9.232832064386677473e+00
8.578578578578579084e+00 9.130503482732214238e+00
8.588588588588589090e+00 9.032894944123681213e+00
8.598598598598599096e+00 8.904443210362277483e+00
8.608608608608609103e+00 9.092636257474795869e+00
8.618618618618619109e+00 9.135940318605436872e+00
8.628628628628629116e+00 9.163771118434011598e+00
8.638638638638639122e+00 9.209458155487004305e+00
8.648648648648649129e+00 9.231743681284864778e+00
8.658658658658659135e+00 9.225132794269716996e+00
8.668668668668669142e+00 9.179403034977715592e+00
8.678678678678679148e+00 9.208665160940279648e+00
8.688688688688689155e+00 9.191561607621515861e+00
8.698698698698699161e+00 9.205460869900225163e+00
8.708708708708709167e+00 9.322644169257754854e+00
8.718718718718719174e+00 9.293573291590085717e+00
8.728728728728729180e+00 9.415317649092624919e+00
8.738738738738739187e+00 9.375442857820369014e+00
8.748748748748749193e+00 9.470780541181630596e+00
8.758758758758759200e+00 9.385491682790426893e+00
8.768768768768769206e+00 9.363263463022232003e+00
8.778778778778779213e+00 9.423838012797192576e+00
8.788788788788789219e+00 9.452270964308445045e+00
8.798798798798799226e+00 9.415694767047373404e+00
8.808808808808809232e+00 9.437976290956196834e+00
8.818818818818819238e+00 9.451524569521721375e+00
8.828828828828829245e+00 9.377906310578822513e+00
8.838838838838839251e+00 9.336531877119902845e+00
8.848848848848849258e+00 9.393367928591716876e+00
8.858858858858859264e+00 9.306026327960633893e+00
8.868868868868869271e+00 9.394824073942945830e+00
8.878878878878879277e+00 9.362058674164886796e+00
8.888888888888889284e+00 9.331766320764966594e+00
8.898898898898899290e+00 9.242725385077566358e+00
8.908908908908909297e+00 9.262130173138396927e+00
8.918918918918919303e+00 9.294859296990626518e+00
8.928928928928929309e+00 9.261062488132115078e+00
8.938938938938939316e+00 9.142133653043430286e+00
8.948948948948949322e+00 9.113316068168849426e+00
8.958958958958959329e+00 9.066320557000290492e+00
8.968968968968969335e+00 9.043477782281762245e+00
8.978978978978979342e+00 8.934531670850741847e+00
8.988988988988989348e+00 8.968697731446441779e+00
8.998998998998999355e+00 8.971222584832657887e+00
9.009009009009009361e+00 8.817243378043128743e+00
9.019019019019019368e+00 8.744828066131223210e+00
9.029029029029029374e+00 8.806750623647648268e+00
9.039039039039039380e+00 8.814637146609758389e+00
9.049049049049049387e+00 8.819387756244527310e+00
9.059059059059059393e+00 8.869745133370827261e+00
9.069069069069069400e+00 8.839870561886867151e+00
9.079079079079079406e+00 8.869210651426055136e+00
9.089089089089089413e+00 8.831682791115962772e+00
9.099099099099099419e+00 8.748136981460277184e+00
9.109109109109109426e+00 8.699090672700455329e+00
9.119119119119119432e+00 8.787680196755369266e+00
9.129129129129129439e+00 8.891853210040482125e+00
9.139139139139139445e+00 9.007008647735217366e+00
9.149149149149149451e+00 9.094163695823166194e+00
9.159159159159159458e+00 9.163014506013603011e+00
9.169169169169169464e+00 9.254449629665270294e+00
9.179179179179179471e+00 9.358579349266216596e+00
9.189189189189189477e+00 9.602220875690925084e+00
9.199199199199199484e+00 9.716227015294721880e+00
9.209209209209209490e+00 9.965066493400032144e+00
9.219219219219219497e+00 1.023114160526266581e+01
9.229229229229229503e+00 1.045369462843356168e+01
9.239239239239239510e+00 1.076302915633393908e+01
9.249249249249249516e+00 1.114842805612211052e+01
9.259259259259259522e+00 1.147252590840032482e+01
9.269269269269269529e+00 1.175666792442573616e+01
9.279279279279279535e+00 1.215827988154650008e+01
9.289289289289289542e+00 1.242891166819569904e+01
9.299299299299299548e+00 1.272580200593229982e+01
9.309309309309309555e+00 1.315409495750813207e+01
9.319319319319319561e+00 1.362412959472869112e+01
9.329329329329329568e+00 1.402012622210095927e+01
9.339339339339339574e+00 1.436183014095679589e+01
9.349349349349349581e+00 1.472409785746963884e+01
9.359359359359359587e+00 1.506647697480505954e+01
9.369369369369369593e+00 1.533497941765824635e+01
9.379379379379379600e+00 1.568139700944250947e+01
9.389389389389389606e+00 1.590359595570135198e+01
9.399399399399399613e+00 1.614056241100004030e+01
9.409409409409409619e+00 1.573020157953739862e+01
9.419419419419419626e+00 1.463630358112990848e+01
9.429429429429429632e+00 1.351850635193529193e+01
9.439439439439439639e+00 1.233793600525201306e+01
9.449449449449449645e+00 1.127650121021429541e+01
9.459459459459459651e+00 1.031917797072816789e+01
9.469469469469469658e+00 9.329635994658689313e+00
9.479479479479479664e+00 8.670217852398968361e+00
9.489489489489489671e+00 8.042026565069955168e+00
9.499499499499499677e+00 7.512400535430414195e+00
9.509509509509509684e+00 7.090153785067089487e+00
9.519519519519519690e+00 6.758033231235918592e+00
9.529529529529529697e+00 6.461434093752682628e+00
9.539539539539539703e+00 6.439632108389170106e+00
9.549549549549549710e+00 6.353643594016993745e+00
9.559559559559559716e+00 6.323656225602375613e+00
9.569569569569569722e+00 6.179725331882888639e+00
9.579579579579579729e+00 6.105624093747392678e+00
9.589589589589589735e+00 5.900762446009105489e+00
9.599599599599599742e+00 5.699636327907185773e+00
9.609609609609609748e+00 5.471972728222201710e+00
9.619619619619619755e+00 5.339872151244158260e+00
9.629629629629629761e+00 5.164494537220715387e+00
9.639639639639639768e+00 4.912296760218123559e+00
9.649649649649649774e+00 4.719578053913297211e+00
9.659659659659659781e+00 4.518820874849007296e+00
9.669669669669669787e+00 4.283503155375418814e+00
9.679679679679679793e+00 4.086563240352391269e+00
9.689689689689689800e+00 3.810062919409810789e+00
9.699699699699699806e+00 3.599494601106483227e+00
9.709709709709709813e+00 3.363105642171960064e+00
9.719719719719719819e+00 3.009015441392357548e+00
9.729729729729729826e+00 2.743984570085840957e+00
9.739739739739739832e+00 2.337922724049196432e+00
9.749749749749749839e+00 1.986189815249846946e+00
9.759759759759759845e+00 1.639823439617999368e+00
9.769769769769769852e+00 1.309116250912014667e+00
9.779779779779779858e+00 8.701300290781788238e-01
9.789789789789789864e+00 3.435851180430634089e-01
9.799799799799799871e+00 -2.141683546764023560e-01
9.809809809809809877e+00 -7.739588651500054484e-01
9.819819819819819884e+00 -1.266180824853674336e+00
9.829829829829829890e+00 -1.886403582566279047e+00
9.839839839839839897e+00 -2.473631045771211845e+00
9.849849849849849903e+00 -3.074975835485445064e+00
9.859859859859859910e+00 -3.645135357124372089e+00
9.869869869869869916e+00 -4.196384427751723045e+00
9.879879879879879923e+00 -4.828856417687656943e+00
9.889889889889889929e+00 -5.448408942696039148e+00
9.899899899899899935e+00 -6.076496053062248492e+00
9.909909909909909942e+00 -6.745628484229157174e+00
9.919919919919919948e+00 -7.400479612823207098e+00
9.929929929929929955e+00 -8.120384013525944411e+00
9.939939939939939961e+00 -8.917784320724427616e+00
9.949949949949949968e+00 -9.733504617845719409e+00
9.959959959959959974e+00 -1.057837855873564159e+01
9.969969969969969981e+00 -1.145950878431878728e+01
9.979979979979979987e+00 -1.244273902688872013e+01
9.989989989989989994e+00 -1.343803474916432883e+01
1.000000000000000000e+01 -1.452287118443930147e+01


==> DataFigures/propI2_100.txt <==
0.000000000000000000e+00 5.093999999999602180e-01 4.905999999999622885e-01
1.001001001001000923e-01 4.924999999999620792e-01 5.074999999999604272e-01
2.002002002002001846e-01 4.696999999999645903e-01 5.302999999999579162e-01
3.003003003003003046e-01 4.471999999999670683e-01 5.527999999999554381e-01
4.004004004004003692e-01 4.224999999999697886e-01 5.774999999999527178e-01
5.005005005005005447e-01 3.988999999999723878e-01 6.010999999999501187e-01
6.006006006006006093e-01 3.781999999999746676e-01 6.217999999999478389e-01
7.007007007007006738e-01 3.623999999999764077e-01 6.375999999999460988e-01
8.008008008008007383e-01 3.431999999999785222e-01 6.567999999999439842e-01
9.009009009009009139e-01 3.257999999999804386e-01 6.741999999999420679e-01
1.001001001001001089e+00 3.114999999999820135e-01 6.884999999999404929e-01
1.101101101101101154e+00 2.978999999999835113e-01 7.020999999999389951e-01
1.201201201201201219e+00 2.856999999999848550e-01 7.142999999999376515e-01
1.301301301301301283e+00 2.747999999999860554e-01 7.251999999999364510e-01
1.401401401401401348e+00 2.655999999999870687e-01 7.343999999999354378e-01
1.501501501501501412e+00 2.572999999999879828e-01 7.426999999999345237e-01
1.601601601601601477e+00 2.529999999999884563e-01 7.469999999999340501e-01
1.701701701701701763e+00 2.517999999999885885e-01 7.481999999999339179e-01
1.801801801801801828e+00 2.507999999999886986e-01 7.491999999999338078e-01
1.901901901901901892e+00 2.510999999999886656e-01 7.488999999999338408e-01
2.002002002002002179e+00 2.516999999999885995e-01 7.482999999999339069e-01
2.102102102102102243e+00 2.527999999999884784e-01 7.471999999999340281e-01
2.202202202202202308e+00 2.554999999999881810e-01 7.444999999999343254e-01
2.302302302302302373e+00 2.578999999999879167e-01 7.420999999999345897e-01
2.402402402402402437e+00 2.608999999999875863e-01 7.390999999999349201e-01
2.502502502502502502e+00 2.665999999999869585e-01 7.333999999999355479e-01
2.602602602602602566e+00 2.723999999999863197e-01 7.275999999999361867e-01
2.702702702702702631e+00 2.814999999999853175e-01 7.184999999999371889e-01
2.802802802802802695e+00 2.915999999999842052e-01 7.083999999999383013e-01
2.902902902902902760e+00 3.020999999999830488e-01 6.978999999999394577e-01
3.003003003003002824e+00 3.101999999999821567e-01 6.897999999999403498e-01
3.103103103103102889e+00 3.164999999999814628e-01 6.834999999999410436e-01
3.203203203203202953e+00 3.213999999999809232e-01 6.785999999999415833e-01
3.303303303303303462e+00 3.255999999999804606e-01 6.743999999999420458e-01
3.403403403403403527e+00 3.275999999999802403e-01 6.723999999999422661e-01
3.503503503503503591e+00 3.282999999999801632e-01 6.716999999999423432e-01
3.603603603603603656e+00 3.281999999999801743e-01 6.717999999999423322e-01
3.703703703703703720e+00 3.276999999999802293e-01 6.722999999999422771e-01
3.803803803803803785e+00 3.256999999999804496e-01 6.742999999999420568e-01
3.903903903903903849e+00 3.216999999999808901e-01 6.782999999999416163e-01
4.004004004004004358e+00 3.145999999999816721e-01 6.853999999999408343e-01
4.104104104104104422e+00 3.035999999999828836e-01 6.963999999999396229e-01
4.204204204204204487e+00 2.918999999999841721e-01 7.080999999999383343e-01
4.304304304304304551e+00 2.785999999999856369e-01 7.213999999999368695e-01
4.404404404404404616e+00 2.656999999999870576e-01 7.342999999999354488e-01
4.504504504504504681e+00 2.504999999999887317e-01 7.494999999999337748e-01
4.604604604604604745e+00 2.346999999999904718e-01 7.652999999999320346e-01
4.704704704704704810e+00 2.201999999999920687e-01 7.797999999999304377e-01
4.804804804804804874e+00 2.041999999999938309e-01 7.957999999999286755e-01
4.904904904904904939e+00 1.861999999999958133e-01 8.137999999999266931e-01
5.005005005005005003e+00 1.685999999999977517e-01 8.313999999999247548e-01
5.105105105105105068e+00 1.506999999999997231e-01 8.492999999999227834e-01
5.205205205205205132e+00 1.322000000000017605e-01 8.677999999999207459e-01
5.305305305305305197e+00 1.127000000000022012e-01 8.872999999999185983e-01
5.405405405405405261e+00 9.410000000000166842e-02 9.058999999999165498e-01
5.505505505505505326e+00 7.650000000000116429e-02 9.234999999999146114e-01
5.605605605605605390e+00 6.120000000000072604e-02 9.387999999999129264e-01
5.705705705705705455e+00 4.620000000000029639e-02 9.537999999999112744e-01
5.805805805805805520e+00 3.359999999999993547e-02 9.663999999999098867e-01
5.905905905905905584e+00 2.379999999999991150e-02 9.761999999999088073e-01
6.006006006006005649e+00 1.669999999999995446e-02 9.832999999999080254e-01
6.106106106106105713e+00 1.159999999999998532e-02 9.883999999999074637e-01
6.206206206206205778e+00 8.300000000000005290e-03 9.916999999999071003e-01
6.306306306306305842e+00 5.400000000000001153e-03 9.945999999999067809e-01
6.406406406406405907e+00 3.699999999999997562e-03 9.962999999999065937e-01
6.506506506506506859e+00 2.699999999999999276e-03 9.972999999999064835e-01
6.606606606606606924e+00 1.800000000000000601e-03 9.981999999999063844e-01
6.706706706706706989e+00 1.600000000000000510e-03 9.983999999999063624e-01
6.806806806806807053e+00 1.200000000000000329e-03 9.987999999999063183e-01
6.906906906906907118e+00 1.100000000000000283e-03 9.988999999999063073e-01
7.007007007007007182e+00 1.100000000000000283e-03 9.988999999999063073e-01
7.107107107107107247e+00 2.000000000000000475e-03 9.979999999999064064e-01
7.207207207207207311e+00 1.299999999999997685e-02 9.869999999999076179e-01
7.307307307307307376e+00 3.579999999999999849e-02 9.641999999999101290e-01
7.407407407407407440e+00 6.220000000000075469e-02 9.377999999999130365e-01
7.507507507507507505e+00 9.440000000000167701e-02 9.055999999999165828e-01
7.607607607607607569e+00 1.273000000000023002e-01 8.726999999999202062e-01
7.707707707707707634e+00 1.659999999999980380e-01 8.339999999999244684e-01
7.807807807807807698e+00 2.079999999999934124e-01 7.919999999999290941e-01
7.907907907907907763e+00 2.474999999999890621e-01 7.524999999999334444e-01
8.008008008008008716e+00 2.889999999999844915e-01 7.109999999999380149e-01
8.108108108108108780e+00 3.301999999999799540e-01 6.697999999999425524e-01
8.208208208208208845e+00 3.652999999999760883e-01 6.346999999999464181e-01
8.308308308308308909e+00 3.972999999999725640e-01 6.026999999999499424e-01
8.408408408408408974e+00 4.276999999999692159e-01 5.722999999999532905e-01
8.508508508508509038e+00 4.528999999999664405e-01 5.470999999999560659e-01
8.608608608608609103e+00 4.766999999999638193e-01 5.232999999999586871e-01
8.708708708708709167e+00 4.943999999999618700e-01 5.055999999999606365e-01
8.808808808808809232e+00 5.106999999999600748e-01 4.892999999999624317e-01
8.908908908908909297e+00 5.237999999999586320e-01 4.761999999999638744e-01
9.009009009009009361e+00 5.336999999999575417e-01 4.662999999999649647e-01
9.109109109109109426e+00 5.401999999999568258e-01 4.597999999999656806e-01
9.209209209209209490e+00 5.442999999999563743e-01 4.556999999999661322e-01
9.309309309309309555e+00 5.473999999999560329e-01 4.525999999999664736e-01
9.409409409409409619e+00 5.466999999999561100e-01 4.532999999999663965e-01
9.509509509509509684e+00 5.407999999999567597e-01 4.591999999999657467e-01
9.609609609609609748e+00 5.284999999999581144e-01 4.714999999999643920e-01
9.709709709709709813e+00 5.141999999999596893e-01 4.857999999999628171e-01
9.809809809809809877e+00 4.999999999999612532e-01 4.999999999999612532e-01
9.909909909909909942e+00 4.895999999999623986e-01 5.103999999999601078e-01


==> DataFigures/propI3_100.txt <==
0.000000000000000000e+00 4.992999999999613303e-01 5.006999999999611761e-01 0.000000000000000000e+00
1.001001001001000923e-01 4.830999999999631145e-01 5.168999999999593919e-01 0.000000000000000000e+00
2.002002002002001846e-01 4.579999999999658788e-01 5.419999999999566276e-01 0.000000000000000000e+00
3.003003003003003046e-01 4.343999999999684780e-01 5.655999999999540284e-01 0.000000000000000000e+00
4.004004004004003692e-01 4.125999999999708789e-01 5.873999999999516275e-01 0.000000000000000000e+00
5.005005005005005447e-01 3.881999999999735662e-01 6.117999999999489402e-01 0.000000000000000000e+00
6.006006006006006093e-01 3.644999999999761764e-01 6.354999999999463300e-01 0.000000000000000000e+00
7.007007007007006738e-01 3.439999999999784341e-01 6.559999999999440723e-01 0.000000000000000000e+00
8.008008008008007383e-01 3.272999999999802734e-01 6.726999999999422331e-01 0.000000000000000000e+00
9.009009009009009139e-01 3.116999999999819915e-01 6.882999999999405150e-01 0.000000000000000000e+00
1.001001001001001089e+00 2.974999999999835554e-01 7.024999999999389511e-01 0.000000000000000000e+00
1.101101101101101154e+00 2.862999999999847889e-01 7.136999999999377176e-01 0.000000000000000000e+00
1.201201201201201219e+00 2.744999999999860885e-01 7.254999999999364180e-01 0.000000000000000000e+00
1.301301301301301283e+00 2.651999999999871127e-01 7.347999999999353937e-01 0.000000000000000000e+00
1.401401401401401348e+00 2.548999999999882471e-01 7.450999999999342593e-01 0.000000000000000000e+00
1.501501501501501412e+00 2.460999999999892163e-01 7.538999999999332902e-01 0.000000000000000000e+00
1.601601601601601477e+00 2.401999999999898661e-01 7.597999999999326404e-01 0.000000000000000000e+00
1.701701701701701763e+00 2.364999999999902736e-01 7.634999999999322329e-01 0.000000000000000000e+00
1.801801801801801828e+00 2.348999999999904498e-01 7.650999999999320567e-01 0.000000000000000000e+00
1.901901901901901892e+00 2.345999999999904828e-01 7.653999999999320236e-01 0.000000000000000000e+00
2.002002002002002179e+00 2.343999999999905048e-01 7.655999999999320016e-01 0.000000000000000000e+00
2.102102102102102243e+00 2.341999999999905269e-01 7.651999999999320456e-01 6.000000000000000559e-04
2.202202202202202308e+00 2.339999999999905489e-01 7.615999999999324421e-01 4.399999999999998530e-03
2.302302302302302373e+00 2.338999999999905599e-01 7.601999999999325963e-01 5.900000000000002465e-03
2.402402402402402437e+00 2.338999999999905599e-01 7.586999999999327615e-01 7.400000000000006399e-03
2.502502502502502502e+00 2.338999999999905599e-01 7.561999999999330369e-01 9.899999999999995609e-03
2.602602602602602566e+00 2.335999999999905929e-01 7.538999999999332902e-01 1.249999999999997988e-02
2.702702702702702631e+00 2.331999999999906370e-01 7.500999999999337087e-01 1.669999999999995446e-02
2.802802802802802695e+00 2.326999999999906921e-01 7.458999999999341712e-01 2.139999999999992603e-02
2.902902902902902760e+00 2.324999999999907141e-01 7.404999999999347660e-01 2.699999999999989214e-02
3.003003003003002824e+00 2.322999999999907361e-01 7.363999999999352175e-01 3.129999999999986959e-02
3.103103103103102889e+00 2.320999999999907581e-01 7.343999999999354378e-01 3.349999999999993261e-02
3.203203203203202953e+00 2.316999999999908022e-01 7.331999999999355699e-01 3.509999999999997844e-02
3.303303303303303462e+00 2.311999999999908573e-01 7.316999999999357351e-01 3.710000000000003573e-02
3.403403403403403527e+00 2.307999999999909013e-01 7.311999999999357902e-01 3.800000000000006151e-02
3.503503503503503591e+00 2.306999999999909123e-01 7.311999999999357902e-01 3.810000000000006437e-02
3.603603603603603656e+00 2.305999999999909233e-01 7.317999999999357241e-01 3.760000000000005005e-02
3.703703703703703720e+00 2.298999999999910004e-01 7.335999999999355259e-01 3.650000000000001854e-02
3.803803803803803785e+00 2.287999999999911216e-01 7.356999999999352946e-01 3.549999999999998990e-02
3.903903903903903849e+00 2.258999999999914410e-01 7.402999999999347880e-01 3.379999999999994120e-02
4.004004004004004358e+00 2.230999999999917494e-01 7.473999999999340060e-01 2.949999999999987702e-02
4.104104104104104422e+00 2.198999999999921018e-01 7.530999999999333783e-01 2.699999999999989214e-02
4.204204204204204487e+00 2.145999999999926855e-01 7.596999999999326514e-01 2.569999999999990001e-02
4.304304304304304551e+00 2.065999999999935666e-01 7.697999999999315390e-01 2.359999999999991271e-02
4.404404404404404616e+00 1.969999999999946239e-01 7.819999999999301954e-01 2.099999999999992845e-02
4.504504504504504681e+00 1.864999999999957803e-01 7.947999999999287857e-01 1.869999999999994236e-02
4.604604604604604745e+00 1.763999999999968926e-01 8.078999999999273429e-01 1.569999999999996051e-02
4.704704704704704810e+00 1.676999999999978508e-01 8.199999999999260103e-01 1.229999999999998109e-02
4.804804804804804874e+00 1.550999999999992385e-01 8.353999999999243142e-01 9.499999999999998029e-03
4.904904904904904939e+00 1.425000000000006262e-01 8.505999999999226402e-01 6.900000000000005088e-03
5.005005005005005003e+00 1.262000000000024214e-01 8.691999999999205917e-01 4.599999999999999055e-03
5.105105105105105068e+00 1.129000000000022069e-01 8.835999999999190058e-01 3.499999999999997904e-03
5.205205205205205132e+00 9.850000000000179445e-02 8.991999999999172877e-01 2.299999999999999961e-03
5.305305305305305197e+00 8.470000000000139917e-02 9.135999999999157017e-01 1.700000000000000556e-03
5.405405405405405261e+00 6.880000000000094373e-02 9.299999999999138955e-01 1.200000000000000329e-03
5.505505505505505326e+00 5.340000000000050262e-02 9.458999999999121444e-01 7.000000000000001013e-04
5.605605605605605390e+00 3.860000000000007869e-02 9.611999999999104594e-01 2.000000000000000096e-04
5.705705705705705455e+00 2.879999999999988125e-02 9.710999999999093690e-01 1.000000000000000048e-04
5.805805805805805520e+00 1.949999999999993752e-02 9.803999999999083448e-01 1.000000000000000048e-04
5.905905905905905584e+00 1.329999999999997504e-02 9.866999999999076509e-01 0.000000000000000000e+00
6.006006006006005649e+00 8.900000000000001660e-03 9.910999999999071663e-01 0.000000000000000000e+00
6.106106106106105713e+00 5.500000000000001416e-03 9.944999999999067919e-01 0.000000000000000000e+00
6.206206206206205778e+00 3.299999999999998247e-03 9.966999999999065496e-01 0.000000000000000000e+00
6.306306306306305842e+00 1.900000000000000647e-03 9.980999999999063954e-01 0.000000000000000000e+00
6.406406406406405907e+00 1.100000000000000283e-03 9.988999999999063073e-01 0.000000000000000000e+00
6.506506506506506859e+00 9.000000000000001922e-04 9.990999999999062853e-01 0.000000000000000000e+00
6.606606606606606924e+00 6.000000000000000559e-04 9.993999999999062522e-01 0.000000000000000000e+00
6.706706706706706989e+00 3.000000000000000279e-04 9.996999999999062192e-01 0.000000000000000000e+00
6.806806806806807053e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
6.906906906906907118e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
7.007007007007007182e+00 2.000000000000000096e-04 9.997999999999062082e-01 0.000000000000000000e+00
7.107107107107107247e+00 1.000000000000000048e-04 9.998999999999061972e-01 0.000000000000000000e+00
7.207207207207207311e+00 4.399999999999998530e-03 9.955999999999066707e-01 0.000000000000000000e+00
7.307307307307307376e+00 2.019999999999993329e-02 9.797999999999084109e-01 0.000000000000000000e+00
7.407407407407407440e+00 4.180000000000017035e-02 9.581999999999107898e-01 0.000000000000000000e+00
7.507507507507507505e+00 6.680000000000088645e-02 9.331999999999135431e-01 0.000000000000000000e+00
7.607607607607607569e+00 9.720000000000175722e-02 9.027999999999168912e-01 0.000000000000000000e+00
7.707707707707707634e+00 1.266000000000023773e-01 8.733999999999201291e-01 0.000000000000000000e+00
7.807807807807807698e+00 1.548999999999992605e-01 8.445999999999233010e-01 5.000000000000000104e-04
7.907907907907907763e+00 1.807999999999964080e-01 8.133999999999267372e-01 5.800000000000002202e-03
8.008008008008008716e+00 2.037999999999938749e-01 7.840999999999299641e-01 1.209999999999998230e-02
8.108108108108108780e+00 2.254999999999914850e-01 7.557999999999330809e-01 1.869999999999994236e-02
8.208208208208208845e+00 2.449999999999893374e-01 7.278999999999361536e-01 2.709999999999989154e-02
8.308308308308308909e+00 2.648999999999871457e-01 7.032999999999388629e-01 3.179999999999988392e-02
8.408408408408408974e+00 2.845999999999849761e-01 6.782999999999416163e-01 3.710000000000003573e-02
8.508508508508509038e+00 3.036999999999828725e-01 6.549999999999441824e-01 4.130000000000015603e-02
8.608608608608609103e+00 3.210999999999809562e-01 6.334999999999465503e-01 4.540000000000027347e-02
8.708708708708709167e+00 3.372999999999791720e-01 6.145999999999486318e-01 4.810000000000035081e-02
8.808808808808809232e+00 3.499999999999777733e-01 6.003999999999501958e-01 4.960000000000039377e-02
8.908908908908909297e+00 3.653999999999760773e-01 5.847999999999519138e-01 4.980000000000039950e-02
9.009009009009009361e+00 3.767999999999748217e-01 5.733999999999531694e-01 4.980000000000039950e-02
9.109109109109109426e+00 3.894999999999734230e-01 5.642999999999541716e-01 4.620000000000029639e-02
9.209209209209209490e+00 3.979999999999724869e-01 5.611999999999545130e-01 4.080000000000014171e-02
9.309309309309309555e+00 4.073999999999714516e-01 5.604999999999545901e-01 3.209999999999989251e-02
9.409409409409409619e+00 4.156999999999705375e-01 5.616999999999544579e-01 2.259999999999991876e-02
9.509509509509509684e+00 4.174999999999703393e-01 5.503999999999557025e-01 3.209999999999989251e-02
9.609609609609609748e+00 4.179999999999702842e-01 5.550999999999551848e-01 2.689999999999989275e-02
9.709709709709709813e+00 4.165999999999704384e-01 5.608999999999545460e-01 2.249999999999991937e-02
9.809809809809809877e+00 4.112999999999710221e-01 5.695999999999535879e-01 1.909999999999993994e-02
9.909909909909909942e+00 4.054999999999716609e-01 5.779999999999526628e-01 1.649999999999995567e-02


==> DataFigures/rNom.txt <==
0.000000000000000000e+00 1.990524239339709067e-01
2.506265664160400863e-02 2.002409444202872257e-01
5.012531328320801727e-02 2.017080507293495251e-01
7.518796992481202590e-02 2.027323714402118338e-01
1.002506265664160345e-01 2.033526682327325141e-01
1.253132832080200432e-01 2.046492158122467098e-01
1.503759398496240518e-01 2.056214996558970720e-01
1.754385964912280604e-01 2.064717201582425277e-01
2.005012531328320691e-01 2.075183629376795569e-01
2.255639097744360777e-01 2.089200002601571682e-01
2.506265664160400863e-01 2.102769019439617304e-01
2.756892230576440950e-01 2.111886557740671744e-01
3.007518796992481036e-01 2.120539775926154058e-01
3.258145363408521122e-01 2.127919975351753867e-01
3.508771929824561209e-01 2.140014033566999541e-01
3.759398496240601295e-01 2.154414875167601773e-01
4.010025062656641381e-01 2.165903592527043953e-01
4.260651629072681468e-01 2.175235400391931917e-01
4.511278195488721554e-01 2.181635774598562894e-01
4.761904761904761640e-01 2.191898731323759508e-01
5.012531328320801727e-01 2.200421099160463911e-01
5.263157894736841813e-01 2.214775925870234308e-01
5.513784461152881899e-01 2.224426075679587222e-01
5.764411027568921986e-01 2.233183926017233700e-01
6.015037593984962072e-01 2.239635563529717988e-01
6.265664160401002158e-01 2.247574195454188073e-01
6.516290726817042245e-01 2.256275596018150476e-01
6.766917293233082331e-01 2.264054040800086987e-01
7.017543859649122417e-01 2.269511698837600178e-01
7.268170426065162504e-01 2.277444573050337873e-01
7.518796992481202590e-01 2.285059777152032290e-01
7.769423558897242676e-01 2.291525469847106589e-01
8.020050125313282763e-01 2.294412585443385277e-01
8.270676691729322849e-01 2.300479512199920251e-01
8.521303258145362935e-01 2.304372344971399866e-01
8.771929824561403022e-01 2.306752574594179428e-01
9.022556390977443108e-01 2.307435218685022493e-01
9.273182957393483195e-01 2.314876068915321661e-01
9.523809523809523281e-01 2.318698613764079985e-01
9.774436090225563367e-01 2.318814737782952662e-01
1.002506265664160345e+00 2.321212998372127467e-01
1.027568922305764243e+00 2.325795516665236928e-01
1.052631578947368363e+00 2.326560597790947038e-01
1.077694235588972482e+00 2.328280483742921625e-01
1.102756892230576380e+00 2.327311190529852136e-01
1.127819548872180277e+00 2.324945558431615322e-01
1.152882205513784397e+00 2.324369503734470821e-01
1.177944862155388517e+00 2.319169380562403626e-01
1.203007518796992414e+00 2.312555662127977474e-01
1.228070175438596312e+00 2.308373099877608636e-01
1.253132832080200432e+00 2.303112023881291603e-01
1.278195488721804551e+00 2.299232214525044893e-01
1.303258145363408449e+00 2.291046266326581260e-01
1.328320802005012347e+00 2.282662039608172599e-01
1.353383458646616466e+00 2.272739127015336869e-01
1.378446115288220586e+00 2.262022238106369543e-01
1.403508771929824483e+00 2.254920516907090999e-01
1.428571428571428381e+00 2.246393885855707540e-01
1.453634085213032501e+00 2.237535690573688729e-01
1.478696741854636620e+00 2.229953840034016310e-01
1.503759398496240518e+00 2.221264664324639204e-01
1.528822055137844416e+00 2.213458115183461750e-01
1.553884711779448535e+00 2.201233726890326481e-01
1.578947368421052655e+00 2.193143703090730812e-01
1.604010025062656553e+00 2.185508378230006932e-01
1.629072681704260450e+00 2.177145221355631377e-01
1.654135338345864570e+00 2.171270535468620144e-01
1.679197994987468689e+00 2.160305127934114278e-01
1.704260651629072587e+00 2.150325901052619892e-01
1.729323308270676485e+00 2.140694774847665960e-01
1.754385964912280604e+00 2.131111978878146851e-01
1.779448621553884724e+00 2.122818182115994157e-01
1.804511278195488622e+00 2.114984059552878215e-01
1.829573934837092519e+00 2.104418675049252452e-01
1.854636591478696639e+00 2.094711250173231509e-01
1.879699248120300759e+00 2.086296506056766475e-01
1.904761904761904656e+00 2.075159948916952823e-01
1.929824561403508554e+00 2.065671131303482566e-01
1.954887218045112673e+00 2.061046859512869478e-01
1.979949874686716793e+00 2.053305796642830583e-01
2.005012531328320691e+00 2.046422043727812723e-01
2.030075187969924588e+00 2.037205556254731709e-01
2.055137844611528486e+00 2.030071192070624087e-01
2.080200501253132828e+00 2.021819768008030482e-01
2.105263157894736725e+00 2.015245841666119808e-01
2.130325814536340623e+00 2.009935724229738596e-01
2.155388471177944965e+00 2.001127177145192726e-01
2.180451127819548862e+00 1.995585831215376527e-01
2.205513784461152760e+00 1.984520668667479892e-01
2.230576441102756657e+00 1.977513446906467576e-01
2.255639097744360555e+00 1.968569779421361077e-01
2.280701754385964897e+00 1.961680314823440741e-01
2.305764411027568794e+00 1.953253445159909840e-01
2.330827067669172692e+00 1.944878434474828777e-01
2.355889724310777034e+00 1.937781386824040664e-01
2.380952380952380931e+00 1.929552853902659904e-01
2.406015037593984829e+00 1.923394068049252836e-01
2.431077694235588726e+00 1.918489265530765042e-01
2.456140350877192624e+00 1.911971167394741211e-01
2.481203007518796966e+00 1.904773107745338367e-01
2.506265664160400863e+00 1.894833516094462378e-01
2.531328320802004761e+00 1.890561423961199805e-01
2.556390977443609103e+00 1.882755732145054983e-01
2.581453634085213000e+00 1.878624875690023677e-01
2.606516290726816898e+00 1.872575801521328132e-01
2.631578947368420796e+00 1.865417910241838062e-01
2.656641604010024693e+00 1.862637244801786107e-01
2.681704260651629035e+00 1.852824618567559256e-01
2.706766917293232932e+00 1.845444018968066258e-01
2.731829573934836830e+00 1.836501741263767695e-01
2.756892230576441172e+00 1.827590790799193954e-01
2.781954887218045069e+00 1.822991035794295500e-01
2.807017543859648967e+00 1.816550855412752963e-01
2.832080200501252865e+00 1.808554600336643725e-01
2.857142857142856762e+00 1.803415223275771084e-01
2.882205513784461104e+00 1.797150513689242113e-01
2.907268170426065002e+00 1.794547002918570056e-01
2.932330827067668899e+00 1.784803028680117254e-01
2.957393483709273241e+00 1.778330329299800949e-01
2.982456140350877138e+00 1.772334317912222235e-01
3.007518796992481036e+00 1.769611841810094788e-01
3.032581453634084934e+00 1.764556233116698625e-01
3.057644110275688831e+00 1.756369999794308578e-01
3.082706766917293173e+00 1.751440541015659713e-01
3.107769423558897071e+00 1.743753007935581190e-01
3.132832080200500968e+00 1.736913258840634133e-01
3.157894736842105310e+00 1.731330683689424887e-01
3.182957393483709208e+00 1.724579450745714893e-01
3.208020050125313105e+00 1.717093649399560884e-01
3.233082706766917003e+00 1.709253512840546718e-01
3.258145363408520900e+00 1.703444072482410143e-01
3.283208020050125242e+00 1.695252939739888276e-01
3.308270676691729140e+00 1.685115194152014551e-01
3.333333333333333037e+00 1.680218350511080150e-01
3.358395989974937379e+00 1.676992019372991194e-01
3.383458646616541277e+00 1.670622054284695568e-01
3.408521303258145174e+00 1.663123785958674772e-01
3.433583959899749072e+00 1.660055772286382902e-01
3.458646616541352969e+00 1.652205925773115036e-01
3.483709273182957311e+00 1.645992608298489923e-01
3.508771929824561209e+00 1.640610647935486777e-01
3.533834586466165106e+00 1.632489702025109457e-01
3.558897243107769448e+00 1.623219775896213302e-01
3.583959899749373346e+00 1.615217477281327418e-01
3.609022556390977243e+00 1.610060322607261840e-01
3.634085213032581141e+00 1.602951235615393266e-01
3.659147869674185038e+00 1.597079679616525694e-01
3.684210526315789380e+00 1.591647589967206677e-01
3.709273182957393278e+00 1.585002273543333617e-01
3.734335839598997175e+00 1.582054671333831264e-01
3.759398496240601517e+00 1.573549584017440994e-01
3.784461152882205415e+00 1.571101407756521073e-01
3.809523809523809312e+00 1.564306061809678239e-01
3.834586466165413210e+00 1.557969607715320448e-01
3.859649122807017108e+00 1.550067436285909594e-01
3.884711779448621449e+00 1.541039818112727999e-01
3.909774436090225347e+00 1.536457510379155567e-01
3.934837092731829244e+00 1.531880218226227275e-01
3.959899749373433586e+00 1.525753444929640323e-01
3.984962406015037484e+00 1.517275476477051854e-01
4.010025062656641381e+00 1.511656164143582448e-01
4.035087719298245723e+00 1.505302138073594254e-01
4.060150375939849177e+00 1.498601448340159126e-01
4.085213032581453518e+00 1.490733938906556311e-01
4.110275689223056972e+00 1.485706310497511562e-01
4.135338345864661314e+00 1.480317525366555420e-01
4.160401002506265655e+00 1.474578319507009461e-01
4.185463659147869109e+00 1.470040489809999462e-01
4.210526315789473450e+00 1.465183619648699198e-01
4.235588972431077792e+00 1.459956968207479222e-01
4.260651629072681246e+00 1.453153974106543289e-01
4.285714285714285587e+00 1.449174186559780420e-01
4.310776942355889929e+00 1.440425378551490332e-01
4.335839598997493383e+00 1.435717205191651136e-01
4.360902255639097724e+00 1.433055000102189114e-01
4.385964912280701178e+00 1.426050712440911639e-01
4.411027568922305520e+00 1.421104295575819076e-01
4.436090225563909861e+00 1.417435264192947186e-01
4.461152882205513315e+00 1.410594035429739435e-01
4.486215538847117656e+00 1.405800230500994785e-01
4.511278195488721110e+00 1.399453430551436395e-01
4.536340852130325452e+00 1.395162486345671304e-01
4.561403508771929793e+00 1.391646506095725044e-01
4.586466165413533247e+00 1.388252883245358060e-01
4.611528822055137589e+00 1.385716663916731761e-01
4.636591478696741930e+00 1.381622090892724308e-01
4.661654135338345384e+00 1.375976856006130011e-01
4.686716791979949726e+00 1.368749587627705044e-01
4.711779448621554067e+00 1.361951176801974583e-01
4.736842105263157521e+00 1.354011322079453350e-01
4.761904761904761862e+00 1.347307545534018880e-01
4.786967418546365316e+00 1.341461985461213369e-01
4.812030075187969658e+00 1.332494262450094891e-01
4.837092731829573999e+00 1.326781868595912905e-01
4.862155388471177453e+00 1.321899819437076240e-01
4.887218045112781795e+00 1.316645200663808524e-01
4.912280701754385248e+00 1.311848284266285691e-01
4.937343358395989590e+00 1.305511039097634052e-01
4.962406015037593932e+00 1.298403976674885885e-01
4.987468671679197385e+00 1.291320714119476021e-01
5.012531328320801727e+00 1.284035243757374045e-01
5.037593984962406068e+00 1.278237369585296934e-01
5.062656641604009522e+00 1.271685791723446979e-01
5.087719298245613864e+00 1.267993944726652500e-01
5.112781954887218205e+00 1.262746819435530965e-01
5.137844611528821659e+00 1.257936782445245871e-01
5.162907268170426001e+00 1.251156157988865536e-01
5.187969924812029454e+00 1.245224582123058699e-01
5.213032581453633796e+00 1.238511223863165422e-01
5.238095238095238138e+00 1.235035375574302235e-01
5.263157894736841591e+00 1.228003927273327855e-01
5.288220551378445933e+00 1.223403809195169750e-01
5.313283208020049386e+00 1.217237441195631598e-01
5.338345864661653728e+00 1.210323937938579675e-01
5.363408521303258070e+00 1.204258815197949140e-01
5.388471177944861523e+00 1.196659719424051777e-01
5.413533834586465865e+00 1.191047685210334384e-01
5.438596491228070207e+00 1.187525503325498610e-01
5.463659147869673660e+00 1.180842871417131235e-01
5.488721804511278002e+00 1.176198478765810712e-01
5.513784461152882344e+00 1.170618341850460653e-01
5.538847117794485797e+00 1.163686048922270566e-01
5.563909774436090139e+00 1.160391815596756165e-01
5.588972431077693592e+00 1.156674399394030661e-01
5.614035087719297934e+00 1.152619819731009326e-01
5.639097744360902276e+00 1.147002191968510415e-01
5.664160401002505729e+00 1.141033372751884822e-01
5.689223057644110071e+00 1.136695107456413556e-01
5.714285714285713524e+00 1.128788278563697539e-01
5.739348370927317866e+00 1.122501740507139828e-01
5.764411027568922208e+00 1.116200294317096914e-01
5.789473684210525661e+00 1.110164572738737004e-01
5.814536340852130003e+00 1.106655644190884386e-01
5.839598997493734345e+00 1.100907633111135320e-01
5.864661654135337798e+00 1.097216811125308472e-01
5.889724310776942140e+00 1.088373739819352148e-01
5.914786967418546482e+00 1.081963256746993340e-01
5.939849624060149935e+00 1.078408550364065854e-01
5.964912280701754277e+00 1.073294099894124415e-01
5.989974937343357730e+00 1.068227735147095486e-01
6.015037593984962072e+00 1.061200504203181072e-01
6.040100250626566414e+00 1.053409992866411737e-01
6.065162907268169867e+00 1.046866665494029097e-01
6.090225563909774209e+00 1.041172493241429575e-01
6.115288220551377663e+00 1.037124667173821707e-01
6.140350877192982004e+00 1.030691464973869653e-01
6.165413533834586346e+00 1.025090677722614585e-01
6.190476190476189799e+00 1.021538047706258001e-01
6.215538847117794141e+00 1.013621824267941784e-01
6.240601503759398483e+00 1.006140807329449910e-01
6.265664160401001936e+00 9.995097864586731384e-02
6.290726817042606278e+00 9.941197468706297613e-02
6.315789473684210620e+00 9.891804218283271888e-02
6.340852130325814073e+00 9.858809191192675903e-02
6.365914786967418415e+00 9.826156709171171566e-02
6.390977443609021869e+00 9.765756641141734584e-02
6.416040100250626210e+00 9.717924588193523061e-02
6.441102756892230552e+00 9.662534958773370819e-02
6.466165413533834005e+00 9.619579725817697935e-02
6.491228070175438347e+00 9.573105677260283775e-02
6.516290726817041801e+00 9.531109860849817927e-02
6.541353383458646142e+00 9.453583609634615137e-02
6.566416040100250484e+00 9.400406302422163740e-02
6.591478696741853938e+00 9.335822680362601544e-02
6.616541353383458279e+00 9.303281589884999925e-02
6.641604010025062621e+00 9.243579105540207508e-02
6.666666666666666075e+00 9.184433422207266551e-02
6.691729323308270416e+00 9.105724052352809350e-02
6.716791979949874758e+00 9.067358851037214673e-02
6.741854636591478211e+00 9.017355687801444086e-02
6.766917293233082553e+00 8.959628911606626334e-02
6.791979949874686007e+00 8.922506755523465505e-02
6.817042606516290348e+00 8.881783784064593845e-02
6.842105263157894690e+00 8.840913618185253231e-02
6.867167919799498144e+00 8.797049056057323901e-02
6.892230576441102485e+00 8.725570694881110145e-02
6.917293233082705939e+00 8.686247757261020275e-02
6.942355889724310281e+00 8.651074311585547905e-02
6.967418546365914622e+00 8.604276778737966758e-02
6.992481203007518076e+00 8.561968406174204349e-02
7.017543859649122417e+00 8.512098349904871630e-02
7.042606516290726759e+00 8.466473175611842483e-02
7.067669172932330213e+00 8.417243550701483668e-02
7.092731829573934554e+00 8.368258817884006995e-02
7.117794486215538896e+00 8.323627735276414863e-02
7.142857142857142350e+00 8.263409432826455958e-02
7.167919799498746691e+00 8.203618011502882001e-02
7.192982456140350145e+00 8.144225126657336777e-02
7.218045112781954487e+00 8.093241209260267077e-02
7.243107769423558828e+00 8.038658707954297877e-02
7.268170426065162282e+00 7.992546865586727667e-02
7.293233082706766623e+00 7.926846699912905303e-02
7.318295739348370077e+00 7.877575701145207721e-02
7.343358395989974419e+00 7.824827419431992781e-02
7.368421052631578760e+00 7.764587145676285496e-02
7.393483709273182214e+00 7.724841651072149318e-02
7.418546365914786556e+00 7.685413831073420465e-02
7.443609022556390897e+00 7.646278744125720173e-02
7.468671679197994351e+00 7.591410235490042568e-02
7.493734335839598693e+00 7.533006115945739545e-02
7.518796992481203034e+00 7.471054317800369937e-02
7.543859649122806488e+00 7.417530230384339340e-02
7.568922305764410829e+00 7.372303853233222459e-02
7.593984962406014283e+00 7.311566814320190344e-02
7.619047619047618625e+00 7.251186751607141545e-02
7.644110275689222966e+00 7.198993850626968227e-02
7.669172932330826420e+00 7.151127498136965188e-02
7.694235588972430762e+00 7.095583243960185138e-02
7.719298245614034215e+00 7.040270206135573750e-02
7.744360902255638557e+00 6.985241578734417700e-02
7.769423558897242899e+00 6.942559157938568704e-02
7.794486215538846352e+00 6.895819324907134784e-02
7.819548872180450694e+00 6.837777579883162760e-02
7.844611528822055035e+00 6.780037131120944527e-02
7.869674185463658489e+00 6.722673985412831732e-02
7.894736842105262831e+00 6.669520351939683955e-02
7.919799498746867172e+00 6.608774170709465212e-02
7.944862155388470626e+00 6.552409004120486602e-02
7.969924812030074968e+00 6.503847779943866536e-02
7.994987468671678421e+00 6.456221856123890712e-02
8.020050125313282763e+00 6.405063640215374887e-02
8.045112781954886216e+00 6.346305081301645279e-02
8.070175438596491446e+00 6.295971742044359498e-02
8.095238095238094900e+00 6.253106298032619359e-02
8.120300751879698353e+00 6.211486686956296799e-02
8.145363408521303583e+00 6.158254661580557510e-02
8.170426065162907037e+00 6.101391431376433638e-02
8.195488721804510490e+00 6.044816424089007045e-02
8.220551378446113944e+00 5.988448267324511520e-02
8.245614035087719174e+00 5.936446851254359447e-02
8.270676691729322627e+00 5.884791665369837332e-02
8.295739348370926081e+00 5.833512125967235673e-02
8.320802005012531311e+00 5.782566860766179262e-02
8.345864661654134764e+00 5.728047127834861446e-02
8.370927318295738218e+00 5.677929609453484516e-02
8.395989974937343447e+00 5.624274395662504783e-02
8.421052631578946901e+00 5.571067474495147026e-02
8.446115288220550354e+00 5.522270690238311602e-02
8.471177944862155584e+00 5.469884531144593443e-02
8.496240601503759038e+00 5.417787335942404053e-02
8.521303258145362491e+00 5.366050798596503496e-02
8.546365914786967721e+00 5.314733315286342130e-02
8.571428571428571175e+00 5.263779547046464752e-02
8.596491228070174628e+00 5.213137004845160710e-02
8.621553884711779858e+00 5.166869142853725005e-02
8.646616541353383312e+00 5.116993419875294491e-02
8.671679197994986765e+00 5.067587413440527433e-02
8.696741854636590219e+00 5.018615683201742977e-02
8.721804511278195449e+00 4.970017707622921554e-02
8.746867167919798902e+00 4.921754013161408481e-02
8.771929824561402356e+00 4.877772740761363024e-02
8.796992481203007586e+00 4.830163460480309950e-02
8.822055137844611039e+00 4.782962005285027601e-02
8.847117794486214493e+00 4.736160990621703093e-02
8.872180451127819723e+00 4.689758850883127966e-02
8.897243107769423176e+00 4.647709951998364036e-02
8.922305764411026630e+00 4.601987540481541211e-02
8.947368421052631859e+00 4.556696372388397559e-02
8.972431077694235313e+00 4.511819775308339997e-02
8.997493734335838766e+00 4.467275754738454785e-02
9.022556390977442220e+00 4.423153671005339987e-02
9.047619047619047450e+00 4.379433762713431239e-02
9.072681704260650903e+00 4.336145238296675725e-02
9.097744360902254357e+00 4.293251378906271648e-02
9.122807017543859587e+00 4.250753400360905015e-02
9.147869674185463040e+00 4.208663392446078400e-02
9.172932330827066494e+00 4.166888497704349797e-02
9.197994987468671724e+00 4.125483471199651447e-02
9.223057644110275177e+00 4.084474626468826558e-02
9.248120300751878631e+00 4.043851776700144174e-02
9.273182957393483861e+00 4.003631592923195814e-02
9.298245614035087314e+00 3.963722213670478611e-02
9.323308270676690768e+00 3.924184166959501091e-02
9.348370927318295998e+00 3.885040511442802713e-02
9.373433583959899451e+00 3.846287313076457437e-02
9.398496240601502905e+00 3.807920677058473230e-02
9.423558897243108134e+00 3.769936747437467595e-02
9.448621553884711588e+00 3.732331706725108139e-02
9.473684210526315042e+00 3.695101775512342479e-02
9.498746867167918495e+00 3.658243212089776208e-02
9.523809523809523725e+00 3.621752312071381541e-02
9.548872180451127178e+00 3.585625408022342919e-02
9.573934837092730632e+00 3.549858869090444929e-02
9.598997493734335862e+00 3.514449100641126034e-02
9.624060150375939315e+00 3.479392543896222406e-02
9.649122807017542769e+00 3.444685675576381056e-02
9.674185463659147999e+00 3.410325007546731457e-02
9.699248120300751452e+00 3.376307086466658058e-02
9.724310776942354906e+00 3.342628493442408033e-02
9.749373433583960136e+00 3.309285843683714562e-02
9.774436090225563589e+00 3.276275786163466291e-02
9.799498746867167043e+00 3.243595003281007222e-02
9.824561403508770496e+00 3.211240210528645833e-02
9.849624060150375726e+00 3.179208156161604515e-02
9.874686716791979180e+00 3.147495620871233746e-02
9.899749373433582633e+00 3.116099417461383816e-02
9.924812030075187863e+00 3.085016390528080507e-02
9.949874686716791317e+00 3.054243416142474188e-02
9.974937343358394770e+00 3.023777401536910381e-02
1.000000000000000000e+01 2.993615284793902168e-02

